Computational micromagnetics with Commics

We present our open-source Python module Commics for the study of the magnetization dynamics in ferromagnetic materials via micromagnetic simulations. It implements state-of-the-art unconditionally convergent finite element methods for the numerical integration of the Landau-Lifshitz-Gilbert equation. The implementation is based on the multiphysics finite element software Netgen/NGSolve. The simulation scripts are written in Python, which leads to very readable code and direct access to extensive post-processing. Together with documentation and example scripts, the code is freely available on GitLab.

==> pics/helimag/mag_0_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.4585649291151906
-59.999974531582495 -57.0 -0.45786141875923736
-59.999974531582495 -54.0 -0.4585898407656076
-59.999974531582495 -51.0 -0.45878569262613206
-59.999974531582495 -48.0 -0.45759447240043094
-59.999974531582495 -45.0 -0.4556585462424562
-59.999974531582495 -42.0 -0.4531955472045095
-59.999974531582495 -39.0 -0.4544410263280308
-59.999974531582495 -36.0 -0.45410340582313546
-59.999974531582495 -33.0 -0.45569610221214096
-59.999974531582495 -30.0 -0.4583505365900712
-59.999974531582495 -27.0 -0.46009838824115196
-59.999974531582495 -24.0 -0.459037565293075
-59.999974531582495 -21.0 -0.45830411938449184
-59.999974531582495 -18.0 -0.45946237751326435
-59.999974531582495 -15.0 -0.4600883642610239
-59.999974531582495 -12.0 -0.4611825245951977
-59.999974531582495 -9.0 -0.4604778320539828
-59.999974531582495 -6.0 -0.45875820672021755
-59.999974531582495 -3.0 -0.45795951280799935
-59.999974531582495 0.0 -0.45911912252186604
-59.999974531582495 3.0 -0.46064798213988173
-59.999974531582495 6.0 -0.46063962272917874
-59.999974531582495 9.0 -0.4596967155622783
-59.999974531582495 12.0 -0.4583693382613446
-59.999974531582495 15.0 -0.4604703884607375
-59.999974531582495 18.0 -0.4610226504998733
-59.999974531582495 21.0 -0.4613460802241992
-59.999974531582495 24.0 -0.4612419639245964
-59.999974531582495 27.0 -0.46119213103346757
-59.999974531582495 30.0 -0.46193846392230065
-59.999974531582495 33.0 -0.4612574896515573
-59.999974531582495 36.0 -0.4594620066712329
-59.999974531582495 39.0 -0.45893838899494055
-59.999974531582495 42.0 -0.4587633169150276
-59.999974531582495 45.0 -0.4591121629052373
-59.999974531582495 48.0 -0.45831209656712707
-59.999974531582495 51.0 -0.4575141884738003
-59.999974531582495 54.0 -0.4576877973047887
-59.999974531582495 57.0 -0.458899818617776
-59.999974531582495 60.0 -0.4595912949817775

-56.99999032301538 -60.0 -0.458604117322307
-56.99999032301538 -57.0 -0.4585649302759383
-56.99999032301538 -54.0 -0.4579366388104683
-56.99999032301538 -51.0 -0.45858098743883313
-56.99999032301538 -48.0 -0.4587498600800425
-56.99999032301538 -45.0 -0.4573891467793848
-56.99999032301538 -42.0 -0.45486591577129387
-56.99999032301538 -39.0 -0.4528314380690023
-56.99999032301538 -36.0 -0.4547392468176492
-56.99999032301538 -33.0 -0.4543432507403898
-56.99999032301538 -30.0 -0.45762347957631644
-56.99999032301538 -27.0 -0.4595008865612118
-56.99999032301538 -24.0 -0.4591931761945718
-56.99999032301538 -21.0 -0.45870458189003305
-56.99999032301538 -18.0 -0.5139464811150984
-56.99999032301538 -15.0 -0.4558628609615499
-56.99999032301538 -12.0 -0.4073102537946096
-56.99999032301538 -9.0 -0.36900670072592184
-56.99999032301538 -6.0 -0.3412641883772603
-56.99999032301538 -3.0 -0.32549373825466144
-56.99999032301538 0.0 -0.3202802966748798
-56.99999032301538 3.0 -0.3265149440390267
-56.99999032301538 6.0 -0.3421822435807496
-56.99999032301538 9.0 -0.36929426914557995
-56.99999032301538 12.0 -0.40650556093014506
-56.99999032301538 15.0 -0.4561378276108258
-56.99999032301538 18.0 -0.5164852229142847
-56.99999032301538 21.0 -0.4612681035376038
-56.99999032301538 24.0 -0.4605947674523026
-56.99999032301538 27.0 -0.4608586379534674
-56.99999032301538 30.0 -0.4618110446693304
-56.99999032301538 33.0 -0.4602548893681617
-56.99999032301538 36.0 -0.4593449529228557
-56.99999032301538 39.0 -0.4587692339590411
-56.99999032301538 42.0 -0.45921715888738673
-56.99999032301538 45.0 -0.45847549742361055
-56.99999032301538 48.0 -0.45752562832799604
-56.99999032301538 51.0 -0.4577379667946571
-56.99999032301538 54.0 -0.458828381174001
-56.99999032301538 57.0 -0.45959129297206736
-56.99999032301538 60.0 -0.4597607206448167

-54.00000611444827 -60.0 -0.4571590679561457
-54.00000611444827 -57.0 -0.4585708383900937
-54.00000611444827 -54.0 -0.4585649315655783
-54.00000611444827 -51.0 -0.45801106406729847
-54.00000611444827 -48.0 -0.45852881615351815
-54.00000611444827 -45.0 -0.45868345700131075
-54.00000611444827 -42.0 -0.4570211766016029
-54.00000611444827 -39.0 -0.4539198286580337
-54.00000611444827 -36.0 -0.45373466664353057
-54.00000611444827 -33.0 -0.4543748305356987
-54.00000611444827 -30.0 -0.45532780209952706
-54.00000611444827 -27.0 -0.4583505351206256
-54.00000611444827 -24.0 -0.46674779327651356
-54.00000611444827 -21.0 -0.38527734523700796
-54.00000611444827 -18.0 -0.31498580924582437
-54.00000611444827 -15.0 -0.25695014493132656
-54.00000611444827 -12.0 -0.2096874314961054
-54.00000611444827 -9.0 -0.17233684099247734
-54.00000611444827 -6.0 -0.14574549600608966
-54.00000611444827 -3.0 -0.132114290851531
-54.00000611444827 0.0 -0.12754048577293794
-54.00000611444827 3.0 -0.13207437390066465
-54.00000611444827 6.0 -0.1465248358609579
-54.00000611444827 9.0 -0.17129292137269575
-54.00000611444827 12.0 -0.2094259716995195
-54.00000611444827 15.0 -0.25665815202751757
-54.00000611444827 18.0 -0.31640810409424247
-54.00000611444827 21.0 -0.38605978896415993
-54.00000611444827 24.0 -0.46768016663196105
-54.00000611444827 27.0 -0.4619384573079197
-54.00000611444827 30.0 -0.46106312291663926
-54.00000611444827 33.0 -0.45964263829416546
-54.00000611444827 36.0 -0.45891514137654177
-54.00000611444827 39.0 -0.45897537115699677
-54.00000611444827 42.0 -0.4586852852741318
-54.00000611444827 45.0 -0.45743451779356437
-54.00000611444827 48.0 -0.4578384868562279
-54.00000611444827 51.0 -0.45873929327228663
-54.00000611444827 54.0 -0.4595912907389767
-54.00000611444827 57.0 -0.4597072210955047
-54.00000611444827 60.0 -0.4601305391176432

-51.000021905881155 -60.0 -0.45887760682875345
-51.000021905881155 -57.0 -0.457002883313231
-51.000021905881155 -54.0 -0.45852440536471195
-51.000021905881155 -51.0 -0.4585649330068405
-51.000021905881155 -48.0 -0.4580827414492989
-51.000021905881155 -45.0 -0.45841684487395734
-51.000021905881155 -42.0 -0.4585410146612679
-51.000021905881155 -39.0 -0.45633692204155574
-51.000021905881155 -36.0 -0.453478723186808
-51.000021905881155 -33.0 -0.45453507119859027
-51.000021905881155 -30.0 -0.466336750192854
-51.000021905881155 -27.0 -0.366823458168303
-51.000021905881155 -24.0 -0.27748265989856685
-51.000021905881155 -21.0 -0.19712972190152217
-51.000021905881155 -18.0 -0.13152841577550742
-51.000021905881155 -15.0 -0.07580832292286457
-51.000021905881155 -12.0 -0.029751117612254446
-51.000021905881155 -9.0 0.004690329609730053
-51.000021905881155 -6.0 0.029550420122196122
-51.000021905881155 -3.0 0.044024973539530735
-51.000021905881155 0.0 0.04901309604799086
-51.000021905881155 3.0 0.04321966635062123
-51.000021905881155 6.0 0.028822774322144137
-51.000021905881155 9.0 0.004625120247046933
-51.000021905881155 12.0 -0.029807637053580294
-51.000021905881155 15.0 -0.0759699077688678
-51.000021905881155 18.0 -0.13285721559245572
-51.000021905881155 21.0 -0.19812056412859794
-51.000021905881155 24.0 -0.2796938414830539
-51.000021905881155 27.0 -0.37010743515256295
-51.000021905881155 30.0 -0.47163181672292603
-51.000021905881155 33.0 -0.4590500438477646
-51.000021905881155 36.0 -0.4588462369156156
-51.000021905881155 39.0 -0.4589400536233292
-51.000021905881155 42.0 -0.45733854160614407
-51.000021905881155 45.0 -0.45789854239939215
-51.000021905881155 48.0 -0.4586275203148721
-51.000021905881155 51.0 -0.45959128824307116
-51.000021905881155 54.0 -0.45963810029582686
-51.000021905881155 57.0 -0.4602394274680354
-51.000021905881155 60.0 -0.4606037390949992

-48.00003769731404 -60.0 -0.4589487526350463
-48.00003769731404 -57.0 -0.4591952023747422
-48.00003769731404 -54.0 -0.4567873956356973
-48.00003769731404 -51.0 -0.45846062686819844
-48.00003769731404 -48.0 -0.4585649346281344
-48.00003769731404 -45.0 -0.45814871811435764
-48.00003769731404 -42.0 -0.4583283640187625
-48.00003769731404 -39.0 -0.45820573444617113
-48.00003769731404 -36.0 -0.4556585021915228
-48.00003769731404 -33.0 -0.4006419981509894
-48.00003769731404 -30.0 -0.29141921547900895
-48.00003769731404 -27.0 -0.19109310048159414
-48.00003769731404 -24.0 -0.10527775358112243
-48.00003769731404 -21.0 -0.028533399006329938
-48.00003769731404 -18.0 0.03503441968464807
-48.00003769731404 -15.0 0.08914382899074641
-48.00003769731404 -12.0 0.13391214185180578
-48.00003769731404 -9.0 0.1692519914765037
-48.00003769731404 -6.0 0.1938738247614652
-48.00003769731404 -3.0 0.20979124058036128
-48.00003769731404 0.0 0.2142143592202709
-48.00003769731404 3.0 0.2090840507013382
-48.00003769731404 6.0 0.19306707578454702
-48.00003769731404 9.0 0.1680903587833581
-48.00003769731404 12.0 0.13328227721142932
-48.00003769731404 15.0 0.0879051603279933
-48.00003769731404 18.0 0.03283149139312659
-48.00003769731404 21.0 -0.030907850756708398
-48.00003769731404 24.0 -0.10704791889121235
-48.00003769731404 27.0 -0.1941254823321843
-48.00003769731404 30.0 -0.29421918775632977
-48.00003769731404 33.0 -0.40561907642910183
-48.00003769731404 36.0 -0.45911218040552143
-48.00003769731404 39.0 -0.4578971981941151
-48.00003769731404 42.0 -0.45789881626868023
-48.00003769731404 45.0 -0.45848622850454285
-48.00003769731404 48.0 -0.45959128543505273
-48.00003769731404 51.0 -0.45954868841218954
-48.00003769731404 54.0 -0.46031859737564884
-48.00003769731404 57.0 -0.4607835254297069
-48.00003769731404 60.0 -0.46081284778460807

-45.00005348874693 -60.0 -0.45841978004402567
-45.00005348874693 -57.0 -0.45904768532852436
-45.00005348874693 -54.0 -0.4592562602440747
-45.00005348874693 -51.0 -0.4567179828273286
-45.00005348874693 -48.0 -0.45837373686272914
-45.00005348874693 -45.0 -0.4585649364654408
-45.00005348874693 -42.0 -0.45820451457401395
-45.00005348874693 -39.0 -0.4975319666554034
-45.00005348874693 -36.0 -0.3600266785871906
-45.00005348874693 -33.0 -0.2380676852897042
-45.00005348874693 -30.0 -0.13041347757276386
-45.00005348874693 -27.0 -0.03355612209289314
-45.00005348874693 -24.0 0.050415855918011454
-45.00005348874693 -21.0 0.12522143953133638
-45.00005348874693 -18.0 0.18992127351973315
-45.00005348874693 -15.0 0.24618339652439242
-45.00005348874693 -12.0 0.29472045590397433
-45.00005348874693 -9.0 0.3326278225031094
-45.00005348874693 -6.0 0.35973357704333353
-45.00005348874693 -3.0 0.37949159746046357
-45.00005348874693 0.0 0.3850249019563386
-45.00005348874693 3.0 0.37864050427736684
-45.00005348874693 6.0 0.36029059434206934
-45.00005348874693 9.0 0.3310843549063477
-45.00005348874693 12.0 0.2938904859904089
-45.00005348874693 15.0 0.24506459756173704
-45.00005348874693 18.0 0.18795614098225158
-45.00005348874693 21.0 0.12331675142306449
-45.00005348874693 24.0 0.049225793779211234
-45.00005348874693 27.0 -0.035295710144271096
-45.00005348874693 30.0 -0.1322127814404666
-45.00005348874693 33.0 -0.24030749584728728
-45.00005348874693 36.0 -0.36088803112984374
-45.00005348874693 39.0 -0.496658915955009
-45.00005348874693 42.0 -0.4583059809082972
-45.00005348874693 45.0 -0.4595912822524751
-45.00005348874693 48.0 -0.45955512461549003
-45.00005348874693 51.0 -0.46035406172170223
-45.00005348874693 54.0 -0.4609091512230213
-45.00005348874693 57.0 -0.46060648981501984
-45.00005348874693 60.0 -0.46070085703829927

-42.000069280179815 -60.0 -0.45677668939559013
-42.000069280179815 -57.0 -0.4581561219833742
-42.000069280179815 -54.0 -0.45894938840570326
-42.000069280179815 -51.0 -0.4590657349636642
-42.000069280179815 -48.0 -0.4573258509521972
-42.000069280179815 -45.0 -0.45825567064613404
-42.000069280179815 -42.0 -0.48670998502723384
-42.000069280179815 -39.0 -0.3404534649082012
-42.000069280179815 -36.0 -0.20763531317737008
-42.000069280179815 -33.0 -0.08912380476704086
-42.000069280179815 -30.0 0.01595431698863518
-42.000069280179815 -27.0 0.11005550066221485
-42.000069280179815 -24.0 0.19585811874725423
-42.000069280179815 -21.0 0.27408548821265977
-42.000069280179815 -18.0 0.3448294786402037
-42.000069280179815 -15.0 0.4089638314434684
-42.000069280179815 -12.0 0.46495349835723027
-42.000069280179815 -9.0 0.5074155949703709
-42.000069280179815 -6.0 0.5399268991922219
-42.000069280179815 -3.0 0.5617208992403235
-42.000069280179815 0.0 0.5643742722733959
-42.000069280179815 3.0 0.557869755598215
-42.000069280179815 6.0 0.5381815093383602
-42.000069280179815 9.0 0.5069580983029818
-42.000069280179815 12.0 0.46119879860423724
-42.000069280179815 15.0 0.40645803365836103
-42.000069280179815 18.0 0.34224831212677453
-42.000069280179815 21.0 0.27145311616054857
-42.000069280179815 24.0 0.19421508672390542
-42.000069280179815 27.0 0.1087807327754973
-42.000069280179815 30.0 0.014144475133373286
-42.000069280179815 33.0 -0.09027999028256721
-42.000069280179815 36.0 -0.20735522712570695
-42.000069280179815 39.0 -0.3403606878783125
-42.000069280179815 42.0 -0.4876855558725844
-42.000069280179815 45.0 -0.45965817485430105
-42.000069280179815 48.0 -0.46032573525828496
-42.000069280179815 51.0 -0.4610548736634934
-42.000069280179815 54.0 -0.46086320410457654
-42.000069280179815 57.0 -0.4602092262857959
-42.000069280179815 60.0 -0.4597150304928894

-39.0000850716127 -60.0 -0.4560654830550614
-39.0000850716127 -57.0 -0.45621668545834304
-39.0000850716127 -54.0 -0.4578039954129069
-39.0000850716127 -51.0 -0.4587235416804697
-39.0000850716127 -48.0 -0.45867757670307435
-39.0000850716127 -45.0 -0.49641455773811755
-39.0000850716127 -42.0 -0.34116196606876303
-39.0000850716127 -39.0 -0.19672327980194007
-39.0000850716127 -36.0 -0.06803548140246944
-39.0000850716127 -33.0 0.04602133828022111
-39.0000850716127 -30.0 0.15019650537097953
-39.0000850716127 -27.0 0.24819662053116456
-39.0000850716127 -24.0 0.3400382007554968
-39.0000850716127 -21.0 0.42732309757803233
-39.0000850716127 -18.0 0.5083787888702417
-39.0000850716127 -15.0 0.5829403724982771
-39.0000850716127 -12.0 0.6459886038816162
-39.0000850716127 -9.0 0.6937993739761373
-39.0000850716127 -6.0 0.7296049178905327
-39.0000850716127 -3.0 0.752991308362807
-39.0000850716127 0.0 0.7582276251456922
-39.0000850716127 3.0 0.751523817881743
-39.0000850716127 6.0 0.72931126961865
-39.0000850716127 9.0 0.691567614543153
-39.0000850716127 12.0 0.642082748460866
-39.0000850716127 15.0 0.5806419326915152
-39.0000850716127 18.0 0.5064985694594545
-39.0000850716127 21.0 0.42489881752300335
-39.0000850716127 24.0 0.3376359985404597
-39.0000850716127 27.0 0.24636259447265862
-39.0000850716127 30.0 0.1491329490082862
-39.0000850716127 33.0 0.045292063012244727
-39.0000850716127 36.0 -0.06880635643871465
-39.0000850716127 39.0 -0.19635707207158407
-39.0000850716127 42.0 -0.3409233163293178
-39.0000850716127 45.0 -0.4994869364042142
-39.0000850716127 48.0 -0.4610475890983907
-39.0000850716127 51.0 -0.4608939121877921
-39.0000850716127 54.0 -0.45959311954738286
-39.0000850716127 57.0 -0.4596679267504705
-39.0000850716127 60.0 -0.45940218716576625

-36.00010086304559 -60.0 -0.45733501873386545
-36.00010086304559 -57.0 -0.45612897621815335
-36.00010086304559 -54.0 -0.45626598570043786
-36.00010086304559 -51.0 -0.4569409714104251
-36.00010086304559 -48.0 -0.4584198203557738
-36.00010086304559 -45.0 -0.3608325997944308
-36.00010086304559 -42.0 -0.2080877046003413
-36.00010086304559 -39.0 -0.06898480596435043
-36.00010086304559 -36.0 0.055631792959057874
-36.00010086304559 -33.0 0.1704145646592421
-36.00010086304559 -30.0 0.2806688812468806
-36.00010086304559 -27.0 0.38583637785470787
-36.00010086304559 -24.0 0.4889019797367147
-36.00010086304559 -21.0 0.5873932727322583
-36.00010086304559 -18.0 0.6808773004274052
-36.00010086304559 -15.0 0.7604994053975909
-36.00010086304559 -12.0 0.8242861667890836
-36.00010086304559 -9.0 0.869940011740369
-36.00010086304559 -6.0 0.90352713196614
-36.00010086304559 -3.0 0.9205395681931154
-36.00010086304559 0.0 0.9251470552994042
-36.00010086304559 3.0 0.9156824111004864
-36.00010086304559 6.0 0.9038850153058282
-36.00010086304559 9.0 0.8690557402426881
-36.00010086304559 12.0 0.8226271312373049
-36.00010086304559 15.0 0.7586685688756016
-36.00010086304559 18.0 0.6793526740571971
-36.00010086304559 21.0 0.5873989763867148
-36.00010086304559 24.0 0.4883032056746701
-36.00010086304559 27.0 0.38595578499558114
-36.00010086304559 30.0 0.279542324361633
-36.00010086304559 33.0 0.17063128572398994
-36.00010086304559 36.0 0.05536467671839264
-36.00010086304559 39.0 -0.06870395255368429
-36.00010086304559 42.0 -0.20813309030403426
-36.00010086304559 45.0 -0.3629426269309262
-36.00010086304559 48.0 -0.46070088820254473
-36.00010086304559 51.0 -0.45977117703113995
-36.00010086304559 54.0 -0.45907921274531127
-36.00010086304559 57.0 -0.4598090890706252
-36.00010086304559 60.0 -0.4592810528242076

-33.000116654478475 -60.0 -0.4584193101793324
-33.000116654478475 -57.0 -0.4579067944614404
-33.000116654478475 -54.0 -0.4567948376275743
-33.000116654478475 -51.0 -0.45597029765879227
-33.000116654478475 -48.0 -0.40357623262409603
-33.000116654478475 -45.0 -0.23887955089691193
-33.000116654478475 -42.0 -0.08927848845275721
-33.000116654478475 -39.0 0.045431694443103195
-33.000116654478475 -36.0 0.17083965069848045
-33.000116654478475 -33.0 0.2912945442444825
-33.000116654478475 -30.0 0.4110330846025005
-33.000116654478475 -27.0 0.5281342047118865
-33.000116654478475 -24.0 0.6454117250407859
-33.000116654478475 -21.0 0.7529439718764567
-33.000116654478475 -18.0 0.8472595212960133
-33.000116654478475 -15.0 0.9127112709892655
-33.000116654478475 -12.0 0.9545373051969969
-33.000116654478475 -9.0 0.9835708657011637
-33.000116654478475 -6.0 0.9913880615153632
-33.000116654478475 -3.0 0.9928751699910702
-33.000116654478475 0.0 0.9898102954103167
-33.000116654478475 3.0 0.9918702272081003
-33.000116654478475 6.0 0.9886954892587009
-33.000116654478475 9.0 0.9825204938509586
-33.000116654478475 12.0 0.9551722354016151
-33.000116654478475 15.0 0.9129050791550674
-33.000116654478475 18.0 0.8399908011518161
-33.000116654478475 21.0 0.7499687973053824
-33.000116654478475 24.0 0.6436567629147166
-33.000116654478475 27.0 0.5295477237021102
-33.000116654478475 30.0 0.4097657795496487
-33.000116654478475 33.0 0.2900468029694503
-33.000116654478475 36.0 0.17044256231698038
-33.000116654478475 39.0 0.045069361209041786
-33.000116654478475 42.0 -0.09004968588748033
-33.000116654478475 45.0 -0.24058118780205237
-33.000116654478475 48.0 -0.4064444491956738
-33.000116654478475 51.0 -0.4595141949221238
-33.000116654478475 54.0 -0.4597175249441736
-33.000116654478475 57.0 -0.459386449472204
-33.000116654478475 60.0 -0.4591797921949797

-30.000132445911362 -60.0 -0.4577818616606575
-30.000132445911362 -57.0 -0.4579769381785763
-30.000132445911362 -54.0 -0.4583690079809883
-30.000132445911362 -51.0 -0.46959827511411795
-30.000132445911362 -48.0 -0.2918617542570817
-30.000132445911362 -45.0 -0.1301345940984601
-30.000132445911362 -42.0 0.016109698956265628
-30.000132445911362 -39.0 0.1511854237905008
-30.000132445911362 -36.0 0.28016605762628527
-30.000132445911362 -33.0 0.4107692665825032
-30.000132445911362 -30.0 0.541576871715749
-30.000132445911362 -27.0 0.6727475904645077
-30.000132445911362 -24.0 0.7955882949763553
-30.000132445911362 -21.0 0.8978876797639984
-30.000132445911362 -18.0 0.956281719235188
-30.000132445911362 -15.0 0.9845961685618567
-30.000132445911362 -12.0 0.9868470458919267
-30.000132445911362 -9.0 0.9638054738782745
-30.000132445911362 -6.0 0.928549010600083
-30.000132445911362 -3.0 0.9117991982576458
-30.000132445911362 0.0 0.8959893380815391
-30.000132445911362 3.0 0.915610737208218
-30.000132445911362 6.0 0.927796767583293
-30.000132445911362 9.0 0.9691173593752376
-30.000132445911362 12.0 0.9818849974446029
-30.000132445911362 15.0 0.9935490938605012
-30.000132445911362 18.0 0.9593180397189929
-30.000132445911362 21.0 0.8917326824509001
-30.000132445911362 24.0 0.7936961972849865
-30.000132445911362 27.0 0.6716755012018659
-30.000132445911362 30.0 0.5405423648565191
-30.000132445911362 33.0 0.40798926432609806
-30.000132445911362 36.0 0.2784044328463783
-30.000132445911362 39.0 0.14936023555982447
-30.000132445911362 42.0 0.015764466030980917
-30.000132445911362 45.0 -0.13065455924720412
-30.000132445911362 48.0 -0.29358781803570333
-30.000132445911362 51.0 -0.4714895470027723
-30.000132445911362 54.0 -0.45920340982148866
-30.000132445911362 57.0 -0.4591163539010384
-30.000132445911362 60.0 -0.458902158920734

-27.00014823734425 -60.0 -0.4579755053280598
-27.00014823734425 -57.0 -0.45773063583597273
-27.00014823734425 -54.0 -0.45778184832271257
-27.00014823734425 -51.0 -0.3674914494293579
-27.00014823734425 -48.0 -0.19064281708568326
-27.00014823734425 -45.0 -0.03272086455980839
-27.00014823734425 -42.0 0.1110484685185212
-27.00014823734425 -39.0 0.24801380687628502
-27.00014823734425 -36.0 0.3867249816577324
-27.00014823734425 -33.0 0.5277484293543094
-27.00014823734425 -30.0 0.6727894850041062
-27.00014823734425 -27.0 0.8118279707718231
-27.00014823734425 -24.0 0.9208988906965566
-27.00014823734425 -21.0 0.9763860721905635
-27.00014823734425 -18.0 0.984608153422508
-27.00014823734425 -15.0 0.9481943034731255
-27.00014823734425 -12.0 0.873774377031196
-27.00014823734425 -9.0 0.7849156969264967
-27.00014823734425 -6.0 0.7147216169920793
-27.00014823734425 -3.0 0.675131521600468
-27.00014823734425 0.0 0.6558216328824047
-27.00014823734425 3.0 0.6748089059909392
-27.00014823734425 6.0 0.7203738175375802
-27.00014823734425 9.0 0.7901888658378051
-27.00014823734425 12.0 0.8697588582550408
-27.00014823734425 15.0 0.9522743723476577
-27.00014823734425 18.0 0.9898735114711621
-27.00014823734425 21.0 0.9816324397095441
-27.00014823734425 24.0 0.918020026681875
-27.00014823734425 27.0 0.8098585729470913
-27.00014823734425 30.0 0.6718050276950454
-27.00014823734425 33.0 0.5262302717643189
-27.00014823734425 36.0 0.3823790059288101
-27.00014823734425 39.0 0.2462014722566579
-27.00014823734425 42.0 0.1102229990489504
-27.00014823734425 45.0 -0.034059436957574185
-27.00014823734425 48.0 -0.1913090342945585
-27.00014823734425 51.0 -0.36783364242634287
-27.00014823734425 54.0 -0.4589021583712838
-27.00014823734425 57.0 -0.4587900422113439
-27.00014823734425 60.0 -0.4585243851224999

-24.000164028777135 -60.0 -0.4590323710047707
-24.000164028777135 -57.0 -0.4587562613624577
-24.000164028777135 -54.0 -0.4649192873960503
-24.000164028777135 -51.0 -0.27694401884188863
-24.000164028777135 -48.0 -0.10483345054669697
-24.000164028777135 -45.0 0.05090629527631635
-24.000164028777135 -42.0 0.19615338755786532
-24.000164028777135 -39.0 0.3402678790368457
-24.000164028777135 -36.0 0.49056898079594463
-24.000164028777135 -33.0 0.6476359109839515
-24.000164028777135 -30.0 0.7986425708487979
-24.000164028777135 -27.0 0.9217180201832041
-24.000164028777135 -24.0 0.9864375845375949
-24.000164028777135 -21.0 0.977720466545673
-24.000164028777135 -18.0 0.9042272311541039
-24.000164028777135 -15.0 0.7786985064948162
-24.000164028777135 -12.0 0.6396208908401428
-24.000164028777135 -9.0 0.5183734804917652
-24.000164028777135 -6.0 0.4239244056688027
-24.000164028777135 -3.0 0.3703777969262334
-24.000164028777135 0.0 0.3501379331793408
-24.000164028777135 3.0 0.36608847986227316
-24.000164028777135 6.0 0.4296434857587529
-24.000164028777135 9.0 0.5197211486588063
-24.000164028777135 12.0 0.6425056524810061
-24.000164028777135 15.0 0.7823754051546192
-24.000164028777135 18.0 0.9050602528497403
-24.000164028777135 21.0 0.9823110610828343
-24.000164028777135 24.0 0.9914465115766559
-24.000164028777135 27.0 0.9212362185431253
-24.000164028777135 30.0 0.7961327270404206
-24.000164028777135 33.0 0.6416177967286429
-24.000164028777135 36.0 0.48723421300481856
-24.000164028777135 39.0 0.3384892564895179
-24.000164028777135 42.0 0.19494250779279126
-24.000164028777135 45.0 0.0506238766481461
-24.000164028777135 48.0 -0.10512118675812591
-24.000164028777135 51.0 -0.27742396424909577
-24.000164028777135 54.0 -0.46499438909579577
-24.000164028777135 57.0 -0.4574050569945829
-24.000164028777135 60.0 -0.4559946716355358

-21.000179820210022 -60.0 -0.45941962393540425
-21.000179820210022 -57.0 -0.45919107838418677
-21.000179820210022 -54.0 -0.3831226694008861
-21.000179820210022 -51.0 -0.19672487808195474
-21.000179820210022 -48.0 -0.027861097327450908
-21.000179820210022 -45.0 0.12569435500709186
-21.000179820210022 -42.0 0.2748291742350262
-21.000179820210022 -39.0 0.42900532218308507
-21.000179820210022 -36.0 0.5907072446366266
-21.000179820210022 -33.0 0.7560786549696003
-21.000179820210022 -30.0 0.8984310585798791
-21.000179820210022 -27.0 0.9822792730882112
-21.000179820210022 -24.0 0.9774243759222458
-21.000179820210022 -21.0 0.8772229322933364
-21.000179820210022 -18.0 0.7198394942726595
-21.000179820210022 -15.0 0.5372543321569805
-21.000179820210022 -12.0 0.36896697921821797
-21.000179820210022 -9.0 0.22944107032085778
-21.000179820210022 -6.0 0.12901822934373475
-21.000179820210022 -3.0 0.06725373730646747
-21.000179820210022 0.0 0.04613523212177393
-21.000179820210022 3.0 0.06592094517418785
-21.000179820210022 6.0 0.1296084052366288
-21.000179820210022 9.0 0.23057974100306344
-21.000179820210022 12.0 0.36805038605992446
-21.000179820210022 15.0 0.5393977377895414
-21.000179820210022 18.0 0.7252006940922394
-21.000179820210022 21.0 0.8877528569193143
-21.000179820210022 24.0 0.9798933106956162
-21.000179820210022 27.0 0.9806002079640311
-21.000179820210022 30.0 0.8931280263630809
-21.000179820210022 33.0 0.7507130922147013
-21.000179820210022 36.0 0.5874578350375249
-21.000179820210022 39.0 0.4258724773533282
-21.000179820210022 42.0 0.27306216789857096
-21.000179820210022 45.0 0.12462973405992224
-21.000179820210022 48.0 -0.029808977569352302
-21.000179820210022 51.0 -0.19797236988985265
-21.000179820210022 54.0 -0.38362002146917396
-21.000179820210022 57.0 -0.45844199921500367
-21.000179820210022 60.0 -0.45973660607376066

-18.00019561164291 -60.0 -0.4590322064744384
-18.00019561164291 -57.0 -0.5145520527514889
-18.00019561164291 -54.0 -0.31439324753447245
-18.00019561164291 -51.0 -0.1303426546329301
-18.00019561164291 -48.0 0.03588177162665887
-18.00019561164291 -45.0 0.19085562885232593
-18.00019561164291 -42.0 0.34659062246328476
-18.00019561164291 -39.0 0.5109230315077848
-18.00019561164291 -36.0 0.6820831352094135
-18.00019561164291 -33.0 0.8457200560848209
-18.00019561164291 -30.0 0.9629583373374979
-18.00019561164291 -27.0 0.986214348808682
-18.00019561164291 -24.0 0.8979661346767034
-18.00019561164291 -21.0 0.7210207572765593
-18.00019561164291 -18.0 0.5060324006256706
-18.00019561164291 -15.0 0.2913326166010604
-18.00019561164291 -12.0 0.10920646971518078
-18.00019561164291 -9.0 -0.03132229937810066
-18.00019561164291 -6.0 -0.13330329716106062
-18.00019561164291 -3.0 -0.19758377434300103
-18.00019561164291 0.0 -0.21497288816320312
-18.00019561164291 3.0 -0.19385902245725034
-18.00019561164291 6.0 -0.1340677278882769
-18.00019561164291 9.0 -0.03306334816773207
-18.00019561164291 12.0 0.10872464941377587
-18.00019561164291 15.0 0.2904319787508363
-18.00019561164291 18.0 0.5029333700913828
-18.00019561164291 21.0 0.7229612999868487
-18.00019561164291 24.0 0.8985131709973367
-18.00019561164291 27.0 0.984020371928274
-18.00019561164291 30.0 0.9575745967907227
-18.00019561164291 33.0 0.840785092539908
-18.00019561164291 36.0 0.6782572907624332
-18.00019561164291 39.0 0.5091757896539263
-18.00019561164291 42.0 0.3444339351978701
-18.00019561164291 45.0 0.1888477060886288
-18.00019561164291 48.0 0.03450407652655371
-18.00019561164291 51.0 -0.13198105877968697
-18.00019561164291 54.0 -0.3164106191633805
-18.00019561164291 57.0 -0.5155782782992032
-18.00019561164291 60.0 -0.4607279005534805

-15.000211403075795 -60.0 -0.458228314126523
-15.000211403075795 -57.0 -0.45354559609426637
-15.000211403075795 -54.0 -0.25562783029294117
-15.000211403075795 -51.0 -0.07457119987964458
-15.000211403075795 -48.0 0.0897369336382167
-15.000211403075795 -45.0 0.2464210666082049
-15.000211403075795 -42.0 0.41014527226049663
-15.000211403075795 -39.0 0.582115912389013
-15.000211403075795 -36.0 0.7586651652746268
-15.000211403075795 -33.0 0.908708536861286
-15.000211403075795 -30.0 0.9840121346047169
-15.000211403075795 -27.0 0.9428843263648808
-15.000211403075795 -24.0 0.7762709555221499
-15.000211403075795 -21.0 0.5386694688765615
-15.000211403075795 -18.0 0.2897675042277179
-15.000211403075795 -15.0 0.06979075913335596
-15.000211403075795 -12.0 -0.11071400373678297
-15.000211403075795 -9.0 -0.2530596265812786
-15.000211403075795 -6.0 -0.35484383139728776
-15.000211403075795 -3.0 -0.4116973868832252
-15.000211403075795 0.0 -0.4304029404116267
-15.000211403075795 3.0 -0.4107809326306425
-15.000211403075795 6.0 -0.3526323506218853
-15.000211403075795 9.0 -0.2520724961626277
-15.000211403075795 12.0 -0.11302159369181904
-15.000211403075795 15.0 0.0679838835429581
-15.000211403075795 18.0 0.29191495579434223
-15.000211403075795 21.0 0.5425592469438939
-15.000211403075795 24.0 0.7808330021634583
-15.000211403075795 27.0 0.9509362927182178
-15.000211403075795 30.0 0.9950093377228796
-15.000211403075795 33.0 0.9057711979235834
-15.000211403075795 36.0 0.7572136235985388
-15.000211403075795 39.0 0.5790030970920942
-15.000211403075795 42.0 0.4086285305677007
-15.000211403075795 45.0 0.24585857130068353
-15.000211403075795 48.0 0.08852518307993115
-15.000211403075795 51.0 -0.0759612281849332
-15.000211403075795 54.0 -0.25790787818616523
-15.000211403075795 57.0 -0.4560705223213936
-15.000211403075795 60.0 -0.4608718505171402

-12.000227194508682 -60.0 -0.4595037984316305
-12.000227194508682 -57.0 -0.40558150604817966
-12.000227194508682 -54.0 -0.20700004051088544
-12.000227194508682 -51.0 -0.029015170943802262
-12.000227194508682 -48.0 0.1350680379935107
-12.000227194508682 -45.0 0.2956659825527922
-12.000227194508682 -42.0 0.4644444660264064
-12.000227194508682 -39.0 0.6456625070810823
-12.000227194508682 -36.0 0.8233495136681542
-12.000227194508682 -33.0 0.9554248424591821
-12.000227194508682 -30.0 0.9832908052917135
-12.000227194508682 -27.0 0.8663948965599598
-12.000227194508682 -24.0 0.6428707293619527
-12.000227194508682 -21.0 0.37016871158512493
-12.000227194508682 -18.0 0.11000389398846602
-12.000227194508682 -15.0 -0.11297934138273784
-12.000227194508682 -12.0 -0.29092930256923105
-12.000227194508682 -9.0 -0.43146333249993085
-12.000227194508682 -6.0 -0.5316667944726245
-12.000227194508682 -3.0 -0.59450858011417
-12.000227194508682 0.0 -0.617431202324145
-12.000227194508682 3.0 -0.5920977129491188
-12.000227194508682 6.0 -0.5316168787789509
-12.000227194508682 9.0 -0.43019345067585507
-12.000227194508682 12.0 -0.2916645344445563
-12.000227194508682 15.0 -0.1114108456529555
-12.000227194508682 18.0 0.11139645981484829
-12.000227194508682 21.0 0.37562248321348635
-12.000227194508682 24.0 0.6476382066941284
-12.000227194508682 27.0 0.869182582524133
-12.000227194508682 30.0 0.9846420796531941
-12.000227194508682 33.0 0.9575881483283499
-12.000227194508682 36.0 0.8231497752130816
-12.000227194508682 39.0 0.6433681091702068
-12.000227194508682 42.0 0.4598564089649384
-12.000227194508682 45.0 0.2935054144061535
-12.000227194508682 48.0 0.1331979649601088
-12.000227194508682 51.0 -0.03081580584200309
-12.000227194508682 54.0 -0.21057756172212683
-12.000227194508682 57.0 -0.40801320671721164
-12.000227194508682 60.0 -0.46029202755870136

-9.000242985941568 -60.0 -0.45695345951070027
-9.000242985941568 -57.0 -0.3679761417989964
-9.000242985941568 -54.0 -0.170768465002416
-9.000242985941568 -51.0 0.005556146476878284
-9.000242985941568 -48.0 0.17003784643710823
-9.000242985941568 -45.0 0.3330452816969751
-9.000242985941568 -42.0 0.50876959023292
-9.000242985941568 -39.0 0.6964790459239297
-9.000242985941568 -36.0 0.8704908352044953
-9.000242985941568 -33.0 0.9824860725147904
-9.000242985941568 -30.0 0.9606072182574471
-9.000242985941568 -27.0 0.7915921657012216
-9.000242985941568 -24.0 0.5212228197556215
-9.000242985941568 -21.0 0.2312489622631238
-9.000242985941568 -18.0 -0.0317120503005488
-9.000242985941568 -15.0 -0.2514060652678605
-9.000242985941568 -12.0 -0.43228508371654145
-9.000242985941568 -9.0 -0.5746103542052435
-9.000242985941568 -6.0 -0.6830212465854713
-9.000242985941568 -3.0 -0.7466437446968224
-9.000242985941568 0.0 -0.7687711899271348
-9.000242985941568 3.0 -0.7438039978935513
-9.000242985941568 6.0 -0.678476604017156
-9.000242985941568 9.0 -0.5743409999136303
-9.000242985941568 12.0 -0.4313450436542422
-9.000242985941568 15.0 -0.2503240644912336
-9.000242985941568 18.0 -0.03248881013767492
-9.000242985941568 21.0 0.23221017840370087
-9.000242985941568 24.0 0.5258325646529962
-9.000242985941568 27.0 0.7894941463489414
-9.000242985941568 30.0 0.9597636740444128
-9.000242985941568 33.0 0.9821895144904565
-9.000242985941568 36.0 0.8705193290430772
-9.000242985941568 39.0 0.6935230817367847
-9.000242985941568 42.0 0.5060353657666199
-9.000242985941568 45.0 0.33109795045073914
-9.000242985941568 48.0 0.168382583269615
-9.000242985941568 51.0 0.004249177336065945
-9.000242985941568 54.0 -0.17316797663449218
-9.000242985941568 57.0 -0.3687829422940161
-9.000242985941568 60.0 -0.4599129788514138

-6.000258777374454 -60.0 -0.45987702313801065
-6.000258777374454 -57.0 -0.3417604247999985
-6.000258777374454 -54.0 -0.14541051766302668
-6.000258777374454 -51.0 0.030412304248449065
-6.000258777374454 -48.0 0.1956677606301717
-6.000258777374454 -45.0 0.36112248169109135
-6.000258777374454 -42.0 0.5402094728191706
-6.000258777374454 -39.0 0.7316066790492181
-6.000258777374454 -36.0 0.9040686071076888
-6.000258777374454 -33.0 0.9914511605293819
-6.000258777374454 -30.0 0.9328037580790545
-6.000258777374454 -27.0 0.7217390419540975
-6.000258777374454 -24.0 0.42707974841657903
-6.000258777374454 -21.0 0.13163899858295272
-6.000258777374454 -18.0 -0.13481129190508084
-6.000258777374454 -15.0 -0.35070739720973887
-6.000258777374454 -12.0 -0.5319169059855264
-6.000258777374454 -9.0 -0.6788670381406297
-6.000258777374454 -6.0 -0.7933006749373464
-6.000258777374454 -3.0 -0.8681899455767004
-6.000258777374454 0.0 -0.8934723142516784
-6.000258777374454 3.0 -0.8641523666378933
-6.000258777374454 6.0 -0.7940824169929843
-6.000258777374454 9.0 -0.6793239178615738
-6.000258777374454 12.0 -0.5336745067711798
-6.000258777374454 15.0 -0.35019073156211816
-6.000258777374454 18.0 -0.13093237994317358
-6.000258777374454 21.0 0.13349638382172094
-6.000258777374454 24.0 0.4318406659224749
-6.000258777374454 27.0 0.7270929708249738
-6.000258777374454 30.0 0.9277866746156498
-6.000258777374454 33.0 0.9898538246730246
-6.000258777374454 36.0 0.900189519030414
-6.000258777374454 39.0 0.7289528021225402
-6.000258777374454 42.0 0.5394048771099067
-6.000258777374454 45.0 0.35900190730006015
-6.000258777374454 48.0 0.1936844231709247
-6.000258777374454 51.0 0.02925141784576078
-6.000258777374454 54.0 -0.14689410485622306
-6.000258777374454 57.0 -0.3419174460212163
-6.000258777374454 60.0 -0.45973398329319115

-3.00027456880734 -60.0 -0.4590933540527813
-3.00027456880734 -57.0 -0.32635164658401916
-3.00027456880734 -54.0 -0.1308077363350005
-3.00027456880734 -51.0 0.04484739350097012
-3.00027456880734 -48.0 0.21033513379685623
-3.00027456880734 -45.0 0.3792595655488106
-3.00027456880734 -42.0 0.5614425520256923
-3.00027456880734 -39.0 0.7528950585133201
-3.00027456880734 -36.0 0.9222358451465282
-3.00027456880734 -33.0 0.9889695085871725
-3.00027456880734 -30.0 0.9093015071393561
-3.00027456880734 -27.0 0.6759946526940702
-3.00027456880734 -24.0 0.37010439420775704
-3.00027456880734 -21.0 0.07155297900172183
-3.00027456880734 -18.0 -0.19437853739212596
-3.00027456880734 -15.0 -0.40949366172530577
-3.00027456880734 -12.0 -0.5932167279215168
-3.00027456880734 -9.0 -0.7442034685325339
-3.00027456880734 -6.0 -0.8613989934253041
-3.00027456880734 -3.0 -0.9359524284655086
-3.00027456880734 0.0 -0.9631395761996423
-3.00027456880734 3.0 -0.9357485704591098
-3.00027456880734 6.0 -0.8663207263876879
-3.00027456880734 9.0 -0.7480062792641903
-3.00027456880734 12.0 -0.5934731351308824
-3.00027456880734 15.0 -0.4099201371284652
-3.00027456880734 18.0 -0.18959632735776089
-3.00027456880734 21.0 0.07105018691515422
-3.00027456880734 24.0 0.37327266041908225
-3.00027456880734 27.0 0.6800245036953289
-3.00027456880734 30.0 0.9058665194813206
-3.00027456880734 33.0 0.9881651334852516
-3.00027456880734 36.0 0.9166045965957167
-3.00027456880734 39.0 0.7511222972568034
-3.00027456880734 42.0 0.5599520437822519
-3.00027456880734 45.0 0.3764514415524535
-3.00027456880734 48.0 0.20859308454756795
-3.00027456880734 51.0 0.04448486624384622
-3.00027456880734 54.0 -0.13185109858045727
-3.00027456880734 57.0 -0.32698911698557115
-3.00027456880734 60.0 -0.4606052643517552

-0.0002903602402257732 -60.0 -0.45969597993865186
-0.0002903602402257732 -57.0 -0.31940725174997214
-0.0002903602402257732 -54.0 -0.12554784250318307
-0.0002903602402257732 -51.0 0.05013136119485749
-0.0002903602402257732 -48.0 0.21498781905247688
-0.0002903602402257732 -45.0 0.38593745334027413
-0.0002903602402257732 -42.0 0.5695705767347078
-0.0002903602402257732 -39.0 0.761071224804874
-0.0002903602402257732 -36.0 0.9251151192756782
-0.0002903602402257732 -33.0 0.9901685067188745
-0.0002903602402257732 -30.0 0.9054180952560387
-0.0002903602402257732 -27.0 0.6579124148637988
-0.0002903602402257732 -24.0 0.34912539406970705
-0.0002903602402257732 -21.0 0.050530621493320584
-0.0002903602402257732 -18.0 -0.21484115753772892
-0.0002903602402257732 -15.0 -0.43069651841266227
-0.0002903602402257732 -12.0 -0.6170706660072047
-0.0002903602402257732 -9.0 -0.7689784571662529
-0.0002903602402257732 -6.0 -0.8873936873739946
-0.0002903602402257732 -3.0 -0.9663833732435209
-0.0002903602402257732 0.0 -0.9934428107679815
-0.0002903602402257732 3.0 -0.9652956297147449
-0.0002903602402257732 6.0 -0.8877267301816909
-0.0002903602402257732 9.0 -0.7694274204908974
-0.0002903602402257732 12.0 -0.6170336008995893
-0.0002903602402257732 15.0 -0.4308250032011966
-0.0002903602402257732 18.0 -0.2100171217675277
-0.0002903602402257732 21.0 0.05145504760501242
-0.0002903602402257732 24.0 0.35436482969486427
-0.0002903602402257732 27.0 0.6635611567104233
-0.0002903602402257732 30.0 0.9050491033895318
-0.0002903602402257732 33.0 0.9912440127077224
-0.0002903602402257732 36.0 0.921045652274373
-0.0002903602402257732 39.0 0.7567969532828954
-0.0002903602402257732 42.0 0.5661946324104938
-0.0002903602402257732 45.0 0.38390564093791973
-0.0002903602402257732 48.0 0.2144033534271454
-0.0002903602402257732 51.0 0.048902143140313735
-0.0002903602402257732 54.0 -0.127283444456333
-0.0002903602402257732 57.0 -0.32084588098327216
-0.0002903602402257732 60.0 -0.5292811825844255

2.9996938483268885 -60.0 -0.4597460600770466
2.9996938483268885 -57.0 -0.32498222758779827
2.9996938483268885 -54.0 -0.13079573698788446
2.9996938483268885 -51.0 0.04519478140953547
2.9996938483268885 -48.0 0.21026458573838913
2.9996938483268885 -45.0 0.3802269408402983
2.9996938483268885 -42.0 0.5619507259416469
2.9996938483268885 -39.0 0.7529049970766429
2.9996938483268885 -36.0 0.9195787175362096
2.9996938483268885 -33.0 0.986914621367724
2.9996938483268885 -30.0 0.9032481527388888
2.9996938483268885 -27.0 0.6726859797807865
2.9996938483268885 -24.0 0.36898003213866326
2.9996938483268885 -21.0 0.06917750665334388
2.9996938483268885 -18.0 -0.19510553356962956
2.9996938483268885 -15.0 -0.4116965191539536
2.9996938483268885 -12.0 -0.5956063758651924
2.9996938483268885 -9.0 -0.7500779788881118
2.9996938483268885 -6.0 -0.8667948887072318
2.9996938483268885 -3.0 -0.9409112167352562
2.9996938483268885 0.0 -0.9639631770593895
2.9996938483268885 3.0 -0.9416839593242206
2.9996938483268885 6.0 -0.8647781647562481
2.9996938483268885 9.0 -0.7470953726722888
2.9996938483268885 12.0 -0.5926556021499587
2.9996938483268885 15.0 -0.4141911205587083
2.9996938483268885 18.0 -0.1910539427752081
2.9996938483268885 21.0 0.07085679186323268
2.9996938483268885 24.0 0.3720294293336178
2.9996938483268885 27.0 0.6781191640805251
2.9996938483268885 30.0 0.9150794810396868
2.9996938483268885 33.0 0.9933254667982475
2.9996938483268885 36.0 0.9147776002140237
2.9996938483268885 39.0 0.749702989476588
2.9996938483268885 42.0 0.5595944171405851
2.9996938483268885 45.0 0.3777950108502666
2.9996938483268885 48.0 0.20953351374313964
2.9996938483268885 51.0 0.045119300839829034
2.9996938483268885 54.0 -0.1326097235879603
2.9996938483268885 57.0 -0.3256429676004296
2.9996938483268885 60.0 -0.45978342054720794

5.999678056894003 -60.0 -0.46026044246692066
5.999678056894003 -57.0 -0.34187267101097607
5.999678056894003 -54.0 -0.14566605482397577
5.999678056894003 -51.0 0.03031088599281637
5.999678056894003 -48.0 0.19560012618062467
5.999678056894003 -45.0 0.36195690041547585
5.999678056894003 -42.0 0.5427915650259073
5.999678056894003 -39.0 0.7312633230566168
5.999678056894003 -36.0 0.9039635043157263
5.999678056894003 -33.0 0.9897148392108112
5.999678056894003 -30.0 0.9269069955912415
5.999678056894003 -27.0 0.7179745263491261
5.999678056894003 -24.0 0.4256971471862524
5.999678056894003 -21.0 0.12653907517417012
5.999678056894003 -18.0 -0.13988485069847287
5.999678056894003 -15.0 -0.35369059508578915
5.999678056894003 -12.0 -0.5342746932079286
5.999678056894003 -9.0 -0.6813474240425811
5.999678056894003 -6.0 -0.7951509539584354
5.999678056894003 -3.0 -0.8671783768585989
5.999678056894003 0.0 -0.8887532899281706
5.999678056894003 3.0 -0.8645191033994182
5.999678056894003 6.0 -0.7925472723674257
5.999678056894003 9.0 -0.6804208940019527
5.999678056894003 12.0 -0.5325326560490345
5.999678056894003 15.0 -0.35117774467218116
5.999678056894003 18.0 -0.1328882657855148
5.999678056894003 21.0 0.13072922990722063
5.999678056894003 24.0 0.4309874810102674
5.999678056894003 27.0 0.7266349232424602
5.999678056894003 30.0 0.939209014099472
5.999678056894003 33.0 0.9917108133322006
5.999678056894003 36.0 0.9002720788400932
5.999678056894003 39.0 0.7280836176829126
5.999678056894003 42.0 0.5391204628851709
5.999678056894003 45.0 0.3623292078419064
5.999678056894003 48.0 0.19411005323490277
5.999678056894003 51.0 0.02900839863999112
5.999678056894003 54.0 -0.14735169961593614
5.999678056894003 57.0 -0.34296473555923224
5.999678056894003 60.0 -0.46171298003186456

8.999662265461117 -60.0 -0.4593109590996802
8.999662265461117 -57.0 -0.36942526978275053
8.999662265461117 -54.0 -0.17161141860080795
8.999662265461117 -51.0 0.005485692723041496
8.999662265461117 -48.0 0.17079920022783224
8.999662265461117 -45.0 0.3323117127661232
8.999662265461117 -42.0 0.5072168929652769
8.999662265461117 -39.0 0.6947040428440061
8.999662265461117 -36.0 0.8703729300738521
8.999662265461117 -33.0 0.9784749469025124
8.999662265461117 -30.0 0.9511091567446777
8.999662265461117 -27.0 0.7835661353565399
8.999662265461117 -24.0 0.5173069300429206
8.999662265461117 -21.0 0.22714899077343545
8.999662265461117 -18.0 -0.03764730721939519
8.999662265461117 -15.0 -0.2548625263762264
8.999662265461117 -12.0 -0.43440894058258844
8.999662265461117 -9.0 -0.5766191102572946
8.999662265461117 -6.0 -0.6845757300983639
8.999662265461117 -3.0 -0.7501426773536191
8.999662265461117 0.0 -0.7704181181484671
8.999662265461117 3.0 -0.7496517571746313
8.999662265461117 6.0 -0.681827511620862
8.999662265461117 9.0 -0.5767940437290313
8.999662265461117 12.0 -0.4322797691483456
8.999662265461117 15.0 -0.2508543655847933
8.999662265461117 18.0 -0.031748877927159955
8.999662265461117 21.0 0.23221921746980784
8.999662265461117 24.0 0.525006291285478
8.999662265461117 27.0 0.7908514278856545
8.999662265461117 30.0 0.9566314183433706
8.999662265461117 33.0 0.9781912778787991
8.999662265461117 36.0 0.8703449039987172
8.999662265461117 39.0 0.6932940823675127
8.999662265461117 42.0 0.5069753563399422
8.999662265461117 45.0 0.3321400829703276
8.999662265461117 48.0 0.1682093672047655
8.999662265461117 51.0 0.004255220331081645
8.999662265461117 54.0 -0.17293926657541026
8.999662265461117 57.0 -0.3685169645378461
8.999662265461117 60.0 -0.46067486149307213

11.999646474028232 -60.0 -0.46170152392210145
11.999646474028232 -57.0 -0.40848793778249354
11.999646474028232 -54.0 -0.20863186923612775
11.999646474028232 -51.0 -0.029888549604340328
11.999646474028232 -48.0 0.13381114904455452
11.999646474028232 -45.0 0.29610853798562936
11.999646474028232 -42.0 0.464057001706185
11.999646474028232 -39.0 0.6452136238205873
11.999646474028232 -36.0 0.8260050237022691
11.999646474028232 -33.0 0.9572574813597394
11.999646474028232 -30.0 0.9833056577991609
11.999646474028232 -27.0 0.8692709649051358
11.999646474028232 -24.0 0.6417843822210056
11.999646474028232 -21.0 0.36696780709581633
11.999646474028232 -18.0 0.10395595063300188
11.999646474028232 -15.0 -0.1148906354103017
11.999646474028232 -12.0 -0.2958320227052248
11.999646474028232 -9.0 -0.4336125528364319
11.999646474028232 -6.0 -0.5355416921885544
11.999646474028232 -3.0 -0.5962695176368995
11.999646474028232 0.0 -0.6155312537091482
11.999646474028232 3.0 -0.5964460795069315
11.999646474028232 6.0 -0.5358027390390746
11.999646474028232 9.0 -0.4329869533719265
11.999646474028232 12.0 -0.29313036241203616
11.999646474028232 15.0 -0.11662551126153185
11.999646474028232 18.0 0.11073038934442711
11.999646474028232 21.0 0.373107050084776
11.999646474028232 24.0 0.6444665490006397
11.999646474028232 27.0 0.8732770790971264
11.999646474028232 30.0 0.9945329407157698
11.999646474028232 33.0 0.9572878489904093
11.999646474028232 36.0 0.8207542535555415
11.999646474028232 39.0 0.6436410241506326
11.999646474028232 42.0 0.4610155274960027
11.999646474028232 45.0 0.2945849475149673
11.999646474028232 48.0 0.13301005330422078
11.999646474028232 51.0 -0.030297878132495962
11.999646474028232 54.0 -0.20808996719396905
11.999646474028232 57.0 -0.4064310442086193
11.999646474028232 60.0 -0.4583588620741736

14.999630682595345 -60.0 -0.46092263923407656
14.999630682595345 -57.0 -0.45637430203323204
14.999630682595345 -54.0 -0.25749565863756896
14.999630682595345 -51.0 -0.0753442192733596
14.999630682595345 -48.0 0.08942271206022226
14.999630682595345 -45.0 0.24689520966959616
14.999630682595345 -42.0 0.40893783121668603
14.999630682595345 -39.0 0.5824501799102169
14.999630682595345 -36.0 0.7606831327224979
14.999630682595345 -33.0 0.9144334244400192
14.999630682595345 -30.0 0.9981517076587388
14.999630682595345 -27.0 0.9446129803824213
14.999630682595345 -24.0 0.7726686577262369
14.999630682595345 -21.0 0.532926166009927
14.999630682595345 -18.0 0.2853108766685331
14.999630682595345 -15.0 0.06535338823043314
14.999630682595345 -12.0 -0.11628604104198727
14.999630682595345 -9.0 -0.25597864221695976
14.999630682595345 -6.0 -0.35604645247406613
14.999630682595345 -3.0 -0.4158753452681948
14.999630682595345 0.0 -0.4341183477040532
14.999630682595345 3.0 -0.41575239314948226
14.999630682595345 6.0 -0.3550933323381617
14.999630682595345 9.0 -0.253267014938548
14.999630682595345 12.0 -0.11344219991932966
14.999630682595345 15.0 0.07024884500367279
14.999630682595345 18.0 0.29313264955811
14.999630682595345 21.0 0.5402536870234245
14.999630682595345 24.0 0.7814405120156934
14.999630682595345 27.0 0.9485903666637718
14.999630682595345 30.0 0.9881154666990886
14.999630682595345 33.0 0.9113910966932197
14.999630682595345 36.0 0.7581998426377942
14.999630682595345 39.0 0.5815297302177922
14.999630682595345 42.0 0.4069636687188694
14.999630682595345 45.0 0.24599767770710157
14.999630682595345 48.0 0.08874926842060459
14.999630682595345 51.0 -0.07574375557047798
14.999630682595345 54.0 -0.2570932744796391
14.999630682595345 57.0 -0.4559909192896916
14.999630682595345 60.0 -0.4606490532442206

17.99961489116246 -60.0 -0.46089958304212736
17.99961489116246 -57.0 -0.5156443521297127
17.99961489116246 -54.0 -0.31631350072549713
17.99961489116246 -51.0 -0.13218874124537436
17.99961489116246 -48.0 0.034308878361369415
17.99961489116246 -45.0 0.18977783292360254
17.99961489116246 -42.0 0.3452367035755094
17.99961489116246 -39.0 0.5081000927612056
17.99961489116246 -36.0 0.6795050307299447
17.99961489116246 -33.0 0.8438045060296251
17.99961489116246 -30.0 0.9581332926169652
17.99961489116246 -27.0 0.9833200374621963
17.99961489116246 -24.0 0.8993262605003381
17.99961489116246 -21.0 0.7177724866592977
17.99961489116246 -18.0 0.4963991119123525
17.99961489116246 -15.0 0.28626096587466204
17.99961489116246 -12.0 0.10366136645796444
17.99961489116246 -9.0 -0.03781720296466237
17.99961489116246 -6.0 -0.13662243999415402
17.99961489116246 -3.0 -0.19502128377980804
17.99961489116246 0.0 -0.21590008205558087
17.99961489116246 3.0 -0.19437756079134094
17.99961489116246 6.0 -0.13562388669422348
17.99961489116246 9.0 -0.03242748643160636
17.99961489116246 12.0 0.10967775572085228
17.99961489116246 15.0 0.2924502413479088
17.99961489116246 18.0 0.5046910013828818
17.99961489116246 21.0 0.7214615858089685
17.99961489116246 24.0 0.898560338853836
17.99961489116246 27.0 0.98813665930654
17.99961489116246 30.0 0.9595762326847204
17.99961489116246 33.0 0.8454793924149516
17.99961489116246 36.0 0.6791366735346281
17.99961489116246 39.0 0.5063112223884307
17.99961489116246 42.0 0.34228889311578453
17.99961489116246 45.0 0.1896454737098069
17.99961489116246 48.0 0.03386536174464995
17.99961489116246 51.0 -0.1321476311951264
17.99961489116246 54.0 -0.31698801920861797
17.99961489116246 57.0 -0.5160156379087222
17.99961489116246 60.0 -0.46030535928801963

20.999599099729572 -60.0 -0.4614389809947888
20.999599099729572 -57.0 -0.4608834578814055
20.999599099729572 -54.0 -0.3858261472024522
20.999599099729572 -51.0 -0.1984666608452176
20.999599099729572 -48.0 -0.029103982290241342
20.999599099729572 -45.0 0.12514059787285153
20.999599099729572 -42.0 0.274306218205213
20.999599099729572 -39.0 0.42842691094654767
20.999599099729572 -36.0 0.5911140272563026
20.999599099729572 -33.0 0.7549355320797416
20.999599099729572 -30.0 0.8992689657519168
20.999599099729572 -27.0 0.9787807620588852
20.999599099729572 -24.0 0.969858109242333
20.999599099729572 -21.0 0.8780104078760839
20.999599099729572 -18.0 0.7210486002163383
20.999599099729572 -15.0 0.5344339595025013
20.999599099729572 -12.0 0.3657201687667988
20.999599099729572 -9.0 0.22393201488112502
20.999599099729572 -6.0 0.12653393258076998
20.999599099729572 -3.0 0.06516461326136308
20.999599099729572 0.0 0.04446629714286804
20.999599099729572 3.0 0.06686816200056564
20.999599099729572 6.0 0.12784745939403783
20.999599099729572 9.0 0.23071407894875864
20.999599099729572 12.0 0.3696141186597001
20.999599099729572 15.0 0.5434303226288383
20.999599099729572 18.0 0.7242401378131262
20.999599099729572 21.0 0.8801186949477399
20.999599099729572 24.0 0.974681355854705
20.999599099729572 27.0 0.977909240960582
20.999599099729572 30.0 0.894886264006271
20.999599099729572 33.0 0.7515612038268901
20.999599099729572 36.0 0.5869221943046932
20.999599099729572 39.0 0.42698871964919444
20.999599099729572 42.0 0.27299588478072145
20.999599099729572 45.0 0.12361603971328897
20.999599099729572 48.0 -0.029964157607871127
20.999599099729572 51.0 -0.19727409885738856
20.999599099729572 54.0 -0.38546228847059344
20.999599099729572 57.0 -0.46054025475945426
20.999599099729572 60.0 -0.4612717463974579

23.999583308296685 -60.0 -0.4610394689929014
23.999583308296685 -57.0 -0.4603896089858526
23.999583308296685 -54.0 -0.4674719597993757
23.999583308296685 -51.0 -0.2786593625759932
23.999583308296685 -48.0 -0.10539345939899085
23.999583308296685 -45.0 0.04972783166721414
23.999583308296685 -42.0 0.19525124934013777
23.999583308296685 -39.0 0.33895713246566905
23.999583308296685 -36.0 0.48779788718572276
23.999583308296685 -33.0 0.6455694427407056
23.999583308296685 -30.0 0.7961695246036552
23.999583308296685 -27.0 0.9214378913760343
23.999583308296685 -24.0 0.9850741866366345
23.999583308296685 -21.0 0.9706819507285855
23.999583308296685 -18.0 0.9045142640400872
23.999583308296685 -15.0 0.773517297554646
23.999583308296685 -12.0 0.6409927229082463
23.999583308296685 -9.0 0.5196458657957491
23.999583308296685 -6.0 0.4248729726080725
23.999583308296685 -3.0 0.36685340712657005
23.999583308296685 0.0 0.3494437506006398
23.999583308296685 3.0 0.3685677742139094
23.999583308296685 6.0 0.4285114589640049
23.999583308296685 9.0 0.5234590062681516
23.999583308296685 12.0 0.643643278302943
23.999583308296685 15.0 0.7823250348089547
23.999583308296685 18.0 0.9009030863358686
23.999583308296685 21.0 0.9745817268545274
23.999583308296685 24.0 0.9822492700071274
23.999583308296685 27.0 0.9169282849418595
23.999583308296685 30.0 0.7939481730056683
23.999583308296685 33.0 0.644025686648296
23.999583308296685 36.0 0.4883959532123493
23.999583308296685 39.0 0.3387897298736983
23.999583308296685 42.0 0.19380907606620865
23.999583308296685 45.0 0.04900173368849299
23.999583308296685 48.0 -0.10630334951094515
23.999583308296685 51.0 -0.27651869876075724
23.999583308296685 54.0 -0.46574255817396365
23.999583308296685 57.0 -0.45852103139053724
23.999583308296685 60.0 -0.45803210724053084

26.9995675168638 -60.0 -0.46074372295837523
26.9995675168638 -57.0 -0.4603114589651974
26.9995675168638 -54.0 -0.45946498389061735
26.9995675168638 -51.0 -0.36914284183094276
26.9995675168638 -48.0 -0.19299310434091932
26.9995675168638 -45.0 -0.03420233027057466
26.9995675168638 -42.0 0.10982706512283144
26.9995675168638 -39.0 0.2474569790685394
26.9995675168638 -36.0 0.3862159455113126
26.9995675168638 -33.0 0.5302558589943636
26.9995675168638 -30.0 0.6732594558445867
26.9995675168638 -27.0 0.8101186495288198
26.9995675168638 -24.0 0.92027105939151
26.9995675168638 -21.0 0.9865508534039429
26.9995675168638 -18.0 0.9882738832310834
26.9995675168638 -15.0 0.9412958307021854
26.9995675168638 -12.0 0.8759059665004221
26.9995675168638 -9.0 0.78825381221453
26.9995675168638 -6.0 0.7182737500977071
26.9995675168638 -3.0 0.6770059109575974
26.9995675168638 0.0 0.658401392112813
26.9995675168638 3.0 0.6758699503591049
26.9995675168638 6.0 0.7259133321380361
26.9995675168638 9.0 0.793733566853813
26.9995675168638 12.0 0.8682876074500945
26.9995675168638 15.0 0.9424807402714127
26.9995675168638 18.0 0.9893511624257691
26.9995675168638 21.0 0.97864585762004
26.9995675168638 24.0 0.9178326278192713
26.9995675168638 27.0 0.8094329694036645
26.9995675168638 30.0 0.671266954239292
26.9995675168638 33.0 0.5287182890079101
26.9995675168638 36.0 0.38498687267101706
26.9995675168638 39.0 0.24689805989917857
26.9995675168638 42.0 0.10937180350695908
26.9995675168638 45.0 -0.03527969574096031
26.9995675168638 48.0 -0.19431314871287175
26.9995675168638 51.0 -0.3664615079172716
26.9995675168638 54.0 -0.45895163542576667
26.9995675168638 57.0 -0.45930633890726164
26.9995675168638 60.0 -0.4592884687034373

29.999551725430912 -60.0 -0.4594649476665434
29.999551725430912 -57.0 -0.4591147638840155
29.999551725430912 -54.0 -0.45960468934422716
29.999551725430912 -51.0 -0.47203286318593735
29.999551725430912 -48.0 -0.29404792717646633
29.999551725430912 -45.0 -0.13047375081975288
29.999551725430912 -42.0 0.01635802228132123
29.999551725430912 -39.0 0.1509021100132553
29.999551725430912 -36.0 0.27995413426421745
29.999551725430912 -33.0 0.4103412307554616
29.999551725430912 -30.0 0.5421495182688973
29.999551725430912 -27.0 0.6731734029921763
29.999551725430912 -24.0 0.794888369255251
29.999551725430912 -21.0 0.8973193729177057
29.999551725430912 -18.0 0.9598400718482002
29.999551725430912 -15.0 0.9897930876885264
29.999551725430912 -12.0 0.9900994830318361
29.999551725430912 -9.0 0.9580513999777391
29.999551725430912 -6.0 0.927301950264935
29.999551725430912 -3.0 0.9120740217064166
29.999551725430912 0.0 0.9093490051400881
29.999551725430912 3.0 0.9123823975775966
29.999551725430912 6.0 0.9313254630823566
29.999551725430912 9.0 0.9570405556456719
29.999551725430912 12.0 0.9856305300474909
29.999551725430912 15.0 0.9964313432531794
29.999551725430912 18.0 0.9634062569321137
29.999551725430912 21.0 0.8933783055718076
29.999551725430912 24.0 0.7921767234147118
29.999551725430912 27.0 0.6723268207410438
29.999551725430912 30.0 0.5398230446373524
29.999551725430912 33.0 0.4090319385915645
29.999551725430912 36.0 0.2781819968020858
29.999551725430912 39.0 0.14972916073235548
29.999551725430912 42.0 0.014835688276060445
29.999551725430912 45.0 -0.13178289947451186
29.999551725430912 48.0 -0.2943518244611015
29.999551725430912 51.0 -0.47114786385537133
29.999551725430912 54.0 -0.45829826624646297
29.999551725430912 57.0 -0.458800091815359
29.999551725430912 60.0 -0.45895164426177754

32.999535933998025 -60.0 -0.4596735973388126
32.999535933998025 -57.0 -0.45944256251033044
32.999535933998025 -54.0 -0.46137594426096973
32.999535933998025 -51.0 -0.4602607374132906
32.999535933998025 -48.0 -0.4049967015555469
32.999535933998025 -45.0 -0.23866975506863716
32.999535933998025 -42.0 -0.08888579025410967
32.999535933998025 -39.0 0.04589485771720746
32.999535933998025 -36.0 0.1702920250745435
32.999535933998025 -33.0 0.28988018275701255
32.999535933998025 -30.0 0.4095852186741954
32.999535933998025 -27.0 0.5265250112923349
32.999535933998025 -24.0 0.6450954003459626
32.999535933998025 -21.0 0.7514054048698353
32.999535933998025 -18.0 0.8422872161446139
32.999535933998025 -15.0 0.9150348726066825
32.999535933998025 -12.0 0.9582780223763168
32.999535933998025 -9.0 0.9812014617810264
32.999535933998025 -6.0 0.9826382227424598
32.999535933998025 -3.0 0.9909184149125285
32.999535933998025 0.0 0.9901724029789096
32.999535933998025 3.0 0.9885161246961327
32.999535933998025 6.0 0.9864842269825849
32.999535933998025 9.0 0.9796412330461599
32.999535933998025 12.0 0.9598078642795318
32.999535933998025 15.0 0.9138536593944558
32.999535933998025 18.0 0.843567490811064
32.999535933998025 21.0 0.7496854400644041
32.999535933998025 24.0 0.6436012640294222
32.999535933998025 27.0 0.5275567031292858
32.999535933998025 30.0 0.408126559247085
32.999535933998025 33.0 0.28789432876122106
32.999535933998025 36.0 0.16897030803585464
32.999535933998025 39.0 0.04456811095170599
32.999535933998025 42.0 -0.08990832163328624
32.999535933998025 45.0 -0.23950016065299626
32.999535933998025 48.0 -0.40524252603816846
32.999535933998025 51.0 -0.45969768794404836
32.999535933998025 54.0 -0.4596154204123505
32.999535933998025 57.0 -0.45873760154522303
32.999535933998025 60.0 -0.45799358638015847

35.99952014256514 -60.0 -0.460943744258915
35.99952014256514 -57.0 -0.4607542616692054
35.99952014256514 -54.0 -0.4594719259360933
35.99952014256514 -51.0 -0.45753917790759785
35.99952014256514 -48.0 -0.45764415959878396
35.99952014256514 -45.0 -0.36049620403284394
35.99952014256514 -42.0 -0.20633475891859382
35.99952014256514 -39.0 -0.06726766166818458
35.99952014256514 -36.0 0.05588535503315956
35.99952014256514 -33.0 0.1703899821587408
35.99952014256514 -30.0 0.28012786095595743
35.99952014256514 -27.0 0.3852604983023483
35.99952014256514 -24.0 0.4872338212646132
35.99952014256514 -21.0 0.5873887426525309
35.99952014256514 -18.0 0.679093531390344
35.99952014256514 -15.0 0.7589309890852561
35.99952014256514 -12.0 0.8225875048520803
35.99952014256514 -9.0 0.8711805430883225
35.99952014256514 -6.0 0.8999787337703956
35.99952014256514 -3.0 0.9190765675134319
35.99952014256514 0.0 0.92360055422341
35.99952014256514 3.0 0.9178804196278735
35.99952014256514 6.0 0.9021710703498769
35.99952014256514 9.0 0.8715864842272155
35.99952014256514 12.0 0.8235347438853802
35.99952014256514 15.0 0.7573243528992811
35.99952014256514 18.0 0.6795345452595525
35.99952014256514 21.0 0.5870756220561923
35.99952014256514 24.0 0.48724642292083375
35.99952014256514 27.0 0.3846564657267371
35.99952014256514 30.0 0.2776635878802177
35.99952014256514 33.0 0.16903112365338263
35.99952014256514 36.0 0.054613741729940254
35.99952014256514 39.0 -0.06905025388772144
35.99952014256514 42.0 -0.2077699586815838
35.99952014256514 45.0 -0.36072600423488743
35.99952014256514 48.0 -0.45810594910069985
35.99952014256514 51.0 -0.4579969559124967
35.99952014256514 54.0 -0.4591633662383675
35.99952014256514 57.0 -0.45994468299860286
35.99952014256514 60.0 -0.4595238431240015

38.99950435113225 -60.0 -0.4601921660026492
38.99950435113225 -57.0 -0.4584243733841422
38.99950435113225 -54.0 -0.4576840180054364
38.99950435113225 -51.0 -0.45766341936104205
38.99950435113225 -48.0 -0.4581708968208336
38.99950435113225 -45.0 -0.4948653568710443
38.99950435113225 -42.0 -0.33968903724049115
38.99950435113225 -39.0 -0.19683577414884768
38.99950435113225 -36.0 -0.06885516561429172
38.99950435113225 -33.0 0.044731957604220815
38.99950435113225 -30.0 0.14951634184294507
38.99950435113225 -27.0 0.24669513570334906
38.99950435113225 -24.0 0.3397798110453852
38.99950435113225 -21.0 0.42790966655905327
38.99950435113225 -18.0 0.5085552749146076
38.99950435113225 -15.0 0.5834792297916148
38.99950435113225 -12.0 0.644795678364144
38.99950435113225 -9.0 0.6954247446940321
38.99950435113225 -6.0 0.7325493690968258
38.99950435113225 -3.0 0.7526594513780385
38.99950435113225 0.0 0.7607424985598626
38.99950435113225 3.0 0.7537373622989928
38.99950435113225 6.0 0.7309249050680862
38.99950435113225 9.0 0.6952863835501137
38.99950435113225 12.0 0.6428476163115341
38.99950435113225 15.0 0.5796136359098242
38.99950435113225 18.0 0.5070870946743923
38.99950435113225 21.0 0.4256550888208594
38.99950435113225 24.0 0.3371675940053082
38.99950435113225 27.0 0.24616755406291693
38.99950435113225 30.0 0.14799261608439657
38.99950435113225 33.0 0.04359359671267148
38.99950435113225 36.0 -0.06903026228789236
38.99950435113225 39.0 -0.1972884938054823
38.99950435113225 42.0 -0.34134582905020766
38.99950435113225 45.0 -0.49523769081529406
38.99950435113225 48.0 -0.4568113726632443
38.99950435113225 51.0 -0.45777354693603617
38.99950435113225 54.0 -0.45816441493152466
38.99950435113225 57.0 -0.4588863534799255
38.99950435113225 60.0 -0.4596670869920512

41.999488559699365 -60.0 -0.45736289688457293
41.999488559699365 -57.0 -0.4573983228067998
41.999488559699365 -54.0 -0.4580494606074924
41.999488559699365 -51.0 -0.4582743921395245
41.999488559699365 -48.0 -0.455461718999896
41.999488559699365 -45.0 -0.45729407019623153
41.999488559699365 -42.0 -0.4868344460205589
41.999488559699365 -39.0 -0.34031732064259107
41.999488559699365 -36.0 -0.20800018912727475
41.999488559699365 -33.0 -0.09093824900726086
41.999488559699365 -30.0 0.014488133158325894
41.999488559699365 -27.0 0.10972849932591444
41.999488559699365 -24.0 0.19570671777390308
41.999488559699365 -21.0 0.2730933072225621
41.999488559699365 -18.0 0.34513973976272255
41.999488559699365 -15.0 0.41016447658549066
41.999488559699365 -12.0 0.463193078880239
41.999488559699365 -9.0 0.5073006062742803
41.999488559699365 -6.0 0.5413568383251556
41.999488559699365 -3.0 0.5622063244905393
41.999488559699365 0.0 0.5686995978840872
41.999488559699365 3.0 0.5617406649171784
41.999488559699365 6.0 0.5413924532321569
41.999488559699365 9.0 0.5085700339105812
41.999488559699365 12.0 0.46171522024975453
41.999488559699365 15.0 0.40746107931705233
41.999488559699365 18.0 0.3429732629199052
41.999488559699365 21.0 0.2717875339048704
41.999488559699365 24.0 0.19355667936406676
41.999488559699365 27.0 0.10813030092045922
41.999488559699365 30.0 0.013864124653904573
41.999488559699365 33.0 -0.09116458712340915
41.999488559699365 36.0 -0.20732775596313793
41.999488559699365 39.0 -0.3425570545778388
41.999488559699365 42.0 -0.48622116205768623
41.999488559699365 45.0 -0.45933864723589923
41.999488559699365 48.0 -0.45707654680270554
41.999488559699365 51.0 -0.45665760895797286
41.999488559699365 54.0 -0.45743400058605255
41.999488559699365 57.0 -0.45809274706226544
41.999488559699365 60.0 -0.4583249930190403

44.99947276826648 -60.0 -0.45764417102914245
44.99947276826648 -57.0 -0.45815377126900386
44.99947276826648 -54.0 -0.45820274089839397
44.99947276826648 -51.0 -0.45550115163936566
44.99947276826648 -48.0 -0.4575049404160304
44.99947276826648 -45.0 -0.4586690299151139
44.99947276826648 -42.0 -0.45801951160506177
44.99947276826648 -39.0 -0.49672937099376285
44.99947276826648 -36.0 -0.36191684730428875
44.99947276826648 -33.0 -0.23993139452683182
44.99947276826648 -30.0 -0.13168372185292004
44.99947276826648 -27.0 -0.03418275342534508
44.99947276826648 -24.0 0.049577615293406006
44.99947276826648 -21.0 0.12431624774426908
44.99947276826648 -18.0 0.18944051889150204
44.99947276826648 -15.0 0.24663111834596202
44.99947276826648 -12.0 0.29515462235173057
44.99947276826648 -9.0 0.3322394318203176
44.99947276826648 -6.0 0.3597834627692549
44.99947276826648 -3.0 0.3780734235838638
44.99947276826648 0.0 0.3841041510055896
44.99947276826648 3.0 0.37847683093561835
44.99947276826648 6.0 0.36210983223640775
44.99947276826648 9.0 0.33189577790392744
44.99947276826648 12.0 0.293343946066912
44.99947276826648 15.0 0.2459276141597182
44.99947276826648 18.0 0.1885114144725855
44.99947276826648 21.0 0.12343214323605307
44.99947276826648 24.0 0.04862304335507741
44.99947276826648 27.0 -0.03553690768822216
44.99947276826648 30.0 -0.13224611677203188
44.99947276826648 33.0 -0.2403271932438335
44.99947276826648 36.0 -0.3628294129214485
44.99947276826648 39.0 -0.498332659778899
44.99947276826648 42.0 -0.46083811093228316
44.99947276826648 45.0 -0.45853887935207016
44.99947276826648 48.0 -0.45940819754188633
44.99947276826648 51.0 -0.4575565134087694
44.99947276826648 54.0 -0.4563712085497143
44.99947276826648 57.0 -0.45718907756138677
44.99947276826648 60.0 -0.45810593663598786

47.99945697683359 -60.0 -0.45805949357558906
47.99945697683359 -57.0 -0.4578195372997241
47.99945697683359 -54.0 -0.4555773416262166
47.99945697683359 -51.0 -0.45767334142978694
47.99945697683359 -48.0 -0.4586690342452901
47.99945697683359 -45.0 -0.458121123320168
47.99945697683359 -42.0 -0.45692259061676216
47.99945697683359 -39.0 -0.4592374352020972
47.99945697683359 -36.0 -0.4590965211608794
47.99945697683359 -33.0 -0.4058687416470887
47.99945697683359 -30.0 -0.29373882459229306
47.99945697683359 -27.0 -0.19267821384105266
47.99945697683359 -24.0 -0.10596371140797482
47.99945697683359 -21.0 -0.029733735033108975
47.99945697683359 -18.0 0.03440863796969147
47.99945697683359 -15.0 0.08974578219069214
47.99945697683359 -12.0 0.13431152505541794
47.99945697683359 -9.0 0.16860413114732206
47.99945697683359 -6.0 0.19442995115700903
47.99945697683359 -3.0 0.20915552567922183
47.99945697683359 0.0 0.214617071332998
47.99945697683359 3.0 0.20994101775311025
47.99945697683359 6.0 0.19365634744178414
47.99945697683359 9.0 0.16825666484823207
47.99945697683359 12.0 0.13385240087515488
47.99945697683359 15.0 0.08860499305916464
47.99945697683359 18.0 0.03467143286959621
47.99945697683359 21.0 -0.030407979923373362
47.99945697683359 24.0 -0.10651430618664139
47.99945697683359 27.0 -0.19343185699939142
47.99945697683359 30.0 -0.29472799587762327
47.99945697683359 33.0 -0.4077523184742398
47.99945697683359 36.0 -0.4612308982242917
47.99945697683359 39.0 -0.45890381456949564
47.99945697683359 42.0 -0.4601388613999979
47.99945697683359 45.0 -0.46072527207299147
47.99945697683359 48.0 -0.45853889462741737
47.99945697683359 51.0 -0.4594523592524191
47.99945697683359 54.0 -0.45792042903909924
47.99945697683359 57.0 -0.45605069598188497
47.99945697683359 60.0 -0.45678848272806577

50.999441185400705 -60.0 -0.45738397528833474
50.999441185400705 -57.0 -0.4555994158882097
50.999441185400705 -54.0 -0.457809280225655
50.999441185400705 -51.0 -0.45866903806589066
50.999441185400705 -48.0 -0.4581934706525238
50.999441185400705 -45.0 -0.4570138438859739
50.999441185400705 -42.0 -0.45907566840152775
50.999441185400705 -39.0 -0.45964135801966616
50.999441185400705 -36.0 -0.4588819575903063
50.999441185400705 -33.0 -0.4601434924443149
50.999441185400705 -30.0 -0.4717124632254461
50.999441185400705 -27.0 -0.36876531366262183
50.999441185400705 -24.0 -0.278007892953126
50.999441185400705 -21.0 -0.19738070214420866
50.999441185400705 -18.0 -0.1309308700014851
50.999441185400705 -15.0 -0.07429419774155352
50.999441185400705 -12.0 -0.029172579874022456
50.999441185400705 -9.0 0.004991910814683449
50.999441185400705 -6.0 0.029348687394449582
50.999441185400705 -3.0 0.04476413327434269
50.999441185400705 0.0 0.04986123044731087
50.999441185400705 3.0 0.04426541042284898
50.999441185400705 6.0 0.029182952911740622
50.999441185400705 9.0 0.004534850493361083
50.999441185400705 12.0 -0.03012768213192951
50.999441185400705 15.0 -0.07450073474674855
50.999441185400705 18.0 -0.1303849330032357
50.999441185400705 21.0 -0.1974495968839658
50.999441185400705 24.0 -0.27806654785759205
50.999441185400705 27.0 -0.3697384216801922
50.999441185400705 30.0 -0.47337277672633093
50.999441185400705 33.0 -0.4608474787705354
50.999441185400705 36.0 -0.46104404966618867
50.999441185400705 39.0 -0.4610822050922864
50.999441185400705 42.0 -0.4584829910066956
50.999441185400705 45.0 -0.4604665027656939
50.999441185400705 48.0 -0.46060913149032606
50.999441185400705 51.0 -0.4585389081055212
50.999441185400705 54.0 -0.45947822036852715
50.999441185400705 57.0 -0.45819693871254913
50.999441185400705 60.0 -0.45638215106308794

53.99942539396782 -60.0 -0.45558270579712806
53.99942539396782 -57.0 -0.4579200440262764
53.99942539396782 -54.0 -0.45866904146186677
53.99942539396782 -51.0 -0.45824430407044786
53.99942539396782 -48.0 -0.45723833743118686
53.99942539396782 -45.0 -0.45878232381676826
53.99942539396782 -42.0 -0.45969449531043555
53.99942539396782 -39.0 -0.4582692945139118
53.99942539396782 -36.0 -0.4598291027615679
53.99942539396782 -33.0 -0.45928866517168165
53.99942539396782 -30.0 -0.4596208221045043
53.99942539396782 -27.0 -0.4595720061069138
53.99942539396782 -24.0 -0.46527509640661874
53.99942539396782 -21.0 -0.38509796409851405
53.99942539396782 -18.0 -0.31469347874973846
53.99942539396782 -15.0 -0.2558918543193881
53.99942539396782 -12.0 -0.2069711661204969
53.99942539396782 -9.0 -0.1715342899355773
53.99942539396782 -6.0 -0.14617533849531936
53.99942539396782 -3.0 -0.1312695129066404
53.99942539396782 0.0 -0.12588756837521664
53.99942539396782 3.0 -0.13135464000259006
53.99942539396782 6.0 -0.1461416250467189
53.99942539396782 9.0 -0.17233541645907546
53.99942539396782 12.0 -0.20747437473139885
53.99942539396782 15.0 -0.2560385405694847
53.99942539396782 18.0 -0.3143844928650364
53.99942539396782 21.0 -0.38586397645584264
53.99942539396782 24.0 -0.46723949181749963
53.99942539396782 27.0 -0.46181352129152015
53.99942539396782 30.0 -0.4627669042229731
53.99942539396782 33.0 -0.4616761353931889
53.99942539396782 36.0 -0.46123050973911794
53.99942539396782 39.0 -0.4612587339456593
53.99942539396782 42.0 -0.46066714228942635
53.99942539396782 45.0 -0.45846167817370803
53.99942539396782 48.0 -0.46069617405675983
53.99942539396782 51.0 -0.46049299578813324
53.99942539396782 54.0 -0.4585389200859457
53.99942539396782 57.0 -0.4594907781651061
53.99942539396782 60.0 -0.4584068195612812

56.99940960253493 -60.0 -0.45801103251226677
56.99940960253493 -57.0 -0.458669044500283
56.99940960253493 -54.0 -0.4582791405304388
56.99940960253493 -51.0 -0.45739002173000837
56.99940960253493 -48.0 -0.45854932336569004
56.99940960253493 -45.0 -0.45950686815851705
56.99940960253493 -42.0 -0.45819806127055135
56.99940960253493 -39.0 -0.45940316800770925
56.99940960253493 -36.0 -0.45982515640917604
56.99940960253493 -33.0 -0.4595760411368499
56.99940960253493 -30.0 -0.4602780820166347
56.99940960253493 -27.0 -0.45933332593879106
56.99940960253493 -24.0 -0.4595322958178497
56.99940960253493 -21.0 -0.460782206893962
56.99940960253493 -18.0 -0.514826151465559
56.99940960253493 -15.0 -0.45566106693076297
56.99940960253493 -12.0 -0.4063230657052496
56.99940960253493 -9.0 -0.3687881281790193
56.99940960253493 -6.0 -0.34237459156294425
56.99940960253493 -3.0 -0.32608266686032666
56.99940960253493 0.0 -0.3208292790399293
56.99940960253493 3.0 -0.325621883082662
56.99940960253493 6.0 -0.34175805100148804
56.99940960253493 9.0 -0.369543091887412
56.99940960253493 12.0 -0.40389314986114117
56.99940960253493 15.0 -0.45406026369106117
56.99940960253493 18.0 -0.5138223489999759
56.99940960253493 21.0 -0.46009625613687827
56.99940960253493 24.0 -0.4607171415897464
56.99940960253493 27.0 -0.4607811486433378
56.99940960253493 30.0 -0.46222066535973994
56.99940960253493 33.0 -0.4619843352564818
56.99940960253493 36.0 -0.4613936812104518
56.99940960253493 39.0 -0.4611322896594913
56.99940960253493 42.0 -0.46141479712644595
56.99940960253493 45.0 -0.4602800909457495
56.99940960253493 48.0 -0.45832715919219913
56.99940960253493 51.0 -0.4608574495774371
56.99940960253493 54.0 -0.4603788971382
56.99940960253493 57.0 -0.45853893080518254
56.99940960253493 60.0 -0.45949769062096246

59.999393811102046 -60.0 -0.45866904723478535
59.999393811102046 -57.0 -0.45830197146048723
59.999393811102046 -54.0 -0.4574875056184875
59.999393811102046 -51.0 -0.4582935382951656
59.999393811102046 -48.0 -0.4591981866163069
59.999393811102046 -45.0 -0.4590964699650987
59.999393811102046 -42.0 -0.4589810754264441
59.999393811102046 -39.0 -0.4601466044566462
59.999393811102046 -36.0 -0.4595141251678782
59.999393811102046 -33.0 -0.45972189914339034
59.999393811102046 -30.0 -0.4595719908502554
59.999393811102046 -27.0 -0.45860711439420027
59.999393811102046 -24.0 -0.46002601618020966
59.999393811102046 -21.0 -0.460382111553338
59.999393811102046 -18.0 -0.45979885257377723
59.999393811102046 -15.0 -0.45974370003588266
59.999393811102046 -12.0 -0.4592299442089153
59.999393811102046 -9.0 -0.46007211961759303
59.999393811102046 -6.0 -0.46016194038579344
59.999393811102046 -3.0 -0.4601848987409641
59.999393811102046 0.0 -0.4611135552643537
59.999393811102046 3.0 -0.46072600241432593
59.999393811102046 6.0 -0.4604683437177712
59.999393811102046 9.0 -0.4604539154528313
59.999393811102046 12.0 -0.4590823919623532
59.999393811102046 15.0 -0.45779147855308594
59.999393811102046 18.0 -0.45821821101063287
59.999393811102046 21.0 -0.4595796576515162
59.999393811102046 24.0 -0.4609770466348122
59.999393811102046 27.0 -0.4607972918592118
59.999393811102046 30.0 -0.4618135076125932
59.999393811102046 33.0 -0.46277399120511203
59.999393811102046 36.0 -0.46154724680166653
59.999393811102046 39.0 -0.4607416321844313
59.999393811102046 42.0 -0.4611365606798265
59.999393811102046 45.0 -0.461230921220523
59.999393811102046 48.0 -0.4597498148639842
59.999393811102046 51.0 -0.4584551689856879
59.999393811102046 54.0 -0.46096638558718184
59.999393811102046 57.0 -0.4602680558531447
59.999393811102046 60.0 -0.45853894045242427


==> pics/helimag/mag_1600_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.558097037368437
-59.999974531582495 -57.0 -0.5552299855501749
-59.999974531582495 -54.0 -0.5533062584889188
-59.999974531582495 -51.0 -0.5507992443524228
-59.999974531582495 -48.0 -0.5463849857947469
-59.999974531582495 -45.0 -0.5412007233089812
-59.999974531582495 -42.0 -0.534819595116303
-59.999974531582495 -39.0 -0.5315227624091041
-59.999974531582495 -36.0 -0.5259215748658582
-59.999974531582495 -33.0 -0.5219384873442079
-59.999974531582495 -30.0 -0.5173654458628871
-59.999974531582495 -27.0 -0.5108822255906426
-59.999974531582495 -24.0 -0.5015862439086929
-59.999974531582495 -21.0 -0.4911590996310468
-59.999974531582495 -18.0 -0.48150163224496345
-59.999974531582495 -15.0 -0.4704647299218322
-59.999974531582495 -12.0 -0.4589138974368011
-59.999974531582495 -9.0 -0.44422552912599894
-59.999974531582495 -6.0 -0.4289834540281597
-59.999974531582495 -3.0 -0.4127167325669996
-59.999974531582495 0.0 -0.3970602925087546
-59.999974531582495 3.0 -0.38201698625763203
-59.999974531582495 6.0 -0.36492651622953426
-59.999974531582495 9.0 -0.3476614787532036
-59.999974531582495 12.0 -0.33053038789911926
-59.999974531582495 15.0 -0.31566377657541456
-59.999974531582495 18.0 -0.30047806922493775
-59.999974531582495 21.0 -0.2856099109340131
-59.999974531582495 24.0 -0.27145417837296726
-59.999974531582495 27.0 -0.25829971565393145
-59.999974531582495 30.0 -0.246876873164661
-59.999974531582495 33.0 -0.23559949938893787
-59.999974531582495 36.0 -0.22394002596701698
-59.999974531582495 39.0 -0.21451894737621102
-59.999974531582495 42.0 -0.2063547280114059
-59.999974531582495 45.0 -0.19875066529838767
-59.999974531582495 48.0 -0.1912529665653866
-59.999974531582495 51.0 -0.18453758972985543
-59.999974531582495 54.0 -0.17969141605930525
-59.999974531582495 57.0 -0.17601868215710867
-59.999974531582495 60.0 -0.17249481471242087

-56.99999032301538 -60.0 -0.5603254911078901
-56.99999032301538 -57.0 -0.5580970272577301
-56.99999032301538 -54.0 -0.5551707872276707
-56.99999032301538 -51.0 -0.553004213414375
-56.99999032301538 -48.0 -0.55035800589354
-56.99999032301538 -45.0 -0.5455389298199966
-56.99999032301538 -42.0 -0.5392543176192344
-56.99999032301538 -39.0 -0.5332585316313018
-56.99999032301538 -36.0 -0.5299193400880429
-56.99999032301538 -33.0 -0.5239980220409733
-56.99999032301538 -30.0 -0.520506084984916
-56.99999032301538 -27.0 -0.5142877954125963
-56.99999032301538 -24.0 -0.5053173918000518
-56.99999032301538 -21.0 -0.4956246831093194
-56.99999032301538 -18.0 -0.533316265809013
-56.99999032301538 -15.0 -0.4698729238650672
-56.99999032301538 -12.0 -0.41399183787617866
-56.99999032301538 -9.0 -0.36569904791909663
-56.99999032301538 -6.0 -0.3238840318436241
-56.99999032301538 -3.0 -0.2922670099617893
-56.99999032301538 0.0 -0.26931393699668343
-56.99999032301538 3.0 -0.2568303911080017
-56.99999032301538 6.0 -0.25330086041035565
-56.99999032301538 9.0 -0.2605126714740831
-56.99999032301538 12.0 -0.2774776390886933
-56.99999032301538 15.0 -0.30756651618980857
-56.99999032301538 18.0 -0.34882666968753745
-56.99999032301538 21.0 -0.28039730673880414
-56.99999032301538 24.0 -0.2656054641835601
-56.99999032301538 27.0 -0.25215273527018695
-56.99999032301538 30.0 -0.24050355824772607
-56.99999032301538 33.0 -0.22920318524074765
-56.99999032301538 36.0 -0.21824490176901276
-56.99999032301538 39.0 -0.20897019022894445
-56.99999032301538 42.0 -0.20081142027590612
-56.99999032301538 45.0 -0.19253351191188098
-56.99999032301538 48.0 -0.18558492421568268
-56.99999032301538 51.0 -0.18026362296458556
-56.99999032301538 54.0 -0.1761713263057397
-56.99999032301538 57.0 -0.17249483400942262
-56.99999032301538 60.0 -0.16887772132649367

-54.00000611444827 -60.0 -0.5609981303621587
-54.00000611444827 -57.0 -0.5604006394555087
-54.00000611444827 -54.0 -0.5580970160235447
-54.00000611444827 -51.0 -0.5550965874705444
-54.00000611444827 -48.0 -0.5526297443282036
-54.00000611444827 -45.0 -0.5497468267635461
-54.00000611444827 -42.0 -0.544486014313495
-54.00000611444827 -39.0 -0.5370993068708911
-54.00000611444827 -36.0 -0.5325153539772856
-54.00000611444827 -33.0 -0.5273698898964112
-54.00000611444827 -30.0 -0.5222684113143959
-54.00000611444827 -27.0 -0.5173654040164021
-54.00000611444827 -24.0 -0.5157391614219943
-54.00000611444827 -21.0 -0.43490360923724614
-54.00000611444827 -18.0 -0.3596265816524638
-54.00000611444827 -15.0 -0.2928227159949779
-54.00000611444827 -12.0 -0.2342807278311304
-54.00000611444827 -9.0 -0.18262134111207784
-54.00000611444827 -6.0 -0.13864703811105375
-54.00000611444827 -3.0 -0.10626813205002099
-54.00000611444827 0.0 -0.08053345382920699
-54.00000611444827 3.0 -0.06419017071117558
-54.00000611444827 6.0 -0.05840356541514343
-54.00000611444827 9.0 -0.062470515834267604
-54.00000611444827 12.0 -0.08028660311435795
-54.00000611444827 15.0 -0.10848206182121752
-54.00000611444827 18.0 -0.15008983990839225
-54.00000611444827 21.0 -0.20221632965368566
-54.00000611444827 24.0 -0.26604659557452753
-54.00000611444827 27.0 -0.24687693066454344
-54.00000611444827 30.0 -0.23454996889361018
-54.00000611444827 33.0 -0.22214582918051912
-54.00000611444827 36.0 -0.2117912079366735
-54.00000611444827 39.0 -0.2027689145163588
-54.00000611444827 42.0 -0.194215777199288
-54.00000611444827 45.0 -0.1866523650466778
-54.00000611444827 48.0 -0.18093011662081357
-54.00000611444827 51.0 -0.17633162253952886
-54.00000611444827 54.0 -0.17249485545044752
-54.00000611444827 57.0 -0.16862478586682234
-54.00000611444827 60.0 -0.16523324837512404

-51.000021905881155 -60.0 -0.5643784194453836
-51.000021905881155 -57.0 -0.5610453950817579
-51.000021905881155 -54.0 -0.5604761563037776
-51.000021905881155 -51.0 -0.5580970034676064
-51.000021905881155 -48.0 -0.5550030738832623
-51.000021905881155 -45.0 -0.5521619897510059
-51.000021905881155 -42.0 -0.5489199868818441
-51.000021905881155 -39.0 -0.5430632823772218
-51.000021905881155 -36.0 -0.5355066319180601
-51.000021905881155 -33.0 -0.5313095013896231
-51.000021905881155 -30.0 -0.5354847779084055
-51.000021905881155 -27.0 -0.4413359691923441
-51.000021905881155 -24.0 -0.3507343923033876
-51.000021905881155 -21.0 -0.2658893104590144
-51.000021905881155 -18.0 -0.19246460679833743
-51.000021905881155 -15.0 -0.1250902523567313
-51.000021905881155 -12.0 -0.06430033543529257
-51.000021905881155 -9.0 -0.01162629776570212
-51.000021905881155 -6.0 0.034211332287316265
-51.000021905881155 -3.0 0.07186582670347272
-51.000021905881155 0.0 0.10087237866370492
-51.000021905881155 3.0 0.11982754522444135
-51.000021905881155 6.0 0.13007645330817932
-51.000021905881155 9.0 0.12803452133638152
-51.000021905881155 12.0 0.11312284067211
-51.000021905881155 15.0 0.08657258983047829
-51.000021905881155 18.0 0.046055140409094225
-51.000021905881155 21.0 -0.005239635061046674
-51.000021905881155 24.0 -0.07216928123488568
-51.000021905881155 27.0 -0.15058079385814935
-51.000021905881155 30.0 -0.23844590853377468
-51.000021905881155 33.0 -0.21515687010458856
-51.000021905881155 36.0 -0.20539773191053212
-51.000021905881155 39.0 -0.1963986169797515
-51.000021905881155 42.0 -0.18781476436712252
-51.000021905881155 45.0 -0.18162532528714986
-51.000021905881155 48.0 -0.17649907552913402
-51.000021905881155 51.0 -0.1724948794138367
-51.000021905881155 54.0 -0.16833314638711225
-51.000021905881155 57.0 -0.16492922044841601
-51.000021905881155 60.0 -0.16160261015979735

-48.00003769731404 -60.0 -0.5663902412459888
-48.00003769731404 -57.0 -0.56496659637134
-48.00003769731404 -54.0 -0.561062103474719
-48.00003769731404 -51.0 -0.5605505255950933
-48.00003769731404 -48.0 -0.5580969893420704
-48.00003769731404 -45.0 -0.5548843871229272
-48.00003769731404 -42.0 -0.551676396169875
-48.00003769731404 -39.0 -0.5478303053126501
-48.00003769731404 -36.0 -0.5412005989096301
-48.00003769731404 -33.0 -0.4876371322284905
-48.00003769731404 -30.0 -0.3835062546721501
-48.00003769731404 -27.0 -0.28440637230992144
-48.00003769731404 -24.0 -0.19537219779292572
-48.00003769731404 -21.0 -0.1120785424277527
-48.00003769731404 -18.0 -0.03922060320151384
-48.00003769731404 -15.0 0.028788252060244827
-48.00003769731404 -12.0 0.09178614942258712
-48.00003769731404 -9.0 0.1490848116432098
-48.00003769731404 -6.0 0.19999114822194225
-48.00003769731404 -3.0 0.2447458686510021
-48.00003769731404 0.0 0.2803623322545215
-48.00003769731404 3.0 0.30409081919970654
-48.00003769731404 6.0 0.3170629137405017
-48.00003769731404 9.0 0.31852340901832144
-48.00003769731404 12.0 0.30563997222149036
-48.00003769731404 15.0 0.27797840902064025
-48.00003769731404 18.0 0.2384622711066037
-48.00003769731404 21.0 0.18541359219950387
-48.00003769731404 24.0 0.11878766996681335
-48.00003769731404 27.0 0.039772460373615495
-48.00003769731404 30.0 -0.051257056939224555
-48.00003769731404 33.0 -0.15514911847665747
-48.00003769731404 36.0 -0.19875081689501797
-48.00003769731404 39.0 -0.18952320211247348
-48.00003769731404 42.0 -0.1823434047479817
-48.00003769731404 45.0 -0.17667254477750963
-48.00003769731404 48.0 -0.17249490637251114
-48.00003769731404 51.0 -0.16799388224502204
-48.00003769731404 54.0 -0.16454561438688725
-48.00003769731404 57.0 -0.16108633209909942
-48.00003769731404 60.0 -0.1579117316596608

-45.00005348874693 -60.0 -0.5676986452356363
-45.00005348874693 -57.0 -0.566866940794379
-45.00005348874693 -54.0 -0.5653662542843434
-45.00005348874693 -51.0 -0.561236589327322
-45.00005348874693 -48.0 -0.5606214060791527
-45.00005348874693 -45.0 -0.5580969733329958
-45.00005348874693 -42.0 -0.5547324281257566
-45.00005348874693 -39.0 -0.5855402400251789
-45.00005348874693 -36.0 -0.4615244307698658
-45.00005348874693 -33.0 -0.3451969882570501
-45.00005348874693 -30.0 -0.23968646787813955
-45.00005348874693 -27.0 -0.14298648530603156
-45.00005348874693 -24.0 -0.05667378959893914
-45.00005348874693 -21.0 0.024054497573613758
-45.00005348874693 -18.0 0.09954923666462133
-45.00005348874693 -15.0 0.17216377905239413
-45.00005348874693 -12.0 0.243466853607158
-45.00005348874693 -9.0 0.30930986267650656
-45.00005348874693 -6.0 0.36975180497044097
-45.00005348874693 -3.0 0.4257030899579499
-45.00005348874693 0.0 0.46913213649758195
-45.00005348874693 3.0 0.4986434245847729
-45.00005348874693 6.0 0.5140267957433287
-45.00005348874693 9.0 0.5156866199113543
-45.00005348874693 12.0 0.5033608702467653
-45.00005348874693 15.0 0.47570540148201473
-45.00005348874693 18.0 0.43301681466440556
-45.00005348874693 21.0 0.379052501226151
-45.00005348874693 24.0 0.3088450015632126
-45.00005348874693 27.0 0.22621788139912213
-45.00005348874693 30.0 0.1320590465710688
-45.00005348874693 33.0 0.024996849505747626
-45.00005348874693 36.0 -0.0926106974937705
-45.00005348874693 39.0 -0.2228995889166885
-45.00005348874693 42.0 -0.176849831991351
-45.00005348874693 45.0 -0.1724949369255013
-45.00005348874693 48.0 -0.1677099551454311
-45.00005348874693 51.0 -0.16405885877400514
-45.00005348874693 54.0 -0.16046010366775762
-45.00005348874693 57.0 -0.15686811886126734
-45.00005348874693 60.0 -0.1537458100744292

-42.000069280179815 -60.0 -0.5680835667406594
-42.000069280179815 -57.0 -0.5679313727210629
-42.000069280179815 -54.0 -0.5672177795398078
-42.000069280179815 -51.0 -0.5655887363210054
-42.000069280179815 -48.0 -0.5620502808600065
-42.000069280179815 -45.0 -0.5606851873159022
-42.000069280179815 -42.0 -0.5828246883751446
-42.000069280179815 -39.0 -0.45070139394651454
-42.000069280179815 -36.0 -0.32569861665700334
-42.000069280179815 -33.0 -0.21213340907258638
-42.000069280179815 -30.0 -0.11154899011474513
-42.000069280179815 -27.0 -0.019976809358188383
-42.000069280179815 -24.0 0.06581431271859416
-42.000069280179815 -21.0 0.14943338030118444
-42.000069280179815 -18.0 0.23161681571777618
-42.000069280179815 -15.0 0.3154777382191966
-42.000069280179815 -12.0 0.40101628702970415
-42.000069280179815 -9.0 0.47898122705178936
-42.000069280179815 -6.0 0.5530802567028928
-42.000069280179815 -3.0 0.6168236451860413
-42.000069280179815 0.0 0.6637328306238895
-42.000069280179815 3.0 0.6965505293279006
-42.000069280179815 6.0 0.7117835880594343
-42.000069280179815 9.0 0.7163050602916706
-42.000069280179815 12.0 0.6993459494144773
-42.000069280179815 15.0 0.6726105962575006
-42.000069280179815 18.0 0.6304998565476821
-42.000069280179815 21.0 0.5723878992435506
-42.000069280179815 24.0 0.5002964617691397
-42.000069280179815 27.0 0.41172218446372905
-42.000069280179815 30.0 0.3115090185192027
-42.000069280179815 33.0 0.20058083429462184
-42.000069280179815 36.0 0.07886295586321725
-42.000069280179815 39.0 -0.05580582908276265
-42.000069280179815 42.0 -0.20141896142412924
-42.000069280179815 45.0 -0.16747465592165395
-42.000069280179815 48.0 -0.16343666739980456
-42.000069280179815 51.0 -0.15989958285439163
-42.000069280179815 54.0 -0.15605319707754337
-42.000069280179815 57.0 -0.15238499512073037
-42.000069280179815 60.0 -0.14935017896550412

-39.0000850716127 -60.0 -0.5692781642556972
-39.0000850716127 -57.0 -0.5680840889948466
-39.0000850716127 -54.0 -0.568172353839475
-39.0000850716127 -51.0 -0.5674864330907006
-39.0000850716127 -48.0 -0.5656903106323664
-39.0000850716127 -45.0 -0.5968121400834366
-39.0000850716127 -42.0 -0.457586623196222
-39.0000850716127 -39.0 -0.3228705342141421
-39.0000850716127 -36.0 -0.20171345815070493
-39.0000850716127 -33.0 -0.0966448750458203
-39.0000850716127 -30.0 -0.0010389278556600372
-39.0000850716127 -27.0 0.08942741806957744
-39.0000850716127 -24.0 0.17791682926705113
-39.0000850716127 -21.0 0.2699105145848875
-39.0000850716127 -18.0 0.3649798270148073
-39.0000850716127 -15.0 0.467914781145007
-39.0000850716127 -12.0 0.5681653180913269
-39.0000850716127 -9.0 0.6600179394462007
-39.0000850716127 -6.0 0.7406382395460296
-39.0000850716127 -3.0 0.8054536714445706
-39.0000850716127 0.0 0.845437381023252
-39.0000850716127 3.0 0.8667909619457719
-39.0000850716127 6.0 0.8791272647874068
-39.0000850716127 9.0 0.8760116430046736
-39.0000850716127 12.0 0.8630767271763052
-39.0000850716127 15.0 0.8395523049776181
-39.0000850716127 18.0 0.8043261179688318
-39.0000850716127 21.0 0.7554583137619054
-39.0000850716127 24.0 0.6828003827560509
-39.0000850716127 27.0 0.5953036510018648
-39.0000850716127 30.0 0.49083315014809714
-39.0000850716127 33.0 0.3730362033667147
-39.0000850716127 36.0 0.24537749603924308
-39.0000850716127 39.0 0.10614489699587605
-39.0000850716127 42.0 -0.044043582696397715
-39.0000850716127 45.0 -0.20322713883241328
-39.0000850716127 48.0 -0.15908300932956676
-39.0000850716127 51.0 -0.15488097441909193
-39.0000850716127 54.0 -0.15077676427207645
-39.0000850716127 57.0 -0.14829426312464042
-39.0000850716127 60.0 -0.14566963437211944

-36.00010086304559 -60.0 -0.5724262109427976
-36.00010086304559 -57.0 -0.5701128407569662
-36.00010086304559 -54.0 -0.5687901745277761
-36.00010086304559 -51.0 -0.5680358626643122
-36.00010086304559 -48.0 -0.5676986410298733
-36.00010086304559 -45.0 -0.47991871715222395
-36.00010086304559 -42.0 -0.3391523457270792
-36.00010086304559 -39.0 -0.21049488354837675
-36.00010086304559 -36.0 -0.09805589435965595
-36.00010086304559 -33.0 0.002369180650144722
-36.00010086304559 -30.0 0.0962675053208596
-36.00010086304559 -27.0 0.1891533274109123
-36.00010086304559 -24.0 0.28646534717791694
-36.00010086304559 -21.0 0.3911700355816922
-36.00010086304559 -18.0 0.5085179027301335
-36.00010086304559 -15.0 0.6272413994363765
-36.00010086304559 -12.0 0.7404307047155431
-36.00010086304559 -9.0 0.8347900078368967
-36.00010086304559 -6.0 0.9045475333848132
-36.00010086304559 -3.0 0.9405983659175994
-36.00010086304559 0.0 0.944274717793682
-36.00010086304559 3.0 0.936319265546072
-36.00010086304559 6.0 0.9339645211734947
-36.00010086304559 9.0 0.9200396071619147
-36.00010086304559 12.0 0.919669872432393
-36.00010086304559 15.0 0.9091475842609894
-36.00010086304559 18.0 0.9011797472474278
-36.00010086304559 21.0 0.8779933322476814
-36.00010086304559 24.0 0.8311001279784344
-36.00010086304559 27.0 0.7619837150917915
-36.00010086304559 30.0 0.6616281580571212
-36.00010086304559 33.0 0.5429229430352394
-36.00010086304559 36.0 0.40844078181410814
-36.00010086304559 39.0 0.2627995376560174
-36.00010086304559 42.0 0.10744899030489875
-36.00010086304559 45.0 -0.056325060441902115
-36.00010086304559 48.0 -0.15374592000792972
-36.00010086304559 51.0 -0.14982359186221403
-36.00010086304559 54.0 -0.14655155814572834
-36.00010086304559 57.0 -0.14465972306113048
-36.00010086304559 60.0 -0.14135685433061065

-33.000116654478475 -60.0 -0.5753675235249348
-33.000116654478475 -57.0 -0.573747271269493
-33.000116654478475 -54.0 -0.5715345810010414
-33.000116654478475 -51.0 -0.5693122502627098
-33.000116654478475 -48.0 -0.5213458982435893
-33.000116654478475 -45.0 -0.3712629627134945
-33.000116654478475 -42.0 -0.23429115260266362
-33.000116654478475 -39.0 -0.11517762612254884
-33.000116654478475 -36.0 -0.009310719049856395
-33.000116654478475 -33.0 0.08773380861222237
-33.000116654478475 -30.0 0.18384404801346507
-33.000116654478475 -27.0 0.2845902939019812
-33.000116654478475 -24.0 0.3972420460512423
-33.000116654478475 -21.0 0.5210138731553081
-33.000116654478475 -18.0 0.6567422196278275
-33.000116654478475 -15.0 0.7851075659571469
-33.000116654478475 -12.0 0.8893499971769885
-33.000116654478475 -9.0 0.9590303881805967
-33.000116654478475 -6.0 0.9688974963553125
-33.000116654478475 -3.0 0.9419474192516665
-33.000116654478475 0.0 0.884395399774931
-33.000116654478475 3.0 0.8344944109879955
-33.000116654478475 6.0 0.7969756873178345
-33.000116654478475 9.0 0.7883235965649945
-33.000116654478475 12.0 0.7977550011589062
-33.000116654478475 15.0 0.8326429738425625
-33.000116654478475 18.0 0.8687224025865085
-33.000116654478475 21.0 0.8864620071854403
-33.000116654478475 24.0 0.8990654887037735
-33.000116654478475 27.0 0.8714395501008135
-33.000116654478475 30.0 0.8027488063371999
-33.000116654478475 33.0 0.6961112426664842
-33.000116654478475 36.0 0.5643384601761178
-33.000116654478475 39.0 0.41391282268375806
-33.000116654478475 42.0 0.2528360703472851
-33.000116654478475 45.0 0.08356122545512111
-33.000116654478475 48.0 -0.09271476260761198
-33.000116654478475 51.0 -0.14555939290692615
-33.000116654478475 54.0 -0.14279147894546182
-33.000116654478475 57.0 -0.14052075738501146
-33.000116654478475 60.0 -0.13837772689942696

-30.000132445911362 -60.0 -0.576429286955979
-30.000132445911362 -57.0 -0.5758546440197936
-30.000132445911362 -54.0 -0.5751063862874534
-30.000132445911362 -51.0 -0.5837362448351816
-30.000132445911362 -48.0 -0.42355831711137526
-30.000132445911362 -45.0 -0.2760355590756883
-30.000132445911362 -42.0 -0.1462160678716873
-30.000132445911362 -39.0 -0.034189174704468486
-30.000132445911362 -36.0 0.06649343801532025
-30.000132445911362 -33.0 0.16326037925429276
-30.000132445911362 -30.0 0.26459955726827633
-30.000132445911362 -27.0 0.37728612968218656
-30.000132445911362 -24.0 0.5068908718373148
-30.000132445911362 -21.0 0.651110738207421
-30.000132445911362 -18.0 0.7939988137181478
-30.000132445911362 -15.0 0.9138691039229767
-30.000132445911362 -12.0 0.9815011931558899
-30.000132445911362 -9.0 0.9651046556311595
-30.000132445911362 -6.0 0.8794413053022192
-30.000132445911362 -3.0 0.7678067775432574
-30.000132445911362 0.0 0.6478884488632857
-30.000132445911362 3.0 0.56621404142637
-30.000132445911362 6.0 0.5102470820400932
-30.000132445911362 9.0 0.5086845915574357
-30.000132445911362 12.0 0.5336707723968985
-30.000132445911362 15.0 0.5994125439383868
-30.000132445911362 18.0 0.684712488859528
-30.000132445911362 21.0 0.7734081830352382
-30.000132445911362 24.0 0.8541788818232412
-30.000132445911362 27.0 0.8993972000256025
-30.000132445911362 30.0 0.8872538930890669
-30.000132445911362 33.0 0.8192838296277588
-30.000132445911362 36.0 0.701712198087474
-30.000132445911362 39.0 0.5540806679780752
-30.000132445911362 42.0 0.3890303909234456
-30.000132445911362 45.0 0.21521832067084493
-30.000132445911362 48.0 0.033808533606294294
-30.000132445911362 51.0 -0.15356290111873847
-30.000132445911362 54.0 -0.13889206220823969
-30.000132445911362 57.0 -0.13660578496836195
-30.000132445911362 60.0 -0.13493460915561897

-27.00014823734425 -60.0 -0.5782641906970543
-27.00014823734425 -57.0 -0.577248567032987
-27.00014823734425 -54.0 -0.5764292575899201
-27.00014823734425 -51.0 -0.49540895189446826
-27.00014823734425 -48.0 -0.3333477171558261
-27.00014823734425 -45.0 -0.1915015179521152
-27.00014823734425 -42.0 -0.07135285523772836
-27.00014823734425 -39.0 0.033743612752573635
-27.00014823734425 -36.0 0.13136618264660244
-27.00014823734425 -33.0 0.22990910576453286
-27.00014823734425 -30.0 0.3390814695855793
-27.00014823734425 -27.0 0.46786873274111224
-27.00014823734425 -24.0 0.6164524649420811
-27.00014823734425 -21.0 0.775638955602774
-27.00014823734425 -18.0 0.9119748236674554
-27.00014823734425 -15.0 0.9925845560083768
-27.00014823734425 -12.0 0.9588471649300744
-27.00014823734425 -9.0 0.8242221595864572
-27.00014823734425 -6.0 0.6453581586167817
-27.00014823734425 -3.0 0.46540079920023186
-27.00014823734425 0.0 0.31411394626667183
-27.00014823734425 3.0 0.2136173570668427
-27.00014823734425 6.0 0.16653334984795293
-27.00014823734425 9.0 0.16885089605591275
-27.00014823734425 12.0 0.21349502577634635
-27.00014823734425 15.0 0.3009312521224259
-27.00014823734425 18.0 0.419741090644823
-27.00014823734425 21.0 0.5608875098494571
-27.00014823734425 24.0 0.7027978914653893
-27.00014823734425 27.0 0.8269922821298273
-27.00014823734425 30.0 0.9014083366647292
-27.00014823734425 33.0 0.8992643264826189
-27.00014823734425 36.0 0.8164486851260393
-27.00014823734425 39.0 0.681440276705707
-27.00014823734425 42.0 0.5165333731032387
-27.00014823734425 45.0 0.33855690876215555
-27.00014823734425 48.0 0.15270215005118326
-27.00014823734425 51.0 -0.039758943794880895
-27.00014823734425 54.0 -0.134934643292025
-27.00014823734425 57.0 -0.13334015998143842
-27.00014823734425 60.0 -0.1321347918694214

-24.000164028777135 -60.0 -0.5809942617416618
-24.000164028777135 -57.0 -0.5799810641291854
-24.000164028777135 -54.0 -0.5846377409670594
-24.000164028777135 -51.0 -0.4152972946377937
-24.000164028777135 -48.0 -0.2591850546495515
-24.000164028777135 -45.0 -0.12447889793711504
-24.000164028777135 -42.0 -0.011320510058530258
-24.000164028777135 -39.0 0.08889909387798633
-24.000164028777135 -36.0 0.18638258952998069
-24.000164028777135 -33.0 0.29143142045076564
-24.000164028777135 -30.0 0.41189866882492204
-24.000164028777135 -27.0 0.5572968949112659
-24.000164028777135 -24.0 0.7209465151321411
-24.000164028777135 -21.0 0.8801127220668504
-24.000164028777135 -18.0 0.9791475154956215
-24.000164028777135 -15.0 0.9652400503121582
-24.000164028777135 -12.0 0.8206461268210691
-24.000164028777135 -9.0 0.5964508683697792
-24.000164028777135 -6.0 0.3436277651622203
-24.000164028777135 -3.0 0.13649142347079418
-24.000164028777135 0.0 -0.021555204215831507
-24.000164028777135 3.0 -0.12256843683712446
-24.000164028777135 6.0 -0.15857254395335943
-24.000164028777135 9.0 -0.14405094189212858
-24.000164028777135 12.0 -0.0881873152438712
-24.000164028777135 15.0 0.007909853743371439
-24.000164028777135 18.0 0.14143666641925298
-24.000164028777135 21.0 0.3041592959900728
-24.000164028777135 24.0 0.490312513157762
-24.000164028777135 27.0 0.6721183601191205
-24.000164028777135 30.0 0.8205114757176741
-24.000164028777135 33.0 0.8998355713504725
-24.000164028777135 36.0 0.8869982630090916
-24.000164028777135 39.0 0.7887622669702472
-24.000164028777135 42.0 0.6339037527477178
-24.000164028777135 45.0 0.45189209950713227
-24.000164028777135 48.0 0.26104650353180747
-24.000164028777135 51.0 0.06389835699999055
-24.000164028777135 54.0 -0.13885490599491937
-24.000164028777135 57.0 -0.13044915984435534
-24.000164028777135 60.0 -0.12903045599824217

-21.000179820210022 -60.0 -0.5834126149450943
-21.000179820210022 -57.0 -0.5824083247960087
-21.000179820210022 -54.0 -0.5138056940252587
-21.000179820210022 -51.0 -0.34434874030382184
-21.000179820210022 -48.0 -0.19432711513921644
-21.000179820210022 -45.0 -0.06935331435664631
-21.000179820210022 -42.0 0.03676357512811045
-21.000179820210022 -39.0 0.13480503456664938
-21.000179820210022 -36.0 0.23394657649872436
-21.000179820210022 -33.0 0.3456913044499833
-21.000179820210022 -30.0 0.48104156514198143
-21.000179820210022 -27.0 0.6381004755088509
-21.000179820210022 -24.0 0.8070267474482449
-21.000179820210022 -21.0 0.9415773123711071
-21.000179820210022 -18.0 0.9777739431843439
-21.000179820210022 -15.0 0.8709192485114914
-21.000179820210022 -12.0 0.6338017374671133
-21.000179820210022 -9.0 0.33188517335394563
-21.000179820210022 -6.0 0.05608433475545326
-21.000179820210022 -3.0 -0.16326069491849435
-21.000179820210022 0.0 -0.3167454359508448
-21.000179820210022 3.0 -0.40760789636710293
-21.000179820210022 6.0 -0.43168442705534443
-21.000179820210022 9.0 -0.40618723349190006
-21.000179820210022 12.0 -0.3433605152455956
-21.000179820210022 15.0 -0.23881138315422573
-21.000179820210022 18.0 -0.09903174548699743
-21.000179820210022 21.0 0.070200026408406
-21.000179820210022 24.0 0.2679250402397964
-21.000179820210022 27.0 0.48365947036529455
-21.000179820210022 30.0 0.6886646602966454
-21.000179820210022 33.0 0.844935306345196
-21.000179820210022 36.0 0.9053837735047241
-21.000179820210022 39.0 0.8643050324005216
-21.000179820210022 42.0 0.7316193383933465
-21.000179820210022 45.0 0.5545531033809892
-21.000179820210022 48.0 0.3588626857040192
-21.000179820210022 51.0 0.15722934654795248
-21.000179820210022 54.0 -0.049642678732630854
-21.000179820210022 57.0 -0.1293506093540182
-21.000179820210022 60.0 -0.12936835711182748

-18.00019561164291 -60.0 -0.5848860429225774
-18.00019561164291 -57.0 -0.6334875164681043
-18.00019561164291 -54.0 -0.45397018929736394
-18.00019561164291 -51.0 -0.28743040876454706
-18.00019561164291 -48.0 -0.1446872926614853
-18.00019561164291 -45.0 -0.025277798534288527
-18.00019561164291 -42.0 0.07560138344514175
-18.00019561164291 -39.0 0.1719947569586241
-18.00019561164291 -36.0 0.27400904794119235
-18.00019561164291 -33.0 0.39168593875367236
-18.00019561164291 -30.0 0.5357552680617126
-18.00019561164291 -27.0 0.7034776765994175
-18.00019561164291 -24.0 0.8715865593608488
-18.00019561164291 -21.0 0.9789317404699596
-18.00019561164291 -18.0 0.9505362190627078
-18.00019561164291 -15.0 0.7391377874778775
-18.00019561164291 -12.0 0.42095852572310294
-18.00019561164291 -9.0 0.09426336760692464
-18.00019561164291 -6.0 -0.18766365602001683
-18.00019561164291 -3.0 -0.4080271235150096
-18.00019561164291 0.0 -0.5501609617575959
-18.00019561164291 3.0 -0.6327294122883035
-18.00019561164291 6.0 -0.6505647626524025
-18.00019561164291 9.0 -0.6188620743929424
-18.00019561164291 12.0 -0.5455783792508285
-18.00019561164291 15.0 -0.4315132432136595
-18.00019561164291 18.0 -0.2928479507993815
-18.00019561164291 21.0 -0.1190139742054327
-18.00019561164291 24.0 0.0796805797049385
-18.00019561164291 27.0 0.3034556044188932
-18.00019561164291 30.0 0.5407697532237288
-18.00019561164291 33.0 0.7502518527254357
-18.00019561164291 36.0 0.8864124925834838
-18.00019561164291 39.0 0.9055648259430199
-18.00019561164291 42.0 0.8065088277405768
-18.00019561164291 45.0 0.6407466108958497
-18.00019561164291 48.0 0.4445371516860211
-18.00019561164291 51.0 0.239587022688788
-18.00019561164291 54.0 0.027946675824427156
-18.00019561164291 57.0 -0.18899299598323052
-18.00019561164291 60.0 -0.1296578554651631

-15.000211403075795 -60.0 -0.5858954580243639
-15.000211403075795 -57.0 -0.5811027192981855
-15.000211403075795 -54.0 -0.4029614138794031
-15.000211403075795 -51.0 -0.2406481668812204
-15.000211403075795 -48.0 -0.10458941342228494
-15.000211403075795 -45.0 0.00681800884633697
-15.000211403075795 -42.0 0.10570773268619726
-15.000211403075795 -39.0 0.20023210985531478
-15.000211403075795 -36.0 0.3035769192063079
-15.000211403075795 -33.0 0.4279973742490855
-15.000211403075795 -30.0 0.5816768787085421
-15.000211403075795 -27.0 0.755220136597037
-15.000211403075795 -24.0 0.9105588821816881
-15.000211403075795 -21.0 0.9703952818350882
-15.000211403075795 -18.0 0.859812436451598
-15.000211403075795 -15.0 0.5879847935120546
-15.000211403075795 -12.0 0.2442421128723503
-15.000211403075795 -9.0 -0.09178411689431282
-15.000211403075795 -6.0 -0.37153057954279334
-15.000211403075795 -3.0 -0.5782790672911927
-15.000211403075795 0.0 -0.7194013718975604
-15.000211403075795 3.0 -0.799777065316498
-15.000211403075795 6.0 -0.8195611050504088
-15.000211403075795 9.0 -0.7794707562668286
-15.000211403075795 12.0 -0.6980482413113508
-15.000211403075795 15.0 -0.5795811712414962
-15.000211403075795 18.0 -0.43370113598295423
-15.000211403075795 21.0 -0.2635290095878258
-15.000211403075795 24.0 -0.06836330652988243
-15.000211403075795 27.0 0.15699289423653812
-15.000211403075795 30.0 0.4074472038161673
-15.000211403075795 33.0 0.6500141018294212
-15.000211403075795 36.0 0.841842110024666
-15.000211403075795 39.0 0.919299451010636
-15.000211403075795 42.0 0.8643176943928098
-15.000211403075795 45.0 0.7130105497656097
-15.000211403075795 48.0 0.5165914906547472
-15.000211403075795 51.0 0.30602247934463095
-15.000211403075795 54.0 0.09374270386034286
-15.000211403075795 57.0 -0.12556505328071604
-15.000211403075795 60.0 -0.1307753742252959

-12.000227194508682 -60.0 -0.5894704079741576
-12.000227194508682 -57.0 -0.5407800110055181
-12.000227194508682 -54.0 -0.3606404576414152
-12.000227194508682 -51.0 -0.2043058527810659
-12.000227194508682 -48.0 -0.07532424256725094
-12.000227194508682 -45.0 0.031875312444110224
-12.000227194508682 -42.0 0.12668810168630087
-12.000227194508682 -39.0 0.22086981402431485
-12.000227194508682 -36.0 0.3265238050877125
-12.000227194508682 -33.0 0.456124144589065
-12.000227194508682 -30.0 0.6134579410669248
-12.000227194508682 -27.0 0.7880740461020197
-12.000227194508682 -24.0 0.9297770600826358
-12.000227194508682 -21.0 0.9601709728856368
-12.000227194508682 -18.0 0.7949653080835352
-12.000227194508682 -15.0 0.4788001941818899
-12.000227194508682 -12.0 0.11957720248709097
-12.000227194508682 -9.0 -0.21124079077449318
-12.000227194508682 -6.0 -0.4822328645128727
-12.000227194508682 -3.0 -0.6909138692096327
-12.000227194508682 0.0 -0.8362921728858402
-12.000227194508682 3.0 -0.9130871813868472
-12.000227194508682 6.0 -0.931453758909643
-12.000227194508682 9.0 -0.8895814125141507
-12.000227194508682 12.0 -0.8004472538724638
-12.000227194508682 15.0 -0.676117622399121
-12.000227194508682 18.0 -0.5281045138221876
-12.000227194508682 21.0 -0.36169430389478097
-12.000227194508682 24.0 -0.1713214728577629
-12.000227194508682 27.0 0.04788657512103684
-12.000227194508682 30.0 0.29433098547837094
-12.000227194508682 33.0 0.5596725547210997
-12.000227194508682 36.0 0.7821930484040247
-12.000227194508682 39.0 0.9104852933688936
-12.000227194508682 42.0 0.9037635935275379
-12.000227194508682 45.0 0.7681439847958859
-12.000227194508682 48.0 0.5764266316246229
-12.000227194508682 51.0 0.36230903858593827
-12.000227194508682 54.0 0.1467676801344145
-12.000227194508682 57.0 -0.07478435658864623
-12.000227194508682 60.0 -0.13240094412939385

-9.000242985941568 -60.0 -0.5897882010690385
-9.000242985941568 -57.0 -0.5100634900846809
-9.000242985941568 -54.0 -0.33116311819550426
-9.000242985941568 -51.0 -0.179895795879226
-9.000242985941568 -48.0 -0.055027898357696566
-9.000242985941568 -45.0 0.048825123078548645
-9.000242985941568 -42.0 0.14105726906442084
-9.000242985941568 -39.0 0.2347878575381368
-9.000242985941568 -36.0 0.3410030303761836
-9.000242985941568 -33.0 0.47310130309029286
-9.000242985941568 -30.0 0.632569361559467
-9.000242985941568 -27.0 0.8048545803221242
-9.000242985941568 -24.0 0.9406146949771
-9.000242985941568 -21.0 0.9295636438508735
-9.000242985941568 -18.0 0.7388827964347447
-9.000242985941568 -15.0 0.4134323760817283
-9.000242985941568 -12.0 0.05068039574941962
-9.000242985941568 -9.0 -0.274841769492362
-9.000242985941568 -6.0 -0.5420560928496162
-9.000242985941568 -3.0 -0.7414759551640274
-9.000242985941568 0.0 -0.8849973448474974
-9.000242985941568 3.0 -0.9677846847187597
-9.000242985941568 6.0 -0.9846040902739259
-9.000242985941568 9.0 -0.945252868616273
-9.000242985941568 12.0 -0.8541984519849858
-9.000242985941568 15.0 -0.7291819434381068
-9.000242985941568 18.0 -0.5856312235854784
-9.000242985941568 21.0 -0.42059551477709584
-9.000242985941568 24.0 -0.23804274170058629
-9.000242985941568 27.0 -0.023816157056476165
-9.000242985941568 30.0 0.2212981059521065
-9.000242985941568 33.0 0.4884520158149881
-9.000242985941568 36.0 0.7364169278903198
-9.000242985941568 39.0 0.8915042720930918
-9.000242985941568 42.0 0.9175292551932194
-9.000242985941568 45.0 0.8068550696827231
-9.000242985941568 48.0 0.620335714220533
-9.000242985941568 51.0 0.40722132763421737
-9.000242985941568 54.0 0.18754522717660954
-9.000242985941568 57.0 -0.03540352718370396
-9.000242985941568 60.0 -0.1356370715182837

-6.000258777374454 -60.0 -0.5953396307137012
-6.000258777374454 -57.0 -0.48955161922852825
-6.000258777374454 -54.0 -0.3118143344286408
-6.000258777374454 -51.0 -0.16378593769465927
-6.000258777374454 -48.0 -0.04207229835500963
-6.000258777374454 -45.0 0.05906648860935114
-6.000258777374454 -42.0 0.148412023772622
-6.000258777374454 -39.0 0.24095009861379188
-6.000258777374454 -36.0 0.3462758035751252
-6.000258777374454 -33.0 0.4776023826294968
-6.000258777374454 -30.0 0.6368943123278903
-6.000258777374454 -27.0 0.8064194184389913
-6.000258777374454 -24.0 0.9278579653019459
-6.000258777374454 -21.0 0.9205953909205193
-6.000258777374454 -18.0 0.7274985050582324
-6.000258777374454 -15.0 0.39491330270165936
-6.000258777374454 -12.0 0.037051990980080815
-6.000258777374454 -9.0 -0.2779834834738278
-6.000258777374454 -6.0 -0.537215506529205
-6.000258777374454 -3.0 -0.7402403357833233
-6.000258777374454 0.0 -0.8833094305366408
-6.000258777374454 3.0 -0.9636763752376627
-6.000258777374454 6.0 -0.9809016809505915
-6.000258777374454 9.0 -0.9436070855738126
-6.000258777374454 12.0 -0.8611863951926949
-6.000258777374454 15.0 -0.7412455425413255
-6.000258777374454 18.0 -0.6034291350879292
-6.000258777374454 21.0 -0.44301126419745285
-6.000258777374454 24.0 -0.2636739968058739
-6.000258777374454 27.0 -0.06187863856512742
-6.000258777374454 30.0 0.17820769122235042
-6.000258777374454 33.0 0.4444665518317269
-6.000258777374454 36.0 0.704373765589887
-6.000258777374454 39.0 0.8809198660829132
-6.000258777374454 42.0 0.9268583170408062
-6.000258777374454 45.0 0.8358959133984466
-6.000258777374454 48.0 0.6497741582564319
-6.000258777374454 51.0 0.43559885147221494
-6.000258777374454 54.0 0.2151263033981688
-6.000258777374454 57.0 -0.00993364906980531
-6.000258777374454 60.0 -0.14076728008305844

-3.00027456880734 -60.0 -0.5978424361780923
-3.00027456880734 -57.0 -0.4790128833592842
-3.00027456880734 -54.0 -0.3029012513820354
-3.00027456880734 -51.0 -0.1558075078857912
-3.00027456880734 -48.0 -0.03581780872402014
-3.00027456880734 -45.0 0.06145068795589364
-3.00027456880734 -42.0 0.14935681552699448
-3.00027456880734 -39.0 0.2387007006806218
-3.00027456880734 -36.0 0.3439744779279536
-3.00027456880734 -33.0 0.4720845444280275
-3.00027456880734 -30.0 0.6278582461601225
-3.00027456880734 -27.0 0.7947114987645014
-3.00027456880734 -24.0 0.9125310527155948
-3.00027456880734 -21.0 0.9139298397655021
-3.00027456880734 -18.0 0.7308993506000677
-3.00027456880734 -15.0 0.4149648765068804
-3.00027456880734 -12.0 0.07090779060721139
-3.00027456880734 -9.0 -0.23378552698090035
-3.00027456880734 -6.0 -0.48083194069416685
-3.00027456880734 -3.0 -0.6719132126555383
-3.00027456880734 0.0 -0.8105584643903057
-3.00027456880734 3.0 -0.8927363511052074
-3.00027456880734 6.0 -0.9230316237199258
-3.00027456880734 9.0 -0.8928035262807431
-3.00027456880734 12.0 -0.8192890955093015
-3.00027456880734 15.0 -0.7109279376021068
-3.00027456880734 18.0 -0.5812018682190625
-3.00027456880734 21.0 -0.4319372860078632
-3.00027456880734 24.0 -0.2640217707789576
-3.00027456880734 27.0 -0.06469929433269489
-3.00027456880734 30.0 0.16728682471133055
-3.00027456880734 33.0 0.4301743439337984
-3.00027456880734 36.0 0.6917695136523333
-3.00027456880734 39.0 0.8798879492084251
-3.00027456880734 42.0 0.9301522464038976
-3.00027456880734 45.0 0.8448390516616445
-3.00027456880734 48.0 0.6651290787263247
-3.00027456880734 51.0 0.45019044346212655
-3.00027456880734 54.0 0.22604204977580583
-3.00027456880734 57.0 0.00014744452501843863
-3.00027456880734 60.0 -0.1485853082190471

-0.0002903602402257732 -60.0 -0.6015715098446328
-0.0002903602402257732 -57.0 -0.4758998333269171
-0.0002903602402257732 -54.0 -0.30253234042958527
-0.0002903602402257732 -51.0 -0.15599822005203728
-0.0002903602402257732 -48.0 -0.036550310805962445
-0.0002903602402257732 -45.0 0.05837086202367645
-0.0002903602402257732 -42.0 0.14442270716019087
-0.0002903602402257732 -39.0 0.23137508618134836
-0.0002903602402257732 -36.0 0.3317939299173388
-0.0002903602402257732 -33.0 0.4550828537849233
-0.0002903602402257732 -30.0 0.6047284239852907
-0.0002903602402257732 -27.0 0.7668484966107864
-0.0002903602402257732 -24.0 0.8905964687395505
-0.0002903602402257732 -21.0 0.914609249818145
-0.0002903602402257732 -18.0 0.7600695484022535
-0.0002903602402257732 -15.0 0.4703792695787846
-0.0002903602402257732 -12.0 0.14584589361901507
-0.0002903602402257732 -9.0 -0.1490626808599386
-0.0002903602402257732 -6.0 -0.38917429915966395
-0.0002903602402257732 -3.0 -0.5771858864911122
-0.0002903602402257732 0.0 -0.7122973973339419
-0.0002903602402257732 3.0 -0.7919765241041463
-0.0002903602402257732 6.0 -0.8232352312398017
-0.0002903602402257732 9.0 -0.8033148040287933
-0.0002903602402257732 12.0 -0.7450213798122232
-0.0002903602402257732 15.0 -0.6482642943547621
-0.0002903602402257732 18.0 -0.5290862507854891
-0.0002903602402257732 21.0 -0.3944635687179506
-0.0002903602402257732 24.0 -0.2336718505380455
-0.0002903602402257732 27.0 -0.04173259945266273
-0.0002903602402257732 30.0 0.18262593889254544
-0.0002903602402257732 33.0 0.4434555178844823
-0.0002903602402257732 36.0 0.7018435356771815
-0.0002903602402257732 39.0 0.8886519755282718
-0.0002903602402257732 42.0 0.9364999832616742
-0.0002903602402257732 45.0 0.8443894164853945
-0.0002903602402257732 48.0 0.6643269646890794
-0.0002903602402257732 51.0 0.4475275788918472
-0.0002903602402257732 54.0 0.2244108919273458
-0.0002903602402257732 57.0 -0.001944201577608333
-0.0002903602402257732 60.0 -0.23371837406967597

2.9996938483268885 -60.0 -0.6051422347312565
2.9996938483268885 -57.0 -0.48482232846225365
2.9996938483268885 -54.0 -0.3112544900804395
2.9996938483268885 -51.0 -0.16371437224022975
2.9996938483268885 -48.0 -0.045198842543667864
2.9996938483268885 -45.0 0.0492773829918519
2.9996938483268885 -42.0 0.1338324360500782
2.9996938483268885 -39.0 0.21747822598265884
2.9996938483268885 -36.0 0.3129487547695202
2.9996938483268885 -33.0 0.43179746053140644
2.9996938483268885 -30.0 0.5727364453929916
2.9996938483268885 -27.0 0.7282157929408839
2.9996938483268885 -24.0 0.8636278149409173
2.9996938483268885 -21.0 0.911316288804911
2.9996938483268885 -18.0 0.802206068915907
2.9996938483268885 -15.0 0.5511975240490794
2.9996938483268885 -12.0 0.25432026113324935
2.9996938483268885 -9.0 -0.029842365033098724
2.9996938483268885 -6.0 -0.26756708163587484
2.9996938483268885 -3.0 -0.44829255471080437
2.9996938483268885 0.0 -0.5782261712322158
2.9996938483268885 3.0 -0.6616556747732465
2.9996938483268885 6.0 -0.6988586155938185
2.9996938483268885 9.0 -0.6879788719266521
2.9996938483268885 12.0 -0.6396638601166323
2.9996938483268885 15.0 -0.5636829681577868
2.9996938483268885 18.0 -0.4548362404149438
2.9996938483268885 21.0 -0.32931891213272074
2.9996938483268885 24.0 -0.17525853300960165
2.9996938483268885 27.0 0.009899981004891012
2.9996938483268885 30.0 0.2297512597927014
2.9996938483268885 33.0 0.484301306146931
2.9996938483268885 36.0 0.7295257308865769
2.9996938483268885 39.0 0.9093689705799408
2.9996938483268885 42.0 0.9385361273511268
2.9996938483268885 45.0 0.8352864150249603
2.9996938483268885 48.0 0.6503901490150944
2.9996938483268885 51.0 0.43165314620594947
2.9996938483268885 54.0 0.20893498001540417
2.9996938483268885 57.0 -0.017372420813219984
2.9996938483268885 60.0 -0.16637779842609257

5.999678056894003 -60.0 -0.6097152657264566
5.999678056894003 -57.0 -0.5046009322078642
5.999678056894003 -54.0 -0.3285673406588735
5.999678056894003 -51.0 -0.1810555507103498
5.999678056894003 -48.0 -0.06081117432077784
5.999678056894003 -45.0 0.03428616561904026
5.999678056894003 -42.0 0.1180708833911564
5.999678056894003 -39.0 0.19901421239199144
5.999678056894003 -36.0 0.2889135961566547
5.999678056894003 -33.0 0.39768075381752016
5.999678056894003 -30.0 0.5295779976460909
5.999678056894003 -27.0 0.67847150438231
5.999678056894003 -24.0 0.8192084096168287
5.999678056894003 -21.0 0.8950543814308745
5.999678056894003 -18.0 0.8453878952329913
5.999678056894003 -15.0 0.6509847233414585
5.999678056894003 -12.0 0.38536337395756537
5.999678056894003 -9.0 0.11600571070538883
5.999678056894003 -6.0 -0.11544655243170202
5.999678056894003 -3.0 -0.2982014897879668
5.999678056894003 0.0 -0.4290664854874761
5.999678056894003 3.0 -0.5123660574628
5.999678056894003 6.0 -0.5542889481737935
5.999678056894003 9.0 -0.5547839383323727
5.999678056894003 12.0 -0.5181267841918977
5.999678056894003 15.0 -0.4547134359089042
5.999678056894003 18.0 -0.3615996822863896
5.999678056894003 21.0 -0.24511479408682066
5.999678056894003 24.0 -0.09769780858596656
5.999678056894003 27.0 0.08372547130402164
5.999678056894003 30.0 0.3033131689870347
5.999678056894003 33.0 0.54798503644635
5.999678056894003 36.0 0.7793941583638706
5.999678056894003 39.0 0.9229535835810069
5.999678056894003 42.0 0.9394628428853792
5.999678056894003 45.0 0.8153696965335362
5.999678056894003 48.0 0.6221904005773946
5.999678056894003 51.0 0.40268039697089036
5.999678056894003 54.0 0.18075679564558192
5.999678056894003 57.0 -0.045466368770216675
5.999678056894003 60.0 -0.17642092378764918

8.999662265461117 -60.0 -0.6129916995497066
8.999662265461117 -57.0 -0.5340074345106746
8.999662265461117 -54.0 -0.35582006831394564
8.999662265461117 -51.0 -0.20545773688314276
8.999662265461117 -48.0 -0.08367763936237291
8.999662265461117 -45.0 0.014255169803977055
8.999662265461117 -42.0 0.09681253032433809
8.999662265461117 -39.0 0.1753171534484259
8.999662265461117 -36.0 0.26003441334790584
8.999662265461117 -33.0 0.3607821864150062
8.999662265461117 -30.0 0.4812842660641875
8.999662265461117 -27.0 0.619627788099755
8.999662265461117 -24.0 0.7605112466249005
8.999662265461117 -21.0 0.8577907167965461
8.999662265461117 -18.0 0.8571283631647776
8.999662265461117 -15.0 0.7359017643528375
8.999662265461117 -12.0 0.5219097089962412
8.999662265461117 -9.0 0.28050210765502237
8.999662265461117 -6.0 0.05704162795230568
8.999662265461117 -3.0 -0.12643243079229546
8.999662265461117 0.0 -0.2606921785658927
8.999662265461117 3.0 -0.3510344843809177
8.999662265461117 6.0 -0.3984521285853917
8.999662265461117 9.0 -0.4103432878953076
8.999662265461117 12.0 -0.38491354703072383
8.999662265461117 15.0 -0.3294906721978677
8.999662265461117 18.0 -0.24979652995577808
8.999662265461117 21.0 -0.13824017391391397
8.999662265461117 24.0 0.0039684416667712715
8.999662265461117 27.0 0.1846456767464727
8.999662265461117 30.0 0.40058772089199973
8.999662265461117 33.0 0.6320399375474075
8.999662265461117 36.0 0.8404272790402166
8.999662265461117 39.0 0.9510210752648458
8.999662265461117 42.0 0.9209881770735547
8.999662265461117 45.0 0.7817202261874248
8.999662265461117 48.0 0.5798832633674491
8.999662265461117 51.0 0.36264163834403534
8.999662265461117 54.0 0.14117097649135862
8.999662265461117 57.0 -0.08307102608489733
8.999662265461117 60.0 -0.1834353406102984

11.999646474028232 -60.0 -0.6196612972751112
11.999646474028232 -57.0 -0.5733860487309914
11.999646474028232 -54.0 -0.39362561226048476
11.999646474028232 -51.0 -0.23932113142045722
11.999646474028232 -48.0 -0.1137480071869903
11.999646474028232 -45.0 -0.013047377407644976
11.999646474028232 -42.0 0.07102401048613935
11.999646474028232 -39.0 0.14816741556290722
11.999646474028232 -36.0 0.22652782114885417
11.999646474028232 -33.0 0.3170363328593276
11.999646474028232 -30.0 0.4273845599223074
11.999646474028232 -27.0 0.5526392111381938
11.999646474028232 -24.0 0.6908727939047153
11.999646474028232 -21.0 0.8120608336954963
11.999646474028232 -18.0 0.8625836625583987
11.999646474028232 -15.0 0.8032361353501863
11.999646474028232 -12.0 0.6483924467518205
11.999646474028232 -9.0 0.45191717677532334
11.999646474028232 -6.0 0.24436993731454384
11.999646474028232 -3.0 0.06465133176531129
11.999646474028232 0.0 -0.07330947805360731
11.999646474028232 3.0 -0.170872006736781
11.999646474028232 6.0 -0.2288027997147022
11.999646474028232 9.0 -0.24842581322602672
11.999646474028232 12.0 -0.23480264545809165
11.999646474028232 15.0 -0.19310207981926186
11.999646474028232 18.0 -0.11450613439491096
11.999646474028232 21.0 -0.009358634108181137
11.999646474028232 24.0 0.13243937714474252
11.999646474028232 27.0 0.30966919119238084
11.999646474028232 30.0 0.5164155116463229
11.999646474028232 33.0 0.7295102184050622
11.999646474028232 36.0 0.8945426558835701
11.999646474028232 39.0 0.9585088032660637
11.999646474028232 42.0 0.8998344947514709
11.999646474028232 45.0 0.7360561526012264
11.999646474028232 48.0 0.5269561696442043
11.999646474028232 51.0 0.3098962097405015
11.999646474028232 54.0 0.09251570133370804
11.999646474028232 57.0 -0.13131082692039323
11.999646474028232 60.0 -0.18802384628906474

14.999630682595345 -60.0 -0.6230771224792149
14.999630682595345 -57.0 -0.620023642520421
14.999630682595345 -54.0 -0.443043471582099
14.999630682595345 -51.0 -0.2823510315639125
14.999630682595345 -48.0 -0.15096363535840382
14.999630682595345 -45.0 -0.04575243046242357
14.999630682595345 -42.0 0.04012730744545867
14.999630682595345 -39.0 0.11671020651430605
14.999630682595345 -36.0 0.19260125243073803
14.999630682595345 -33.0 0.2736977773838874
14.999630682595345 -30.0 0.37084141725909703
14.999630682595345 -27.0 0.48362693714631144
14.999630682595345 -24.0 0.6097641314853584
14.999630682595345 -21.0 0.7347343356759208
14.999630682595345 -18.0 0.8258713922544966
14.999630682595345 -15.0 0.838758085194888
14.999630682595345 -12.0 0.7552067101359582
14.999630682595345 -9.0 0.6112754121625436
14.999630682595345 -6.0 0.4352889793700537
14.999630682595345 -3.0 0.26641081279324264
14.999630682595345 0.0 0.12778069334065062
14.999630682595345 3.0 0.023078388537763388
14.999630682595345 6.0 -0.04292924471673194
14.999630682595345 9.0 -0.07020893480532144
14.999630682595345 12.0 -0.06594168871633167
14.999630682595345 15.0 -0.027362380405205354
14.999630682595345 18.0 0.04183477383268296
14.999630682595345 21.0 0.142782632652348
14.999630682595345 24.0 0.2822680893521976
14.999630682595345 27.0 0.45592288038992745
14.999630682595345 30.0 0.6483404286052534
14.999630682595345 33.0 0.8310895776459735
14.999630682595345 36.0 0.9531928999687722
14.999630682595345 39.0 0.9575349412398354
14.999630682595345 42.0 0.8510812558450952
14.999630682595345 45.0 0.6735900775245458
14.999630682595345 48.0 0.4654993426018431
14.999630682595345 51.0 0.24914056574906904
14.999630682595345 54.0 0.033718928247031904
14.999630682595345 57.0 -0.188864777701712
14.999630682595345 60.0 -0.19316597063288965

17.99961489116246 -60.0 -0.6269385188602123
17.99961489116246 -57.0 -0.6766761671058377
17.99961489116246 -54.0 -0.5007093995103615
17.99961489116246 -51.0 -0.3372985556570406
17.99961489116246 -48.0 -0.19791660951824558
17.99961489116246 -45.0 -0.08716844276009422
17.99961489116246 -42.0 0.003444541447409146
17.99961489116246 -39.0 0.08074034736009639
17.99961489116246 -36.0 0.1528615656028123
17.99961489116246 -33.0 0.22873942679466608
17.99961489116246 -30.0 0.3148600038510043
17.99961489116246 -27.0 0.41439249861878535
17.99961489116246 -24.0 0.5308762030028905
17.99961489116246 -21.0 0.6491040811525522
17.99961489116246 -18.0 0.7512838537179408
17.99961489116246 -15.0 0.8047026123935699
17.99961489116246 -12.0 0.8076136734980178
17.99961489116246 -9.0 0.7349652346040666
17.99961489116246 -6.0 0.6074642481784913
17.99961489116246 -3.0 0.46727913105390306
17.99961489116246 0.0 0.33914596172809364
17.99961489116246 3.0 0.2351667786769979
17.99961489116246 6.0 0.16318149195605466
17.99961489116246 9.0 0.12782586596014991
17.99961489116246 12.0 0.12602993061026593
17.99961489116246 15.0 0.15743149987652938
17.99961489116246 18.0 0.2235809162684794
17.99961489116246 21.0 0.3216951634138206
17.99961489116246 24.0 0.4553902171879238
17.99961489116246 27.0 0.615461210542181
17.99961489116246 30.0 0.780548217598563
17.99961489116246 33.0 0.9204386441727583
17.99961489116246 36.0 0.9738202529139881
17.99961489116246 39.0 0.9272886211885225
17.99961489116246 42.0 0.7926006711581366
17.99961489116246 45.0 0.60479798406635
17.99961489116246 48.0 0.3952388601308403
17.99961489116246 51.0 0.1829758915870586
17.99961489116246 54.0 -0.0326861264077042
17.99961489116246 57.0 -0.25375983388174306
17.99961489116246 60.0 -0.19359313656047042

20.999599099729572 -60.0 -0.6314285094368584
20.999599099729572 -57.0 -0.6323142488715372
20.999599099729572 -54.0 -0.5674040175396371
20.999599099729572 -51.0 -0.4000727716610108
20.999599099729572 -48.0 -0.2530302096256182
20.999599099729572 -45.0 -0.1340630762125822
20.999599099729572 -42.0 -0.03999157881992428
20.999599099729572 -39.0 0.0399157017787053
20.999599099729572 -36.0 0.11201068144125541
20.999599099729572 -33.0 0.18262653774606571
20.999599099729572 -30.0 0.257151831687518
20.999599099729572 -27.0 0.3439982935114236
20.999599099729572 -24.0 0.4459852622610783
20.999599099729572 -21.0 0.5553679793785695
20.999599099729572 -18.0 0.6642161003450101
20.999599099729572 -15.0 0.750230799182895
20.999599099729572 -12.0 0.7982126310168397
20.999599099729572 -9.0 0.8004567030301053
20.999599099729572 -6.0 0.728849881785314
20.999599099729572 -3.0 0.636458679984565
20.999599099729572 0.0 0.5398198150477963
20.999599099729572 3.0 0.44898297217210503
20.999599099729572 6.0 0.38125138690863775
20.999599099729572 9.0 0.3419443158063253
20.999599099729572 12.0 0.33646550141404197
20.999599099729572 15.0 0.36393671841375763
20.999599099729572 18.0 0.42406994143373644
20.999599099729572 21.0 0.517268227030012
20.999599099729572 24.0 0.635342102299186
20.999599099729572 27.0 0.7732017476580193
20.999599099729572 30.0 0.8968498445486403
20.999599099729572 33.0 0.9740590221794044
20.999599099729572 36.0 0.9762074999015913
20.999599099729572 39.0 0.8781104999805135
20.999599099729572 42.0 0.717427712674461
20.999599099729572 45.0 0.5232374342970106
20.999599099729572 48.0 0.3179672140261417
20.999599099729572 51.0 0.10997553816315611
20.999599099729572 54.0 -0.10437496801895825
20.999599099729572 57.0 -0.18906610678052388
20.999599099729572 60.0 -0.19129278004325823

23.999583308296685 -60.0 -0.6347539353736248
23.999583308296685 -57.0 -0.6357535656831794
23.999583308296685 -54.0 -0.6436728662241474
23.999583308296685 -51.0 -0.47713035230566203
23.999583308296685 -48.0 -0.3243400680076798
23.999583308296685 -45.0 -0.19620105634790766
23.999583308296685 -42.0 -0.09310156227296391
23.999583308296685 -39.0 -0.007810265546096213
23.999583308296685 -36.0 0.06542600547329959
23.999583308296685 -33.0 0.1336603818409329
23.999583308296685 -30.0 0.20419202189311564
23.999583308296685 -27.0 0.27983552611315626
23.999583308296685 -24.0 0.3649759222045565
23.999583308296685 -21.0 0.4617152339799157
23.999583308296685 -18.0 0.5649825606700448
23.999583308296685 -15.0 0.6588197873567053
23.999583308296685 -12.0 0.7361792095996058
23.999583308296685 -9.0 0.7833448001349956
23.999583308296685 -6.0 0.7783974090767037
23.999583308296685 -3.0 0.7472408954424608
23.999583308296685 0.0 0.6929382588443287
23.999583308296685 3.0 0.6306985519593753
23.999583308296685 6.0 0.5792014442957719
23.999583308296685 9.0 0.5524495260869362
23.999583308296685 12.0 0.5454352959184413
23.999583308296685 15.0 0.5704135835774327
23.999583308296685 18.0 0.6258270611540447
23.999583308296685 21.0 0.7037660467673997
23.999583308296685 24.0 0.8018013781268715
23.999583308296685 27.0 0.9006845804182988
23.999583308296685 30.0 0.971993002931855
23.999583308296685 33.0 0.9873926374400308
23.999583308296685 36.0 0.9291419239725377
23.999583308296685 39.0 0.8026047249668986
23.999583308296685 42.0 0.6274113353151816
23.999583308296685 45.0 0.43536000106375505
23.999583308296685 48.0 0.23496344255522067
23.999583308296685 51.0 0.029179518527964222
23.999583308296685 54.0 -0.18468408698655314
23.999583308296685 57.0 -0.18102361868745045
23.999583308296685 60.0 -0.18373827456823727

26.9995675168638 -60.0 -0.6381067734941568
26.9995675168638 -57.0 -0.6394899457176062
26.9995675168638 -54.0 -0.6403933450172555
26.9995675168638 -51.0 -0.5628583642355454
26.9995675168638 -48.0 -0.405595083627726
26.9995675168638 -45.0 -0.2679564023311205
26.9995675168638 -42.0 -0.1545737036798513
26.9995675168638 -39.0 -0.06328492239854713
26.9995675168638 -36.0 0.013784821261483825
26.9995675168638 -33.0 0.08256253012670546
26.9995675168638 -30.0 0.14747227017510417
26.9995675168638 -27.0 0.21699486376735613
26.9995675168638 -24.0 0.28985360936510024
26.9995675168638 -21.0 0.3717487398939364
26.9995675168638 -18.0 0.46217669650182003
26.9995675168638 -15.0 0.5544633733984698
26.9995675168638 -12.0 0.6415400786101473
26.9995675168638 -9.0 0.7117222314173545
26.9995675168638 -6.0 0.7554163798425022
26.9995675168638 -3.0 0.7784709759308674
26.9995675168638 0.0 0.7675871948386186
26.9995675168638 3.0 0.7558956805976683
26.9995675168638 6.0 0.7333581007100309
26.9995675168638 9.0 0.7179710407332387
26.9995675168638 12.0 0.7215022140181689
26.9995675168638 15.0 0.7456056857360785
26.9995675168638 18.0 0.7950828599555207
26.9995675168638 21.0 0.855400795850277
26.9995675168638 24.0 0.9223229360928902
26.9995675168638 27.0 0.9755609802713857
26.9995675168638 30.0 0.9909392055062194
26.9995675168638 33.0 0.9515449410656177
26.9995675168638 36.0 0.8527922135375788
26.9995675168638 39.0 0.7057387978343398
26.9995675168638 42.0 0.5309399782690606
26.9995675168638 45.0 0.3414528836471318
26.9995675168638 48.0 0.14504682311547432
26.9995675168638 51.0 -0.059226838474631484
26.9995675168638 54.0 -0.16657637800466682
26.9995675168638 57.0 -0.1721033204168086
26.9995675168638 60.0 -0.17654010916450152

29.999551725430912 -60.0 -0.6403933464068017
29.999551725430912 -57.0 -0.6419353510219777
29.999551725430912 -54.0 -0.6441839458190224
29.999551725430912 -51.0 -0.6569100454060722
29.999551725430912 -48.0 -0.5000399516109654
29.999551725430912 -45.0 -0.3552988028208786
29.999551725430912 -42.0 -0.23169464424143527
29.999551725430912 -39.0 -0.13080072763609565
29.999551725430912 -36.0 -0.046515930472361175
29.999551725430912 -33.0 0.025421552472489332
29.999551725430912 -30.0 0.09074389767744896
29.999551725430912 -27.0 0.15408347033719708
29.999551725430912 -24.0 0.21892226654122404
29.999551725430912 -21.0 0.29041465371584674
29.999551725430912 -18.0 0.36973491269716635
29.999551725430912 -15.0 0.45037187142381085
29.999551725430912 -12.0 0.5355669462726885
29.999551725430912 -9.0 0.61188541213425
29.999551725430912 -6.0 0.6789627465435092
29.999551725430912 -3.0 0.7330854460282505
29.999551725430912 0.0 0.7679748235539458
29.999551725430912 3.0 0.7881939651018032
29.999551725430912 6.0 0.7940543272818904
29.999551725430912 9.0 0.8068166529966702
29.999551725430912 12.0 0.825768985983236
29.999551725430912 15.0 0.8599647894521459
29.999551725430912 18.0 0.8969594835691823
29.999551725430912 21.0 0.9359942590447057
29.999551725430912 24.0 0.9656674458576505
29.999551725430912 27.0 0.9765311403935659
29.999551725430912 30.0 0.9469543652025616
29.999551725430912 33.0 0.8717388500452595
29.999551725430912 36.0 0.7508229923669373
29.999551725430912 39.0 0.5989811647921675
29.999551725430912 42.0 0.425597338303608
29.999551725430912 45.0 0.24128949278979445
29.999551725430912 48.0 0.045991709733168046
29.999551725430912 51.0 -0.16042249033932138
29.999551725430912 54.0 -0.15421381683215624
29.999551725430912 57.0 -0.16092239404482642
29.999551725430912 60.0 -0.16657627356329377

32.999535933998025 -60.0 -0.6439028784066992
32.999535933998025 -57.0 -0.6453067732164002
32.999535933998025 -54.0 -0.6486735897514144
32.999535933998025 -51.0 -0.649359160053368
32.999535933998025 -48.0 -0.6018763146098455
32.999535933998025 -45.0 -0.4547666898816107
32.999535933998025 -42.0 -0.322819022797816
32.999535933998025 -39.0 -0.2103115742360005
32.999535933998025 -36.0 -0.11729738248034975
32.999535933998025 -33.0 -0.03942996534429005
32.999535933998025 -30.0 0.027981764053058914
32.999535933998025 -27.0 0.09072984635882159
32.999535933998025 -24.0 0.15199084966320275
32.999535933998025 -21.0 0.21430387947535884
32.999535933998025 -18.0 0.28167015043312615
32.999535933998025 -15.0 0.35232540677051943
32.999535933998025 -12.0 0.42923662510249583
32.999535933998025 -9.0 0.5021119341130906
32.999535933998025 -6.0 0.5732631629827369
32.999535933998025 -3.0 0.6384469971541885
32.999535933998025 0.0 0.6956316985202012
32.999535933998025 3.0 0.7377141762658577
32.999535933998025 6.0 0.7751618945585292
32.999535933998025 9.0 0.8093770982117197
32.999535933998025 12.0 0.8436531068494034
32.999535933998025 15.0 0.8727826358646995
32.999535933998025 18.0 0.9050732250863295
32.999535933998025 21.0 0.926453515185063
32.999535933998025 24.0 0.9281247469685792
32.999535933998025 27.0 0.9061809054562846
32.999535933998025 30.0 0.8506572094060731
32.999535933998025 33.0 0.7550862306882509
32.999535933998025 36.0 0.629040565577045
32.999535933998025 39.0 0.4779083697224646
32.999535933998025 42.0 0.31114748494819205
32.999535933998025 45.0 0.13153237411157115
32.999535933998025 48.0 -0.06403479176894018
32.999535933998025 51.0 -0.1335111018488237
32.999535933998025 54.0 -0.14150742452436108
32.999535933998025 57.0 -0.1492596462404904
32.999535933998025 60.0 -0.15518742165626395

35.99952014256514 -60.0 -0.6477241157603837
35.99952014256514 -57.0 -0.6491111867101971
35.99952014256514 -54.0 -0.6494808636551826
35.99952014256514 -51.0 -0.6490425211395944
35.99952014256514 -48.0 -0.6507021530750561
35.99952014256514 -45.0 -0.5661271793152102
35.99952014256514 -42.0 -0.42789538520052717
35.99952014256514 -39.0 -0.3052730729388953
35.99952014256514 -36.0 -0.20253573729631144
35.99952014256514 -33.0 -0.11706832772568465
35.99952014256514 -30.0 -0.04403231221507449
35.99952014256514 -27.0 0.02179372218025208
35.99952014256514 -24.0 0.0820329774650406
35.99952014256514 -21.0 0.14029990696268643
35.99952014256514 -18.0 0.20009784170264766
35.99952014256514 -15.0 0.2617662591576498
35.99952014256514 -12.0 0.3277681063458055
35.99952014256514 -9.0 0.39636873642506726
35.99952014256514 -6.0 0.4616602264299246
35.99952014256514 -3.0 0.5279128654618724
35.99952014256514 0.0 0.5869235090666721
35.99952014256514 3.0 0.6426664996761408
35.99952014256514 6.0 0.6948149618434413
35.99952014256514 9.0 0.7385550426013459
35.99952014256514 12.0 0.7756023122883141
35.99952014256514 15.0 0.8079173380464448
35.99952014256514 18.0 0.831607752717042
35.99952014256514 21.0 0.8405521696434769
35.99952014256514 24.0 0.8267957485119617
35.99952014256514 27.0 0.7876505487986539
35.99952014256514 30.0 0.718291236202003
35.99952014256514 33.0 0.62031783508543
35.99952014256514 36.0 0.4953373795666181
35.99952014256514 39.0 0.3488654135397622
35.99952014256514 42.0 0.18718638503388826
35.99952014256514 45.0 0.007894482208211102
35.99952014256514 48.0 -0.11005349409003042
35.99952014256514 51.0 -0.1190032444942193
35.99952014256514 54.0 -0.12836443798852862
35.99952014256514 57.0 -0.13726196475507252
35.99952014256514 60.0 -0.14435101345995868

38.99950435113225 -60.0 -0.64942236510189
38.99950435113225 -57.0 -0.6491574997133144
38.99950435113225 -54.0 -0.6497402531832377
38.99950435113225 -51.0 -0.6512591266551954
38.99950435113225 -48.0 -0.6530756369740577
38.99950435113225 -45.0 -0.6863422748606154
38.99950435113225 -42.0 -0.5500230758694038
38.99950435113225 -39.0 -0.4207018176649344
38.99950435113225 -36.0 -0.3062954494088992
38.99950435113225 -33.0 -0.21011540707075055
38.99950435113225 -30.0 -0.12821433071980964
38.99950435113225 -27.0 -0.05591856300538192
38.99950435113225 -24.0 0.006635164091706828
38.99950435113225 -21.0 0.0650559372789628
38.99950435113225 -18.0 0.12111377166863603
38.99950435113225 -15.0 0.1773478671944116
38.99950435113225 -12.0 0.23426004535535916
38.99950435113225 -9.0 0.2933349398729931
38.99950435113225 -6.0 0.35376283229600414
38.99950435113225 -3.0 0.4104246725448957
38.99950435113225 0.0 0.47219159348960626
38.99950435113225 3.0 0.5279175191360187
38.99950435113225 6.0 0.5780761380849908
38.99950435113225 9.0 0.6244867174198724
38.99950435113225 12.0 0.6615092804605293
38.99950435113225 15.0 0.6931292914956901
38.99950435113225 18.0 0.7085809720399152
38.99950435113225 21.0 0.7093520848765406
38.99950435113225 24.0 0.6877365755438455
38.99950435113225 27.0 0.6423459892094813
38.99950435113225 30.0 0.5683038067566898
38.99950435113225 33.0 0.47095242939865056
38.99950435113225 36.0 0.35242507274272283
38.99950435113225 39.0 0.2086189865395247
38.99950435113225 42.0 0.04542121627163036
38.99950435113225 45.0 -0.1343519316423715
38.99950435113225 48.0 -0.09822008492868894
38.99950435113225 51.0 -0.1071537307282612
38.99950435113225 54.0 -0.11551358915133982
38.99950435113225 57.0 -0.12436733020359833
38.99950435113225 60.0 -0.13278869197064797

41.999488559699365 -60.0 -0.6486790000976118
41.999488559699365 -57.0 -0.6499883664950447
41.999488559699365 -54.0 -0.6519838169803713
41.999488559699365 -51.0 -0.6534643066408351
41.999488559699365 -48.0 -0.6515957985636739
41.999488559699365 -45.0 -0.6543292707537127
41.999488559699365 -42.0 -0.6807122487004736
41.999488559699365 -39.0 -0.5494203149977808
41.999488559699365 -36.0 -0.42928943055527985
41.999488559699365 -33.0 -0.3229399213887151
41.999488559699365 -30.0 -0.2303355255718692
41.999488559699365 -27.0 -0.1486966343601736
41.999488559699365 -24.0 -0.08106988706779154
41.999488559699365 -21.0 -0.019107449929983155
41.999488559699365 -18.0 0.038013323786829874
41.999488559699365 -15.0 0.09210474844346521
41.999488559699365 -12.0 0.144256551146238
41.999488559699365 -9.0 0.1963987300530593
41.999488559699365 -6.0 0.25009220604675914
41.999488559699365 -3.0 0.30357647954767925
41.999488559699365 0.0 0.35393910967891506
41.999488559699365 3.0 0.40511272363926304
41.999488559699365 6.0 0.4510939844133859
41.999488559699365 9.0 0.49304605519973876
41.999488559699365 12.0 0.5266247398274629
41.999488559699365 15.0 0.551412453161626
41.999488559699365 18.0 0.5630464021756962
41.999488559699365 21.0 0.5553765000251552
41.999488559699365 24.0 0.5318552724412837
41.999488559699365 27.0 0.48222117059698394
41.999488559699365 30.0 0.41200459393264727
41.999488559699365 33.0 0.31361330198234405
41.999488559699365 36.0 0.19263648438175215
41.999488559699365 39.0 0.05016866866053694
41.999488559699365 42.0 -0.11556787901647321
41.999488559699365 45.0 -0.0877315295011808
41.999488559699365 48.0 -0.09019050941075778
41.999488559699365 51.0 -0.09651907125347609
41.999488559699365 54.0 -0.10452124616516552
41.999488559699365 57.0 -0.11232922388131357
41.999488559699365 60.0 -0.1205466022379757

44.99947276826648 -60.0 -0.6507022086757589
44.99947276826648 -57.0 -0.6524144551536888
44.99947276826648 -54.0 -0.653653643181066
44.99947276826648 -51.0 -0.6517583416495247
44.99947276826648 -48.0 -0.6545988688961085
44.99947276826648 -45.0 -0.6557004545586588
44.99947276826648 -42.0 -0.6544888877117875
44.99947276826648 -39.0 -0.6885834922403995
44.99947276826648 -36.0 -0.5662335190957379
44.99947276826648 -33.0 -0.4529959689741175
44.99947276826648 -30.0 -0.3521796725784171
44.99947276826648 -27.0 -0.2602980438346622
44.99947276826648 -24.0 -0.1849346569390574
44.99947276826648 -21.0 -0.11708175747266743
44.99947276826648 -18.0 -0.05645807850957387
44.99947276826648 -15.0 -0.001390852635376223
44.99947276826648 -12.0 0.05001488278154028
44.99947276826648 -9.0 0.09992249127549886
44.99947276826648 -6.0 0.14733021192357879
44.99947276826648 -3.0 0.19443541000893094
44.99947276826648 0.0 0.2399744579482371
44.99947276826648 3.0 0.28349742906787095
44.99947276826648 6.0 0.32451534006903143
44.99947276826648 9.0 0.3592031966799382
44.99947276826648 12.0 0.3859110777383734
44.99947276826648 15.0 0.40326304668717944
44.99947276826648 18.0 0.40877004339893086
44.99947276826648 21.0 0.3972726391311973
44.99947276826648 24.0 0.3683993607541577
44.99947276826648 27.0 0.315659081152801
44.99947276826648 30.0 0.23991936614455786
44.99947276826648 33.0 0.1418538978487575
44.99947276826648 36.0 0.019381197813193272
44.99947276826648 39.0 -0.1307319560674212
44.99947276826648 42.0 -0.0847658180964962
44.99947276826648 45.0 -0.08381244354628017
44.99947276826648 48.0 -0.08747937079654557
44.99947276826648 51.0 -0.09007291685220598
44.99947276826648 54.0 -0.09485190916431416
44.99947276826648 57.0 -0.10221566468227568
44.99947276826648 60.0 -0.11005327077934608

47.99945697683359 -60.0 -0.6526319763576296
47.99945697683359 -57.0 -0.6533929531950492
47.99945697683359 -54.0 -0.6519470742325781
47.99945697683359 -51.0 -0.6548208818328667
47.99945697683359 -48.0 -0.6557004565053006
47.99945697683359 -45.0 -0.6546455361118252
47.99945697683359 -42.0 -0.6531042272106706
47.99945697683359 -39.0 -0.6536938952480676
47.99945697683359 -36.0 -0.6512402297830856
47.99945697683359 -33.0 -0.6000245101360695
47.99945697683359 -30.0 -0.4941141669378027
47.99945697683359 -27.0 -0.39611288748490125
47.99945697683359 -24.0 -0.3113919508054545
47.99945697683359 -21.0 -0.23459695644314765
47.99945697683359 -18.0 -0.16892341846935666
47.99945697683359 -15.0 -0.10880351973421695
47.99945697683359 -12.0 -0.05640865846849309
47.99945697683359 -9.0 -0.007324998218233278
47.99945697683359 -6.0 0.03953054092651068
47.99945697683359 -3.0 0.0821868054777586
47.99945697683359 0.0 0.12310622114436304
47.99945697683359 3.0 0.16109718059623654
47.99945697683359 6.0 0.19269588893244607
47.99945697683359 9.0 0.22113715266359898
47.99945697683359 12.0 0.24176053288841215
47.99945697683359 15.0 0.25155677614893873
47.99945697683359 18.0 0.25116337580785525
47.99945697683359 21.0 0.23075776037660287
47.99945697683359 24.0 0.19533374690541003
47.99945697683359 27.0 0.13699152387759786
47.99945697683359 30.0 0.0542997218647335
47.99945697683359 33.0 -0.05194831689144143
47.99945697683359 36.0 -0.09988169172988445
47.99945697683359 39.0 -0.0897798365741149
47.99945697683359 42.0 -0.08615169716621254
47.99945697683359 45.0 -0.08467817303184554
47.99945697683359 48.0 -0.0838124437777265
47.99945697683359 51.0 -0.08723849375111763
47.99945697683359 54.0 -0.0899011223957593
47.99945697683359 57.0 -0.09329832045917237
47.99945697683359 60.0 -0.09995792638107744

50.999441185400705 -60.0 -0.6530776373244884
50.999441185400705 -57.0 -0.6520746468207341
50.999441185400705 -54.0 -0.6550058699676825
50.999441185400705 -51.0 -0.6557004582227992
50.999441185400705 -48.0 -0.6547681231735091
50.999441185400705 -45.0 -0.6532486944689079
50.999441185400705 -42.0 -0.6538143124280393
50.999441185400705 -39.0 -0.6524303767821871
50.999441185400705 -36.0 -0.6487945175866381
50.999441185400705 -33.0 -0.6463027615871939
50.999441185400705 -30.0 -0.6517133800256073
50.999441185400705 -27.0 -0.5516952660162614
50.999441185400705 -24.0 -0.46048885917949334
50.999441185400705 -21.0 -0.376253974923226
50.999441185400705 -18.0 -0.3047005621258766
50.999441185400705 -15.0 -0.2386235530221656
50.999441185400705 -12.0 -0.18120602412722348
50.999441185400705 -9.0 -0.1309793802837797
50.999441185400705 -6.0 -0.08526406468156256
50.999441185400705 -3.0 -0.04355403521673171
50.999441185400705 0.0 -0.005800617966640893
50.999441185400705 3.0 0.026109069394935285
50.999441185400705 6.0 0.05376755188801544
50.999441185400705 9.0 0.07479603000452914
50.999441185400705 12.0 0.0869879404346275
50.999441185400705 15.0 0.09007223669250626
50.999441185400705 18.0 0.07849526745471959
50.999441185400705 21.0 0.05216079152667479
50.999441185400705 24.0 0.004215806360668123
50.999441185400705 27.0 -0.061878393848034244
50.999441185400705 30.0 -0.1568135692106122
50.999441185400705 33.0 -0.12286408765468168
50.999441185400705 36.0 -0.10781261479266516
50.999441185400705 39.0 -0.09734389819941257
50.999441185400705 42.0 -0.08827841133427997
50.999441185400705 45.0 -0.0860838130356364
50.999441185400705 48.0 -0.08458150082827504
50.999441185400705 51.0 -0.08381244398178465
50.999441185400705 54.0 -0.08701007787512316
50.999441185400705 57.0 -0.08969480268854356
50.999441185400705 60.0 -0.09260333944446605

53.99942539396782 -60.0 -0.6521566882772595
53.99942539396782 -57.0 -0.6551616204212554
53.99942539396782 -54.0 -0.6557004597493645
53.99942539396782 -51.0 -0.6548649188328175
53.99942539396782 -48.0 -0.6534714836001737
53.99942539396782 -45.0 -0.6537849987787099
53.99942539396782 -42.0 -0.6529761456219116
53.99942539396782 -39.0 -0.6490381754659442
53.99942539396782 -36.0 -0.6474202902322996
53.99942539396782 -33.0 -0.6425621406767925
53.99942539396782 -30.0 -0.637347867841812
53.99942539396782 -27.0 -0.6302934183929643
53.99942539396782 -24.0 -0.6267005001269315
53.99942539396782 -21.0 -0.5424071373078204
53.99942539396782 -18.0 -0.4648405626962166
53.99942539396782 -15.0 -0.394789018600423
53.99942539396782 -12.0 -0.33191184558968734
53.99942539396782 -9.0 -0.2783923149906995
53.99942539396782 -6.0 -0.23156750000070614
53.99942539396782 -3.0 -0.19133876461003071
53.99942539396782 0.0 -0.15643481072104728
53.99942539396782 3.0 -0.1273595441046861
53.99942539396782 6.0 -0.10438400516690564
53.99942539396782 9.0 -0.09134296888996916
53.99942539396782 12.0 -0.08618607940021533
53.99942539396782 15.0 -0.09354587520386846
53.99942539396782 18.0 -0.11525121038665218
53.99942539396782 21.0 -0.15451746484831783
53.99942539396782 24.0 -0.21382240605036906
53.99942539396782 27.0 -0.17941047546853459
53.99942539396782 30.0 -0.15747202959819087
53.99942539396782 33.0 -0.1357763744222211
53.99942539396782 36.0 -0.11806405007806929
53.99942539396782 39.0 -0.10473096627735136
53.99942539396782 42.0 -0.09483962523515845
53.99942539396782 45.0 -0.08728407996831603
53.99942539396782 48.0 -0.0859551682423148
53.99942539396782 51.0 -0.08448052044981023
53.99942539396782 54.0 -0.08381244416304541
53.99942539396782 57.0 -0.08679441182560922
53.99942539396782 60.0 -0.08946738612911735

56.99940960253493 -60.0 -0.65529397690699
56.99940960253493 -57.0 -0.6557004611151604
56.99940960253493 -54.0 -0.6549419090967467
56.99940960253493 -51.0 -0.6536266784731901
56.99940960253493 -48.0 -0.6537862578354082
56.99940960253493 -45.0 -0.6532487170022134
56.99940960253493 -42.0 -0.6497151288589891
56.99940960253493 -39.0 -0.6481093653339809
56.99940960253493 -36.0 -0.6448924655588267
56.99940960253493 -33.0 -0.6398988193363818
56.99940960253493 -30.0 -0.6345900767004804
56.99940960253493 -27.0 -0.626277463906778
56.99940960253493 -24.0 -0.6175047882667954
56.99940960253493 -21.0 -0.6082254506398901
56.99940960253493 -18.0 -0.6458647538227946
56.99940960253493 -15.0 -0.5757651711407727
56.99940960253493 -12.0 -0.5117410924677305
56.99940960253493 -9.0 -0.45561795415929157
56.99940960253493 -6.0 -0.40816740252987754
56.99940960253493 -3.0 -0.36794886779584673
56.99940960253493 0.0 -0.33494482634854905
56.99940960253493 3.0 -0.30931194471467394
56.99940960253493 6.0 -0.2927292178670827
56.99940960253493 9.0 -0.2860278591842225
56.99940960253493 12.0 -0.28914188966090126
56.99940960253493 15.0 -0.30772062296382385
56.99940960253493 18.0 -0.3391668558281246
56.99940960253493 21.0 -0.24926088633161766
56.99940960253493 24.0 -0.21942976363334518
56.99940960253493 27.0 -0.19210986937719898
56.99940960253493 30.0 -0.16920886465606258
56.99940960253493 33.0 -0.1474294232491711
56.99940960253493 36.0 -0.12862871687177335
56.99940960253493 39.0 -0.11349506755914747
56.99940960253493 42.0 -0.10235789604321362
56.99940960253493 45.0 -0.09336101714060632
56.99940960253493 48.0 -0.08626960363244231
56.99940960253493 51.0 -0.08585130691039085
56.99940960253493 54.0 -0.08437828316388334
56.99940960253493 57.0 -0.08381244432512598
56.99940960253493 60.0 -0.08665991848925514

59.999393811102046 -60.0 -0.655700462344313
59.999393811102046 -57.0 -0.6550035019139885
59.999393811102046 -54.0 -0.6537313171863827
59.999393811102046 -51.0 -0.6537455090903584
59.999393811102046 -48.0 -0.6533545557074033
59.999393811102046 -45.0 -0.651240134605099
59.999393811102046 -42.0 -0.6485945133165804
59.999393811102046 -39.0 -0.6465172334317408
59.999393811102046 -36.0 -0.641763279304464
59.999393811102046 -33.0 -0.6367996093312515
59.999393811102046 -30.0 -0.6302933646229456
59.999393811102046 -27.0 -0.6215459061163705
59.999393811102046 -24.0 -0.6137871616189269
59.999393811102046 -21.0 -0.6034450666132908
59.999393811102046 -18.0 -0.5900813094101197
59.999393811102046 -15.0 -0.5754210632360314
59.999393811102046 -12.0 -0.5584736996760568
59.999393811102046 -9.0 -0.5407060061529227
59.999393811102046 -6.0 -0.5201425445483983
59.999393811102046 -3.0 -0.4972540493577519
59.999393811102046 0.0 -0.47297956607733677
59.999393811102046 3.0 -0.44574321633688674
59.999393811102046 6.0 -0.41672427347071844
59.999393811102046 9.0 -0.3862637483217033
59.999393811102046 12.0 -0.35335241131477807
59.999393811102046 15.0 -0.3199067766662992
59.999393811102046 18.0 -0.2883936154698849
59.999393811102046 21.0 -0.258976252572539
59.999393811102046 24.0 -0.23131218581860463
59.999393811102046 27.0 -0.20383689957935686
59.999393811102046 30.0 -0.17941056989075907
59.999393811102046 33.0 -0.15982586642140734
59.999393811102046 36.0 -0.13936208319231172
59.999393811102046 39.0 -0.1218106869290671
59.999393811102046 42.0 -0.10942584732676966
59.999393811102046 45.0 -0.09988187327955868
59.999393811102046 48.0 -0.09183170453505798
59.999393811102046 51.0 -0.08574979367860408
59.999393811102046 54.0 -0.0857485875740318
59.999393811102046 57.0 -0.08427675726683832
59.999393811102046 60.0 -0.08381244447091937


==> pics/helimag/mag_2400_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.43815948698908147
-59.999974531582495 -57.0 -0.43317327391739235
-59.999974531582495 -54.0 -0.4283569367283516
-59.999974531582495 -51.0 -0.42249038505359776
-59.999974531582495 -48.0 -0.4143907078098825
-59.999974531582495 -45.0 -0.40505597433457957
-59.999974531582495 -42.0 -0.3936012924535971
-59.999974531582495 -39.0 -0.38404971706004354
-59.999974531582495 -36.0 -0.37196914911361
-59.999974531582495 -33.0 -0.36052859731941395
-59.999974531582495 -30.0 -0.34843213540548407
-59.999974531582495 -27.0 -0.3340859464003097
-59.999974531582495 -24.0 -0.31671410909653225
-59.999974531582495 -21.0 -0.29803277302047526
-59.999974531582495 -18.0 -0.28103231712855126
-59.999974531582495 -15.0 -0.2635878971419389
-59.999974531582495 -12.0 -0.2468544981634758
-59.999974531582495 -9.0 -0.23015992624116285
-59.999974531582495 -6.0 -0.21396357509217617
-59.999974531582495 -3.0 -0.19983692742878756
-59.999974531582495 0.0 -0.18973436785500064
-59.999974531582495 3.0 -0.18189965541613928
-59.999974531582495 6.0 -0.17439970789652903
-59.999974531582495 9.0 -0.1673462876350934
-59.999974531582495 12.0 -0.16116237512365236
-59.999974531582495 15.0 -0.15695897632631062
-59.999974531582495 18.0 -0.15130174995223525
-59.999974531582495 21.0 -0.14469542679887668
-59.999974531582495 24.0 -0.13744380365474798
-59.999974531582495 27.0 -0.12963152413503204
-59.999974531582495 30.0 -0.1225839960202429
-59.999974531582495 33.0 -0.11519102675667232
-59.999974531582495 36.0 -0.10726691001615772
-59.999974531582495 39.0 -0.10184798549863078
-59.999974531582495 42.0 -0.09718339501927321
-59.999974531582495 45.0 -0.09398965121392369
-59.999974531582495 48.0 -0.09154566841207847
-59.999974531582495 51.0 -0.09039314843827045
-59.999974531582495 54.0 -0.09146626705142895
-59.999974531582495 57.0 -0.0949176222143651
-59.999974531582495 60.0 -0.09847834256685002

-56.99999032301538 -60.0 -0.4425336780161813
-56.99999032301538 -57.0 -0.438159467172719
-56.99999032301538 -54.0 -0.4329591429123019
-56.99999032301538 -51.0 -0.42775891975407904
-56.99999032301538 -48.0 -0.42142877238347837
-56.99999032301538 -45.0 -0.41274629384373995
-56.99999032301538 -42.0 -0.40176791890574776
-56.99999032301538 -39.0 -0.3902428374372061
-56.99999032301538 -36.0 -0.380290670439872
-56.99999032301538 -33.0 -0.367264274222147
-56.99999032301538 -30.0 -0.35571094985579244
-56.99999032301538 -27.0 -0.34138425307933057
-56.99999032301538 -24.0 -0.32407700652695437
-56.99999032301538 -21.0 -0.3056138929520484
-56.99999032301538 -18.0 -0.34243951682664064
-56.99999032301538 -15.0 -0.2642214621816796
-56.99999032301538 -12.0 -0.1949361491746056
-56.99999032301538 -9.0 -0.13703827918962155
-56.99999032301538 -6.0 -0.09034569286804835
-56.99999032301538 -3.0 -0.057121880107519854
-56.99999032301538 0.0 -0.038141779734483204
-56.99999032301538 3.0 -0.03358625151549629
-56.99999032301538 6.0 -0.04226873060475771
-56.99999032301538 9.0 -0.06544902394648469
-56.99999032301538 12.0 -0.10114613402658545
-56.99999032301538 15.0 -0.15079317430394226
-56.99999032301538 18.0 -0.21189172250706026
-56.99999032301538 21.0 -0.14212171725095352
-56.99999032301538 24.0 -0.13378610079587266
-56.99999032301538 27.0 -0.12577205272537764
-56.99999032301538 30.0 -0.1186879667325844
-56.99999032301538 33.0 -0.11065411231374976
-56.99999032301538 36.0 -0.10396547379711193
-56.99999032301538 39.0 -0.09867671154459637
-56.99999032301538 42.0 -0.09484605395913712
-56.99999032301538 45.0 -0.09184199630129503
-56.99999032301538 48.0 -0.0903982434058037
-56.99999032301538 51.0 -0.09140256575252328
-56.99999032301538 54.0 -0.09472470728188681
-56.99999032301538 57.0 -0.09847832175729071
-56.99999032301538 60.0 -0.10291244577567721

-54.00000611444827 -60.0 -0.44520677132105546
-54.00000611444827 -57.0 -0.44270638440817717
-54.00000611444827 -54.0 -0.4381594451544698
-54.00000611444827 -51.0 -0.4327117308989708
-54.00000611444827 -48.0 -0.42705103485439644
-54.00000611444827 -45.0 -0.42017132198726825
-54.00000611444827 -42.0 -0.4107832360897401
-54.00000611444827 -39.0 -0.398107746367967
-54.00000611444827 -36.0 -0.38705662361656185
-54.00000611444827 -33.0 -0.37496833537817703
-54.00000611444827 -30.0 -0.3618379501139605
-54.00000611444827 -27.0 -0.3484320475918898
-54.00000611444827 -24.0 -0.33864013567812146
-54.00000611444827 -21.0 -0.23916964945446606
-54.00000611444827 -18.0 -0.14604082872550658
-54.00000611444827 -15.0 -0.06354131484715571
-54.00000611444827 -12.0 0.009230073150003116
-54.00000611444827 -9.0 0.0711423184588711
-54.00000611444827 -6.0 0.12183228887144211
-54.00000611444827 -3.0 0.15784853985458142
-54.00000611444827 0.0 0.1804211422480617
-54.00000611444827 3.0 0.18840512282165012
-54.00000611444827 6.0 0.18181471081969106
-54.00000611444827 9.0 0.1614694037225273
-54.00000611444827 12.0 0.12676551361042113
-54.00000611444827 15.0 0.07907472595279148
-54.00000611444827 18.0 0.01848378555629028
-54.00000611444827 21.0 -0.05387990964949532
-54.00000611444827 24.0 -0.13789842998392832
-54.00000611444827 27.0 -0.12258403418324139
-54.00000611444827 30.0 -0.11434498715875373
-54.00000611444827 33.0 -0.10634482053723864
-54.00000611444827 36.0 -0.10035839201737602
-54.00000611444827 39.0 -0.09539105426635014
-54.00000611444827 42.0 -0.09235270507391098
-54.00000611444827 45.0 -0.0902829275088875
-54.00000611444827 48.0 -0.09141611196777873
-54.00000611444827 51.0 -0.09449868999238327
-54.00000611444827 54.0 -0.0984782986354715
-54.00000611444827 57.0 -0.10308622104976908
-54.00000611444827 60.0 -0.10955034820763092

-51.000021905881155 -60.0 -0.4502306690229067
-51.000021905881155 -57.0 -0.4455131878480966
-51.000021905881155 -54.0 -0.44289005192204495
-51.000021905881155 -51.0 -0.43815942054575197
-51.000021905881155 -48.0 -0.43242329310138206
-51.000021905881155 -45.0 -0.42620489371733034
-51.000021905881155 -42.0 -0.4186533145137754
-51.000021905881155 -39.0 -0.4083126524804034
-51.000021905881155 -36.0 -0.3948889364466421
-51.000021905881155 -33.0 -0.38349868076076654
-51.000021905881155 -30.0 -0.3810638506016411
-51.000021905881155 -27.0 -0.2678765828829712
-51.000021905881155 -24.0 -0.15881665994910787
-51.000021905881155 -21.0 -0.0556378962117833
-51.000021905881155 -18.0 0.03858417845837391
-51.000021905881155 -15.0 0.12480734049676698
-51.000021905881155 -12.0 0.20164624578433116
-51.000021905881155 -9.0 0.26946316376522145
-51.000021905881155 -6.0 0.32557996075192247
-51.000021905881155 -3.0 0.3658704760284026
-51.000021905881155 0.0 0.3938382584201422
-51.000021905881155 3.0 0.4051453139976101
-51.000021905881155 6.0 0.4043473019096593
-51.000021905881155 9.0 0.38492228866085454
-51.000021905881155 12.0 0.35029149288075906
-51.000021905881155 15.0 0.30366706304107305
-51.000021905881155 18.0 0.24284913132579314
-51.000021905881155 21.0 0.16955758021440195
-51.000021905881155 24.0 0.08413847459329928
-51.000021905881155 27.0 -0.012798000917420154
-51.000021905881155 30.0 -0.1226770862374863
-51.000021905881155 33.0 -0.10223825725740858
-51.000021905881155 36.0 -0.09668367947017124
-51.000021905881155 39.0 -0.09312848161861884
-51.000021905881155 42.0 -0.0901776459111689
-51.000021905881155 45.0 -0.09136941429754228
-51.000021905881155 48.0 -0.09423142548248163
-51.000021905881155 51.0 -0.09847827279333085
-51.000021905881155 54.0 -0.1032687458441849
-51.000021905881155 57.0 -0.1103939358350007
-51.000021905881155 60.0 -0.11739308118446364

-48.00003769731404 -60.0 -0.45373538772276073
-48.00003769731404 -57.0 -0.45101011775377275
-48.00003769731404 -54.0 -0.4458171586569432
-48.00003769731404 -51.0 -0.4430849823025479
-48.00003769731404 -48.0 -0.4381593928608357
-48.00003769731404 -45.0 -0.43208362263719735
-48.00003769731404 -42.0 -0.4252633072639139
-48.00003769731404 -39.0 -0.4167660442702708
-48.00003769731404 -36.0 -0.405055758763539
-48.00003769731404 -33.0 -0.34076550118067067
-48.00003769731404 -30.0 -0.2188191707505496
-48.00003769731404 -27.0 -0.10123588212381457
-48.00003769731404 -24.0 0.009064657394849046
-48.00003769731404 -21.0 0.11458504765538643
-48.00003769731404 -18.0 0.21373839152616794
-48.00003769731404 -15.0 0.30457593472974315
-48.00003769731404 -12.0 0.39008175538214407
-48.00003769731404 -9.0 0.46502527216437817
-48.00003769731404 -6.0 0.5268861198133393
-48.00003769731404 -3.0 0.5761165879761685
-48.00003769731404 0.0 0.6082832487782056
-48.00003769731404 3.0 0.6238927520432539
-48.00003769731404 6.0 0.6239259411334094
-48.00003769731404 9.0 0.6078773123489172
-48.00003769731404 12.0 0.5744503025900614
-48.00003769731404 15.0 0.5244613427517932
-48.00003769731404 18.0 0.4628064843851062
-48.00003769731404 21.0 0.38631077941966074
-48.00003769731404 24.0 0.2985919431261118
-48.00003769731404 27.0 0.1990831654026948
-48.00003769731404 30.0 0.08852435079131415
-48.00003769731404 33.0 -0.03695065052460668
-48.00003769731404 36.0 -0.09398972189978717
-48.00003769731404 39.0 -0.09093757349265671
-48.00003769731404 42.0 -0.09123732008509951
-48.00003769731404 45.0 -0.09391208495515888
-48.00003769731404 48.0 -0.09847824372078642
-48.00003769731404 51.0 -0.10345947053151779
-48.00003769731404 54.0 -0.11128705720037034
-48.00003769731404 57.0 -0.11893467360970092
-48.00003769731404 60.0 -0.1264237044113295

-45.00005348874693 -60.0 -0.4559792855377086
-45.00005348874693 -57.0 -0.4544010980353697
-45.00005348874693 -54.0 -0.4516940915168194
-45.00005348874693 -51.0 -0.44627397333180385
-45.00005348874693 -48.0 -0.44329109131346456
-45.00005348874693 -45.0 -0.43815936148445955
-45.00005348874693 -42.0 -0.431679031552206
-45.00005348874693 -39.0 -0.4610475800440397
-45.00005348874693 -36.0 -0.32288880998599623
-45.00005348874693 -33.0 -0.19074092298607925
-45.00005348874693 -30.0 -0.06631141176408663
-45.00005348874693 -27.0 0.0517317441582081
-45.00005348874693 -24.0 0.1645552944464133
-45.00005348874693 -21.0 0.27552046125510554
-45.00005348874693 -18.0 0.3816915490123816
-45.00005348874693 -15.0 0.48159051361978356
-45.00005348874693 -12.0 0.5763266260876891
-45.00005348874693 -9.0 0.6581789649581947
-45.00005348874693 -6.0 0.7253843320905576
-45.00005348874693 -3.0 0.7776547599676189
-45.00005348874693 0.0 0.8115815928792085
-45.00005348874693 3.0 0.8268231151377807
-45.00005348874693 6.0 0.8292974771127021
-45.00005348874693 9.0 0.8160646982299379
-45.00005348874693 12.0 0.7863071880405625
-45.00005348874693 15.0 0.7432102522664092
-45.00005348874693 18.0 0.6807229449799064
-45.00005348874693 21.0 0.6048702270664325
-45.00005348874693 24.0 0.512662346510248
-45.00005348874693 27.0 0.40608903537206464
-45.00005348874693 30.0 0.2910108167885068
-45.00005348874693 33.0 0.1617817965753228
-45.00005348874693 36.0 0.02197070927972238
-45.00005348874693 39.0 -0.1363881279536307
-45.00005348874693 42.0 -0.0935260166515964
-45.00005348874693 45.0 -0.09847821077173184
-45.00005348874693 48.0 -0.10388036608220902
-45.00005348874693 51.0 -0.11222913286953576
-45.00005348874693 54.0 -0.1205818408102764
-45.00005348874693 57.0 -0.12821900765088592
-45.00005348874693 60.0 -0.13755470110202336

-42.000069280179815 -60.0 -0.4570550290440603
-42.000069280179815 -57.0 -0.4564300225713282
-42.000069280179815 -54.0 -0.4549545579905564
-42.000069280179815 -51.0 -0.45228075344634705
-42.000069280179815 -48.0 -0.44727701946998405
-42.000069280179815 -45.0 -0.4435076051053637
-42.000069280179815 -42.0 -0.46461291225092194
-42.000069280179815 -39.0 -0.3200125164395425
-42.000069280179815 -36.0 -0.18160755075181026
-42.000069280179815 -33.0 -0.050319371777969094
-42.000069280179815 -30.0 0.07299482425137582
-42.000069280179815 -27.0 0.19287852125926927
-42.000069280179815 -24.0 0.31117563519051555
-42.000069280179815 -21.0 0.4304209339927287
-42.000069280179815 -18.0 0.5472722359590089
-42.000069280179815 -15.0 0.6564586108029287
-42.000069280179815 -12.0 0.7560812032446206
-42.000069280179815 -9.0 0.838819668903231
-42.000069280179815 -6.0 0.8936055119690767
-42.000069280179815 -3.0 0.9333112982263374
-42.000069280179815 0.0 0.9595298374931638
-42.000069280179815 3.0 0.9717225041842809
-42.000069280179815 6.0 0.9674588990714417
-42.000069280179815 9.0 0.9648790207714179
-42.000069280179815 12.0 0.9439635773023012
-42.000069280179815 15.0 0.9151131618989422
-42.000069280179815 18.0 0.8744836581474371
-42.000069280179815 21.0 0.8064069578816
-42.000069280179815 24.0 0.7176712050711884
-42.000069280179815 27.0 0.6074578970921621
-42.000069280179815 30.0 0.4851874178460931
-42.000069280179815 33.0 0.35019901431669953
-42.000069280179815 36.0 0.20592459632808027
-42.000069280179815 39.0 0.04432319225070708
-42.000069280179815 42.0 -0.13111109248612957
-42.000069280179815 45.0 -0.10454648917067998
-42.000069280179815 48.0 -0.11321664260415493
-42.000069280179815 51.0 -0.12248234256494929
-42.000069280179815 54.0 -0.1312386511736803
-42.000069280179815 57.0 -0.14009340607476667
-42.000069280179815 60.0 -0.1497814169846575

-39.0000850716127 -60.0 -0.4585064043540057
-39.0000850716127 -57.0 -0.45730385663788276
-39.0000850716127 -54.0 -0.4568601634236855
-39.0000850716127 -51.0 -0.45546337687897215
-39.0000850716127 -48.0 -0.4527879331498385
-39.0000850716127 -45.0 -0.484268988849767
-39.0000850716127 -42.0 -0.33402487086028687
-39.0000850716127 -39.0 -0.1879258233397156
-39.0000850716127 -36.0 -0.051934270476648274
-39.0000850716127 -33.0 0.07561518224831994
-39.0000850716127 -30.0 0.19944294696453985
-39.0000850716127 -27.0 0.32522978686962
-39.0000850716127 -24.0 0.4514819795943923
-39.0000850716127 -21.0 0.5810315104459185
-39.0000850716127 -18.0 0.7049469473598325
-39.0000850716127 -15.0 0.8156185603998366
-39.0000850716127 -12.0 0.9068575251839124
-39.0000850716127 -9.0 0.9588066714764485
-39.0000850716127 -6.0 0.9830499491135573
-39.0000850716127 -3.0 0.9932476259613184
-39.0000850716127 0.0 0.9842114055068247
-39.0000850716127 3.0 0.9709221828088721
-39.0000850716127 6.0 0.9707761034185154
-39.0000850716127 9.0 0.9715279258141554
-39.0000850716127 12.0 0.9829966318044409
-39.0000850716127 15.0 0.9788426962864459
-39.0000850716127 18.0 0.9772123490349027
-39.0000850716127 21.0 0.952531050259603
-39.0000850716127 24.0 0.886331483126232
-39.0000850716127 27.0 0.7910109712825495
-39.0000850716127 30.0 0.6703739647496514
-39.0000850716127 33.0 0.5298818843951414
-39.0000850716127 36.0 0.3763709647197394
-39.0000850716127 39.0 0.21036504598516678
-39.0000850716127 42.0 0.03289592862768096
-39.0000850716127 45.0 -0.15993967168489462
-39.0000850716127 48.0 -0.12444119195072956
-39.0000850716127 51.0 -0.13434937650759693
-39.0000850716127 54.0 -0.1430340660217672
-39.0000850716127 57.0 -0.15417490812104986
-39.0000850716127 60.0 -0.16380683864138995

-36.00010086304559 -60.0 -0.46173696554705307
-36.00010086304559 -57.0 -0.4594420241617616
-36.00010086304559 -54.0 -0.4580547868205385
-36.00010086304559 -51.0 -0.4569174953760617
-36.00010086304559 -48.0 -0.4559792568606016
-36.00010086304559 -45.0 -0.362736455274504
-36.00010086304559 -42.0 -0.21221799769123062
-36.00010086304559 -39.0 -0.07070580058485995
-36.00010086304559 -36.0 0.060758617318395804
-36.00010086304559 -33.0 0.18779843077458147
-36.00010086304559 -30.0 0.31593980666079746
-36.00010086304559 -27.0 0.44773481542654076
-36.00010086304559 -24.0 0.5836845569568836
-36.00010086304559 -21.0 0.7206705433847113
-36.00010086304559 -18.0 0.8423959100628756
-36.00010086304559 -15.0 0.9371360966203427
-36.00010086304559 -12.0 0.984381593997773
-36.00010086304559 -9.0 0.9822638960714261
-36.00010086304559 -6.0 0.9572538074739487
-36.00010086304559 -3.0 0.9078744961814181
-36.00010086304559 0.0 0.8565717768955924
-36.00010086304559 3.0 0.8161393293518083
-36.00010086304559 6.0 0.8068254332971885
-36.00010086304559 9.0 0.8129133299076462
-36.00010086304559 12.0 0.8492808258802234
-36.00010086304559 15.0 0.8903934785486203
-36.00010086304559 18.0 0.9410771630939625
-36.00010086304559 21.0 0.9739821506040738
-36.00010086304559 24.0 0.9728970740165366
-36.00010086304559 27.0 0.9285378483270734
-36.00010086304559 30.0 0.8296256101902674
-36.00010086304559 33.0 0.6967382049848945
-36.00010086304559 36.0 0.5366628888925175
-36.00010086304559 39.0 0.3632747331736024
-36.00010086304559 42.0 0.18038265932362352
-36.00010086304559 45.0 -0.01250794285756387
-36.00010086304559 48.0 -0.13755445316030188
-36.00010086304559 51.0 -0.1480841964609535
-36.00010086304559 54.0 -0.15848458598990645
-36.00010086304559 57.0 -0.16989934910602314
-36.00010086304559 60.0 -0.1795031816953601

-33.000116654478475 -60.0 -0.4644976972742953
-33.000116654478475 -57.0 -0.4629527905785838
-33.000116654478475 -54.0 -0.4609179493073917
-33.000116654478475 -51.0 -0.4585315256832671
-33.000116654478475 -48.0 -0.4081820337321965
-33.000116654478475 -45.0 -0.2505147632986015
-33.000116654478475 -42.0 -0.10379183613788254
-33.000116654478475 -39.0 0.030774376955048723
-33.000116654478475 -36.0 0.1593593802568034
-33.000116654478475 -33.0 0.28706663334626137
-33.000116654478475 -30.0 0.42062266457211517
-33.000116654478475 -27.0 0.5611814043045802
-33.000116654478475 -24.0 0.705814985387852
-33.000116654478475 -21.0 0.8409541341445484
-33.000116654478475 -18.0 0.9456061925785031
-33.000116654478475 -15.0 0.9864807565378854
-33.000116654478475 -12.0 0.9624567446471972
-33.000116654478475 -9.0 0.8969793688224811
-33.000116654478475 -6.0 0.7976857849461445
-33.000116654478475 -3.0 0.6949166880643207
-33.000116654478475 0.0 0.6056472866626968
-33.000116654478475 3.0 0.5487900799031261
-33.000116654478475 6.0 0.5244475805415456
-33.000116654478475 9.0 0.5388898280458748
-33.000116654478475 12.0 0.5859137461785077
-33.000116654478475 15.0 0.6700961336213404
-33.000116654478475 18.0 0.7700320928433599
-33.000116654478475 21.0 0.8603003226843854
-33.000116654478475 24.0 0.9451570795848494
-33.000116654478475 27.0 0.9724497975350529
-33.000116654478475 30.0 0.9360808642126417
-33.000116654478475 33.0 0.8325938810259964
-33.000116654478475 36.0 0.6823166698330422
-33.000116654478475 39.0 0.504892694669476
-33.000116654478475 42.0 0.31497036663913924
-33.000116654478475 45.0 0.1165979779618182
-33.000116654478475 48.0 -0.09168210936833704
-33.000116654478475 51.0 -0.1648274759685877
-33.000116654478475 54.0 -0.17638032867198516
-33.000116654478475 57.0 -0.1862211073597899
-33.000116654478475 60.0 -0.1957444289071562

-30.000132445911362 -60.0 -0.4653582377913642
-30.000132445911362 -57.0 -0.46485497112792934
-30.000132445911362 -54.0 -0.46426998945641257
-30.000132445911362 -51.0 -0.4734051218605217
-30.000132445911362 -48.0 -0.3069750729163279
-30.000132445911362 -45.0 -0.15274418997370254
-30.000132445911362 -42.0 -0.012298674071659714
-30.000132445911362 -39.0 0.11718981234779427
-30.000132445911362 -36.0 0.24254874060491285
-30.000132445911362 -33.0 0.37406600419825653
-30.000132445911362 -30.0 0.5137773179257702
-30.000132445911362 -27.0 0.6614555682962479
-30.000132445911362 -24.0 0.8075504335189544
-30.000132445911362 -21.0 0.92744841029494
-30.000132445911362 -18.0 0.9775291074264769
-30.000132445911362 -15.0 0.9522662119920656
-30.000132445911362 -12.0 0.8595371997531894
-30.000132445911362 -9.0 0.7149953369274852
-30.000132445911362 -6.0 0.5596692328975721
-30.000132445911362 -3.0 0.4210360221522933
-30.000132445911362 0.0 0.3144341733818625
-30.000132445911362 3.0 0.24682599926013554
-30.000132445911362 6.0 0.2181518917014948
-30.000132445911362 9.0 0.23101586291462764
-30.000132445911362 12.0 0.2847781232987641
-30.000132445911362 15.0 0.37956333538466697
-30.000132445911362 18.0 0.5077368283740769
-30.000132445911362 21.0 0.6578159802466461
-30.000132445911362 24.0 0.8112572632072933
-30.000132445911362 27.0 0.9300227289459135
-30.000132445911362 30.0 0.972891613028237
-30.000132445911362 33.0 0.9258490166870306
-30.000132445911362 36.0 0.8016933082766646
-30.000132445911362 39.0 0.6291154985433208
-30.000132445911362 42.0 0.43398574601026857
-30.000132445911362 45.0 0.23133233024026634
-30.000132445911362 48.0 0.02181776646215851
-30.000132445911362 51.0 -0.19741766955924805
-30.000132445911362 54.0 -0.1937919595575635
-30.000132445911362 57.0 -0.20407426987094512
-30.000132445911362 60.0 -0.21332072524174345

-27.00014823734425 -60.0 -0.4667405492931192
-27.00014823734425 -57.0 -0.46587854499114134
-27.00014823734425 -54.0 -0.4653582148507778
-27.00014823734425 -51.0 -0.38137674523882814
-27.00014823734425 -48.0 -0.21509415811235186
-27.00014823734425 -45.0 -0.06720741843588003
-27.00014823734425 -42.0 0.06463098243710427
-27.00014823734425 -39.0 0.18813526603004663
-27.00014823734425 -36.0 0.31419030981580354
-27.00014823734425 -33.0 0.4472563753366008
-27.00014823734425 -30.0 0.5928170494607146
-27.00014823734425 -27.0 0.7480118257534021
-27.00014823734425 -24.0 0.8862221678980505
-27.00014823734425 -21.0 0.9675868429862932
-27.00014823734425 -18.0 0.9647268925957865
-27.00014823734425 -15.0 0.86904946354638
-27.00014823734425 -12.0 0.6912677439066766
-27.00014823734425 -9.0 0.491941734718892
-27.00014823734425 -6.0 0.3041885709728272
-27.00014823734425 -3.0 0.15639562841230967
-27.00014823734425 0.0 0.04313077050154058
-27.00014823734425 3.0 -0.029846112619332222
-27.00014823734425 6.0 -0.059853645970043785
-27.00014823734425 9.0 -0.05057757224884717
-27.00014823734425 12.0 0.0022598756515665036
-27.00014823734425 15.0 0.09554637618170768
-27.00014823734425 18.0 0.23574620061727203
-27.00014823734425 21.0 0.41237416348829536
-27.00014823734425 24.0 0.6108215013187211
-27.00014823734425 27.0 0.7992045633091974
-27.00014823734425 30.0 0.9367692166317529
-27.00014823734425 33.0 0.9737641741683852
-27.00014823734425 36.0 0.8972660387959105
-27.00014823734425 39.0 0.7394661222002348
-27.00014823734425 42.0 0.5413785955999967
-27.00014823734425 45.0 0.3327859242441437
-27.00014823734425 48.0 0.12104007136041754
-27.00014823734425 51.0 -0.09723568328916993
-27.00014823734425 54.0 -0.2133205170131658
-27.00014823734425 57.0 -0.22311623182837168
-27.00014823734425 60.0 -0.23140431981831466

-24.000164028777135 -60.0 -0.46892510777928637
-24.000164028777135 -57.0 -0.4680301396765004
-24.000164028777135 -54.0 -0.4732023868976007
-24.000164028777135 -51.0 -0.29959163202858224
-24.000164028777135 -48.0 -0.140150803816341
-24.000164028777135 -45.0 0.0004790896770439126
-24.000164028777135 -42.0 0.12570670690696367
-24.000164028777135 -39.0 0.2458329921524092
-24.000164028777135 -36.0 0.37130471158750855
-24.000164028777135 -33.0 0.5096169998971395
-24.000164028777135 -30.0 0.6607282837365887
-24.000164028777135 -27.0 0.8149042986485366
-24.000164028777135 -24.0 0.9334144615870479
-24.000164028777135 -21.0 0.9775333184996108
-24.000164028777135 -18.0 0.905340674782014
-24.000164028777135 -15.0 0.7304765066686822
-24.000164028777135 -12.0 0.5063269311185472
-24.000164028777135 -9.0 0.2816825189099808
-24.000164028777135 -6.0 0.08094012455006452
-24.000164028777135 -3.0 -0.07099491687132453
-24.000164028777135 0.0 -0.1882479654988264
-24.000164028777135 3.0 -0.26634673954525634
-24.000164028777135 6.0 -0.2996165461398952
-24.000164028777135 9.0 -0.29058264281147594
-24.000164028777135 12.0 -0.24209162289781566
-24.000164028777135 15.0 -0.14980523422917713
-24.000164028777135 18.0 -0.011509623765132558
-24.000164028777135 21.0 0.16787887801609427
-24.000164028777135 24.0 0.38866599034750177
-24.000164028777135 27.0 0.6261856484706336
-24.000164028777135 30.0 0.8357120795305403
-24.000164028777135 33.0 0.9583805979344874
-24.000164028777135 36.0 0.9517521112929721
-24.000164028777135 39.0 0.828829255267594
-24.000164028777135 42.0 0.6378018164014975
-24.000164028777135 45.0 0.4230426600028382
-24.000164028777135 48.0 0.205126313169468
-24.000164028777135 51.0 -0.014045402189999728
-24.000164028777135 54.0 -0.2410189222813847
-24.000164028777135 57.0 -0.24095244497536353
-24.000164028777135 60.0 -0.246527313972831

-21.000179820210022 -60.0 -0.4710792871731644
-21.000179820210022 -57.0 -0.4700793426423597
-21.000179820210022 -54.0 -0.39979766206527984
-21.000179820210022 -51.0 -0.22785140828146283
-21.000179820210022 -48.0 -0.07556910303375326
-21.000179820210022 -45.0 0.05524255399589343
-21.000179820210022 -42.0 0.17378799224647273
-21.000179820210022 -39.0 0.291453235816714
-21.000179820210022 -36.0 0.41652853091714526
-21.000179820210022 -33.0 0.5581202438631977
-21.000179820210022 -30.0 0.7137769127920076
-21.000179820210022 -27.0 0.8599442554667395
-21.000179820210022 -24.0 0.9580460803002092
-21.000179820210022 -21.0 0.9460740387436802
-21.000179820210022 -18.0 0.8172970433683686
-21.000179820210022 -15.0 0.5961556188907884
-21.000179820210022 -12.0 0.3428249768154199
-21.000179820210022 -9.0 0.10042409373109218
-21.000179820210022 -6.0 -0.10152578197157722
-21.000179820210022 -3.0 -0.26366987806783737
-21.000179820210022 0.0 -0.382476934317901
-21.000179820210022 3.0 -0.465719694936802
-21.000179820210022 6.0 -0.49995530902431035
-21.000179820210022 9.0 -0.49228497727943593
-21.000179820210022 12.0 -0.4461573749359607
-21.000179820210022 15.0 -0.35412369446386716
-21.000179820210022 18.0 -0.21696451267661282
-21.000179820210022 21.0 -0.03838163849229708
-21.000179820210022 24.0 0.18446538426143866
-21.000179820210022 27.0 0.4430184152849954
-21.000179820210022 30.0 0.6998042443359217
-21.000179820210022 33.0 0.8970191219985206
-21.000179820210022 36.0 0.9625603776219035
-21.000179820210022 39.0 0.8935578435252434
-21.000179820210022 42.0 0.7181475930113952
-21.000179820210022 45.0 0.5023726787085185
-21.000179820210022 48.0 0.27875266431663637
-21.000179820210022 51.0 0.058120752274353385
-21.000179820210022 54.0 -0.16658222727897523
-21.000179820210022 57.0 -0.2585313611190925
-21.000179820210022 60.0 -0.2650239166309811

-18.00019561164291 -60.0 -0.472216001572225
-18.00019561164291 -57.0 -0.52175036517331
-18.00019561164291 -54.0 -0.3391834637731949
-18.00019561164291 -51.0 -0.17158128280204982
-18.00019561164291 -48.0 -0.027156499219797132
-18.00019561164291 -45.0 0.09794118043905585
-18.00019561164291 -42.0 0.210626814378908
-18.00019561164291 -39.0 0.32537673242558196
-18.00019561164291 -36.0 0.4509843919229298
-18.00019561164291 -33.0 0.5917310514837828
-18.00019561164291 -30.0 0.7480494112483967
-18.00019561164291 -27.0 0.8881516087904603
-18.00019561164291 -24.0 0.9616822359288605
-18.00019561164291 -21.0 0.9211956948022189
-18.00019561164291 -18.0 0.7475883792233653
-18.00019561164291 -15.0 0.48350290008150976
-18.00019561164291 -12.0 0.2070775469251357
-18.00019561164291 -9.0 -0.039976672919414265
-18.00019561164291 -6.0 -0.24851805286293138
-18.00019561164291 -3.0 -0.41782369319793405
-18.00019561164291 0.0 -0.5427198525936778
-18.00019561164291 3.0 -0.6297405824738144
-18.00019561164291 6.0 -0.669739469956171
-18.00019561164291 9.0 -0.6665840535584493
-18.00019561164291 12.0 -0.6171858375832551
-18.00019561164291 15.0 -0.5198445299555922
-18.00019561164291 18.0 -0.38617754902247436
-18.00019561164291 21.0 -0.20196129867318788
-18.00019561164291 24.0 0.021771601116817352
-18.00019561164291 27.0 0.2849185567886315
-18.00019561164291 30.0 0.5704562434573333
-18.00019561164291 33.0 0.8172700680055445
-18.00019561164291 36.0 0.9581575320488221
-18.00019561164291 39.0 0.9371940850845097
-18.00019561164291 42.0 0.781942151308341
-18.00019561164291 45.0 0.567895835964022
-18.00019561164291 48.0 0.34250077698687903
-18.00019561164291 51.0 0.12020990008748404
-18.00019561164291 54.0 -0.10499081592541705
-18.00019561164291 57.0 -0.33759606769875433
-18.00019561164291 60.0 -0.2791192309715673

-15.000211403075795 -60.0 -0.47324729141106764
-15.000211403075795 -57.0 -0.46844569497718935
-15.000211403075795 -54.0 -0.28831483805484587
-15.000211403075795 -51.0 -0.126082558016884
-15.000211403075795 -48.0 0.011049341025475008
-15.000211403075795 -45.0 0.12765585862916107
-15.000211403075795 -42.0 0.23773499082078423
-15.000211403075795 -39.0 0.34808452761609904
-15.000211403075795 -36.0 0.4719160663958711
-15.000211403075795 -33.0 0.6141318044151887
-15.000211403075795 -30.0 0.7702510584095544
-15.000211403075795 -27.0 0.9058999120004835
-15.000211403075795 -24.0 0.9605393185360136
-15.000211403075795 -21.0 0.8807318227451295
-15.000211403075795 -18.0 0.6724469794571616
-15.000211403075795 -15.0 0.39399424339987316
-15.000211403075795 -12.0 0.11133857061216826
-15.000211403075795 -9.0 -0.14394397739581297
-15.000211403075795 -6.0 -0.35914163196335575
-15.000211403075795 -3.0 -0.5319196669727055
-15.000211403075795 0.0 -0.6669378968116757
-15.000211403075795 3.0 -0.7616390845919143
-15.000211403075795 6.0 -0.8123949760062168
-15.000211403075795 9.0 -0.8085099374966956
-15.000211403075795 12.0 -0.7558908271307949
-15.000211403075795 15.0 -0.6537362827740102
-15.000211403075795 18.0 -0.5104907447756415
-15.000211403075795 21.0 -0.3278049420248937
-15.000211403075795 24.0 -0.10432397357254315
-15.000211403075795 27.0 0.162423908104672
-15.000211403075795 30.0 0.4630138955433863
-15.000211403075795 33.0 0.7458955012584458
-15.000211403075795 36.0 0.9393193283938388
-15.000211403075795 39.0 0.9644345616823626
-15.000211403075795 42.0 0.8357849619098249
-15.000211403075795 45.0 0.6260343946917055
-15.000211403075795 48.0 0.39596552949940217
-15.000211403075795 51.0 0.1704872560265032
-15.000211403075795 54.0 -0.0515530980465427
-15.000211403075795 57.0 -0.28128238107782355
-15.000211403075795 60.0 -0.2885873684291347

-12.000227194508682 -60.0 -0.47710352672740863
-12.000227194508682 -57.0 -0.4277536311509852
-12.000227194508682 -54.0 -0.24735040932498298
-12.000227194508682 -51.0 -0.09182822273877464
-12.000227194508682 -48.0 0.03816374397972693
-12.000227194508682 -45.0 0.15005468077689826
-12.000227194508682 -42.0 0.2541690138480433
-12.000227194508682 -39.0 0.36253118110341787
-12.000227194508682 -36.0 0.48515876058088486
-12.000227194508682 -33.0 0.6270514141973668
-12.000227194508682 -30.0 0.7794621172625843
-12.000227194508682 -27.0 0.9066033951331302
-12.000227194508682 -24.0 0.954914029759451
-12.000227194508682 -21.0 0.8725679072818444
-12.000227194508682 -18.0 0.64163288998083
-12.000227194508682 -15.0 0.3455300459758212
-12.000227194508682 -12.0 0.054588372713091596
-12.000227194508682 -9.0 -0.2055305671809888
-12.000227194508682 -6.0 -0.42713199327340357
-12.000227194508682 -3.0 -0.6122160581057892
-12.000227194508682 0.0 -0.7596650389414626
-12.000227194508682 3.0 -0.8615621121816573
-12.000227194508682 6.0 -0.9158499930647404
-12.000227194508682 9.0 -0.9138984626581601
-12.000227194508682 12.0 -0.854801970696198
-12.000227194508682 15.0 -0.7449483238741524
-12.000227194508682 18.0 -0.594861651484983
-12.000227194508682 21.0 -0.41063401939325095
-12.000227194508682 24.0 -0.18678221668492043
-12.000227194508682 27.0 0.0785465441810163
-12.000227194508682 30.0 0.3795058663472607
-12.000227194508682 33.0 0.6885643489889215
-12.000227194508682 36.0 0.9041435772545797
-12.000227194508682 39.0 0.9705620971422396
-12.000227194508682 42.0 0.874661134673455
-12.000227194508682 45.0 0.6721287173489441
-12.000227194508682 48.0 0.4434003740002024
-12.000227194508682 51.0 0.2154436479438288
-12.000227194508682 54.0 -0.005710742761401465
-12.000227194508682 57.0 -0.2336451924473369
-12.000227194508682 60.0 -0.29376444608241814

-9.000242985941568 -60.0 -0.4787096836083339
-9.000242985941568 -57.0 -0.39794652384422957
-9.000242985941568 -54.0 -0.22004252085475937
-9.000242985941568 -51.0 -0.06987431499797353
-9.000242985941568 -48.0 0.05558681426184944
-9.000242985941568 -45.0 0.16330217644108305
-9.000242985941568 -42.0 0.2635157847444388
-9.000242985941568 -39.0 0.3690389352402001
-9.000242985941568 -36.0 0.4879419852514844
-9.000242985941568 -33.0 0.627736377895776
-9.000242985941568 -30.0 0.7782635489392322
-9.000242985941568 -27.0 0.9067052219631833
-9.000242985941568 -24.0 0.9575891949985492
-9.000242985941568 -21.0 0.863619495045048
-9.000242985941568 -18.0 0.636843093364684
-9.000242985941568 -15.0 0.3434697579518893
-9.000242985941568 -12.0 0.04157772695242726
-9.000242985941568 -9.0 -0.22838153943215853
-9.000242985941568 -6.0 -0.46050202447785665
-9.000242985941568 -3.0 -0.6510144249621143
-9.000242985941568 0.0 -0.8065457269535082
-9.000242985941568 3.0 -0.9182038459712216
-9.000242985941568 6.0 -0.9743791902586798
-9.000242985941568 9.0 -0.9734586534017674
-9.000242985941568 12.0 -0.9103038638061395
-9.000242985941568 15.0 -0.7946725045334865
-9.000242985941568 18.0 -0.6432007649197706
-9.000242985941568 21.0 -0.4519773672638617
-9.000242985941568 24.0 -0.23070744608962152
-9.000242985941568 27.0 0.03598265818682561
-9.000242985941568 30.0 0.3387033126682465
-9.000242985941568 33.0 0.6502424800880906
-9.000242985941568 36.0 0.8866162630231519
-9.000242985941568 39.0 0.970165876478815
-9.000242985941568 42.0 0.8957548794524426
-9.000242985941568 45.0 0.7052652860510386
-9.000242985941568 48.0 0.48017359830757345
-9.000242985941568 51.0 0.25425813580953266
-9.000242985941568 54.0 0.03304975855462844
-9.000242985941568 57.0 -0.19237988099948572
-9.000242985941568 60.0 -0.2945466133041112

-6.000258777374454 -60.0 -0.4853703348518936
-6.000258777374454 -57.0 -0.37923823504266935
-6.000258777374454 -54.0 -0.20358723830787895
-6.000258777374454 -51.0 -0.056726933807686765
-6.000258777374454 -48.0 0.06543183515576412
-6.000258777374454 -45.0 0.16975677084105206
-6.000258777374454 -42.0 0.2659107732048177
-6.000258777374454 -39.0 0.36800438274521186
-6.000258777374454 -36.0 0.4812480212680743
-6.000258777374454 -33.0 0.6160473470832833
-6.000258777374454 -30.0 0.7634759949037385
-6.000258777374454 -27.0 0.8946652506813281
-6.000258777374454 -24.0 0.949404071619111
-6.000258777374454 -21.0 0.8826705333612141
-6.000258777374454 -18.0 0.6771870043600945
-6.000258777374454 -15.0 0.3830025468870984
-6.000258777374454 -12.0 0.07506475003558322
-6.000258777374454 -9.0 -0.20323340000734835
-6.000258777374454 -6.0 -0.4437608897751885
-6.000258777374454 -3.0 -0.648782755821245
-6.000258777374454 0.0 -0.8110439268724529
-6.000258777374454 3.0 -0.9240879636332102
-6.000258777374454 6.0 -0.9793437243369557
-6.000258777374454 9.0 -0.9752765801139818
-6.000258777374454 12.0 -0.9141838684587862
-6.000258777374454 15.0 -0.7956357484675792
-6.000258777374454 18.0 -0.642410722680368
-6.000258777374454 21.0 -0.44879013156071185
-6.000258777374454 24.0 -0.2243432782120505
-6.000258777374454 27.0 0.03409715478767039
-6.000258777374454 30.0 0.333936426979579
-6.000258777374454 33.0 0.6400045624368625
-6.000258777374454 36.0 0.8851882715194154
-6.000258777374454 39.0 0.9716974926660034
-6.000258777374454 42.0 0.9037856113489824
-6.000258777374454 45.0 0.7272128752358101
-6.000258777374454 48.0 0.5045571676394599
-6.000258777374454 51.0 0.28168019261437244
-6.000258777374454 54.0 0.06294393818782054
-6.000258777374454 57.0 -0.16033689147852698
-6.000258777374454 60.0 -0.29208294942475643

-3.00027456880734 -60.0 -0.4901677709653502
-3.00027456880734 -57.0 -0.37168143772327217
-3.00027456880734 -54.0 -0.1977479220655072
-3.00027456880734 -51.0 -0.05223422815977459
-3.00027456880734 -48.0 0.06788165097687829
-3.00027456880734 -45.0 0.16836274761769993
-3.00027456880734 -42.0 0.26149849820638177
-3.00027456880734 -39.0 0.3570873792154293
-3.00027456880734 -36.0 0.46692516609267387
-3.00027456880734 -33.0 0.5923469497424032
-3.00027456880734 -30.0 0.7333367877085586
-3.00027456880734 -27.0 0.8688778590360011
-3.00027456880734 -24.0 0.9437808314207682
-3.00027456880734 -21.0 0.9128219340956377
-3.00027456880734 -18.0 0.7384933664485891
-3.00027456880734 -15.0 0.46301638300019543
-3.00027456880734 -12.0 0.1583513472521896
-3.00027456880734 -9.0 -0.12635145562435054
-3.00027456880734 -6.0 -0.37294566882726754
-3.00027456880734 -3.0 -0.5789364431569052
-3.00027456880734 0.0 -0.7435141515499305
-3.00027456880734 3.0 -0.8574123453794956
-3.00027456880734 6.0 -0.922954581449852
-3.00027456880734 9.0 -0.9176374877978116
-3.00027456880734 12.0 -0.8548899884578616
-3.00027456880734 15.0 -0.740611574722923
-3.00027456880734 18.0 -0.5870746687726901
-3.00027456880734 21.0 -0.3997799156893706
-3.00027456880734 24.0 -0.18136102909899515
-3.00027456880734 27.0 0.07907568581933092
-3.00027456880734 30.0 0.3669600992454194
-3.00027456880734 33.0 0.6617816630475978
-3.00027456880734 36.0 0.8969560649024262
-3.00027456880734 39.0 0.9749976155784719
-3.00027456880734 42.0 0.9035856436695748
-3.00027456880734 45.0 0.7313533591118029
-3.00027456880734 48.0 0.5175415336909073
-3.00027456880734 51.0 0.30056698262227205
-3.00027456880734 54.0 0.08310237514609625
-3.00027456880734 57.0 -0.13854289090442867
-3.00027456880734 60.0 -0.2879159996968103

-0.0002903602402257732 -60.0 -0.4960451983567202
-0.0002903602402257732 -57.0 -0.37172629281849273
-0.0002903602402257732 -54.0 -0.20079091794231482
-0.0002903602402257732 -51.0 -0.05603235397501875
-0.0002903602402257732 -48.0 0.06311304954228954
-0.0002903602402257732 -45.0 0.1606056897193203
-0.0002903602402257732 -42.0 0.25012553456027536
-0.0002903602402257732 -39.0 0.3403859186256403
-0.0002903602402257732 -36.0 0.4413389334575148
-0.0002903602402257732 -33.0 0.5580421400945514
-0.0002903602402257732 -30.0 0.6937471064605208
-0.0002903602402257732 -27.0 0.8293231486813483
-0.0002903602402257732 -24.0 0.9266670870936529
-0.0002903602402257732 -21.0 0.9399310228503804
-0.0002903602402257732 -18.0 0.8232316981939762
-0.0002903602402257732 -15.0 0.5798346574704631
-0.0002903602402257732 -12.0 0.29254875473715
-0.0002903602402257732 -9.0 0.0037949412995880306
-0.0002903602402257732 -6.0 -0.24951686561723874
-0.0002903602402257732 -3.0 -0.4642955307579107
-0.0002903602402257732 0.0 -0.6299165271452929
-0.0002903602402257732 3.0 -0.7431529332924501
-0.0002903602402257732 6.0 -0.8021894229471421
-0.0002903602402257732 9.0 -0.800154326841859
-0.0002903602402257732 12.0 -0.7445246222383989
-0.0002903602402257732 15.0 -0.6337470695343727
-0.0002903602402257732 18.0 -0.4844801727970212
-0.0002903602402257732 21.0 -0.3053580088830672
-0.0002903602402257732 24.0 -0.08904642213850833
-0.0002903602402257732 27.0 0.1634683094859415
-0.0002903602402257732 30.0 0.43741570408819425
-0.0002903602402257732 33.0 0.707928341226107
-0.0002903602402257732 36.0 0.9093324975823873
-0.0002903602402257732 39.0 0.9773328298901285
-0.0002903602402257732 42.0 0.8939330101856293
-0.0002903602402257732 45.0 0.7245512155690945
-0.0002903602402257732 48.0 0.5183848260100147
-0.0002903602402257732 51.0 0.3064132930247672
-0.0002903602402257732 54.0 0.09494455455059243
-0.0002903602402257732 57.0 -0.1250962753198258
-0.0002903602402257732 60.0 -0.3582317172604549

2.9996938483268885 -60.0 -0.5021944927342258
2.9996938483268885 -57.0 -0.384029621333099
2.9996938483268885 -54.0 -0.2134642971523876
2.9996938483268885 -51.0 -0.06791109038290795
2.9996938483268885 -48.0 0.05019029804131359
2.9996938483268885 -45.0 0.145908991519833
2.9996938483268885 -42.0 0.23198791725436876
2.9996938483268885 -39.0 0.31611565634211536
2.9996938483268885 -36.0 0.4080224900766358
2.9996938483268885 -33.0 0.5160604427759187
2.9996938483268885 -30.0 0.6386244590607167
2.9996938483268885 -27.0 0.7742873877438836
2.9996938483268885 -24.0 0.8916640611142773
2.9996938483268885 -21.0 0.9483305220744809
2.9996938483268885 -18.0 0.9015422565111524
2.9996938483268885 -15.0 0.7225322534171869
2.9996938483268885 -12.0 0.4709054485629528
2.9996938483268885 -9.0 0.19371473850638848
2.9996938483268885 -6.0 -0.06517401675067985
2.9996938483268885 -3.0 -0.2814024955448847
2.9996938483268885 0.0 -0.4472942081011031
2.9996938483268885 3.0 -0.5665281553355225
2.9996938483268885 6.0 -0.6265347390923371
2.9996938483268885 9.0 -0.6266021307247128
2.9996938483268885 12.0 -0.5733200375546222
2.9996938483268885 15.0 -0.4790620669052609
2.9996938483268885 18.0 -0.3337693377672234
2.9996938483268885 21.0 -0.15986964903849774
2.9996938483268885 24.0 0.04995744753162116
2.9996938483268885 27.0 0.2906092645269022
2.9996938483268885 30.0 0.545542223530067
2.9996938483268885 33.0 0.779970768733771
2.9996938483268885 36.0 0.9292549161771175
2.9996938483268885 39.0 0.9661321102639184
2.9996938483268885 42.0 0.8716446375350385
2.9996938483268885 45.0 0.7027041235463158
2.9996938483268885 48.0 0.5045750498319702
2.9996938483268885 51.0 0.3023172709632375
2.9996938483268885 54.0 0.0947237715024911
2.9996938483268885 57.0 -0.12246948793761724
2.9996938483268885 60.0 -0.2725266446788593

5.999678056894003 -60.0 -0.5096689882784335
5.999678056894003 -57.0 -0.40696038242551746
5.999678056894003 -54.0 -0.2345672642342249
5.999678056894003 -51.0 -0.0893800837469749
5.999678056894003 -48.0 0.0296882504112565
5.999678056894003 -45.0 0.12457936922424899
5.999678056894003 -42.0 0.20790400947549195
5.999678056894003 -39.0 0.2860053885335606
5.999678056894003 -36.0 0.3681190280546439
5.999678056894003 -33.0 0.4627547593107981
5.999678056894003 -30.0 0.5729422921701776
5.999678056894003 -27.0 0.6997390660807978
5.999678056894003 -24.0 0.8278629807898797
5.999678056894003 -21.0 0.9269344518013243
5.999678056894003 -18.0 0.9541256011812412
5.999678056894003 -15.0 0.8693052297099786
5.999678056894003 -12.0 0.6835236590225033
5.999678056894003 -9.0 0.43789771523888144
5.999678056894003 -6.0 0.19068509651031096
5.999678056894003 -3.0 -0.031459964994197814
5.999678056894003 0.0 -0.20237300034004624
5.999678056894003 3.0 -0.32435569420157806
5.999678056894003 6.0 -0.3895513439088413
5.999678056894003 9.0 -0.39643288648994746
5.999678056894003 12.0 -0.35178502460023114
5.999678056894003 15.0 -0.2629257730724979
5.999678056894003 18.0 -0.13411078241676574
5.999678056894003 21.0 0.03008322777725521
5.999678056894003 24.0 0.2291008259022335
5.999678056894003 27.0 0.4484549644727176
5.999678056894003 30.0 0.6731545548680096
5.999678056894003 33.0 0.8509000772808424
5.999678056894003 36.0 0.9515016606122723
5.999678056894003 39.0 0.9368463311249696
5.999678056894003 42.0 0.8346489838425716
5.999678056894003 45.0 0.6682640156860085
5.999678056894003 48.0 0.47865399707435424
5.999678056894003 51.0 0.28380727224697266
5.999678056894003 54.0 0.08326088151061975
5.999678056894003 57.0 -0.13296040867127681
5.999678056894003 60.0 -0.26636360989199515

8.999662265461117 -60.0 -0.5163811859800926
8.999662265461117 -57.0 -0.4397430490202564
8.999662265461117 -54.0 -0.2658312567320744
8.999662265461117 -51.0 -0.11840023752316761
8.999662265461117 -48.0 0.00155653828255796
8.999662265461117 -45.0 0.09767172737447095
8.999662265461117 -42.0 0.17767401676003675
8.999662265461117 -39.0 0.2508079955143062
8.999662265461117 -36.0 0.3248166180540053
8.999662265461117 -33.0 0.40628312071900063
8.999662265461117 -30.0 0.5021004578031721
8.999662265461117 -27.0 0.6136130149766367
8.999662265461117 -24.0 0.737864488423329
8.999662265461117 -21.0 0.8552144692811879
8.999662265461117 -18.0 0.9456012034245238
8.999662265461117 -15.0 0.9453748375899352
8.999662265461117 -12.0 0.8631633702683709
8.999662265461117 -9.0 0.6931124809923853
8.999662265461117 -6.0 0.48760602776926
8.999662265461117 -3.0 0.28224727896968943
8.999662265461117 0.0 0.1098821032048149
8.999662265461117 3.0 -0.019240895239866072
8.999662265461117 6.0 -0.08766614821358512
8.999662265461117 9.0 -0.10731974679435241
8.999662265461117 12.0 -0.07421908426771767
8.999662265461117 15.0 0.0031943293716575434
8.999662265461117 18.0 0.11560737360310747
8.999662265461117 21.0 0.2659584593886185
8.999662265461117 24.0 0.4388935186289457
8.999662265461117 27.0 0.6192687952810423
8.999662265461117 30.0 0.7870375505518649
8.999662265461117 33.0 0.9041567584755635
8.999662265461117 36.0 0.9472540165836639
8.999662265461117 39.0 0.8979127635598095
8.999662265461117 42.0 0.7770912125689584
8.999662265461117 45.0 0.6163428034242645
8.999662265461117 48.0 0.4381142599205439
8.999662265461117 51.0 0.25448308828343585
8.999662265461117 54.0 0.05839945138535087
8.999662265461117 57.0 -0.15571709886860371
8.999662265461117 60.0 -0.25974777808997773

11.999646474028232 -60.0 -0.5260746514172902
11.999646474028232 -57.0 -0.4821931667387343
11.999646474028232 -54.0 -0.30737388954860073
11.999646474028232 -51.0 -0.15678999993745454
11.999646474028232 -48.0 -0.03416723532131196
11.999646474028232 -45.0 0.06341374525138624
11.999646474028232 -42.0 0.1424704839435699
11.999646474028232 -39.0 0.2114560939040731
11.999646474028232 -36.0 0.2758316742152239
11.999646474028232 -33.0 0.3450451605974542
11.999646474028232 -30.0 0.4252032470189865
11.999646474028232 -27.0 0.5184461388575451
11.999646474028232 -24.0 0.6294080577989781
11.999646474028232 -21.0 0.7539701537187034
11.999646474028232 -18.0 0.8767426382634087
11.999646474028232 -15.0 0.9519639399308502
11.999646474028232 -12.0 0.9531881131271839
11.999646474028232 -9.0 0.9020697799471848
11.999646474028232 -6.0 0.7796084309390025
11.999646474028232 -3.0 0.6197332194884915
11.999646474028232 0.0 0.4685273615034632
11.999646474028232 3.0 0.3458639232915758
11.999646474028232 6.0 0.2714580495607116
11.999646474028232 9.0 0.23888104235358282
11.999646474028232 12.0 0.2532055294027801
11.999646474028232 15.0 0.30796332753686434
11.999646474028232 18.0 0.40339016186135457
11.999646474028232 21.0 0.5182293090940371
11.999646474028232 24.0 0.6429259489545776
11.999646474028232 27.0 0.7737418547148284
11.999646474028232 30.0 0.8777406665330794
11.999646474028232 33.0 0.9241293368974439
11.999646474028232 36.0 0.9060398118612079
11.999646474028232 39.0 0.8301917482305117
11.999646474028232 42.0 0.7041090511354726
11.999646474028232 45.0 0.5535961666509094
11.999646474028232 48.0 0.3858862206485532
11.999646474028232 51.0 0.2104141708088971
11.999646474028232 54.0 0.01997435312147265
11.999646474028232 57.0 -0.19553510288712936
11.999646474028232 60.0 -0.2540651173319895

14.999630682595345 -60.0 -0.5330196450482408
14.999630682595345 -57.0 -0.5305440208594533
14.999630682595345 -54.0 -0.36013393335860056
14.999630682595345 -51.0 -0.2041256887102152
14.999630682595345 -48.0 -0.07697847576838321
14.999630682595345 -45.0 0.02374245564213507
14.999630682595345 -42.0 0.10311951724844588
14.999630682595345 -39.0 0.16918517021139493
14.999630682595345 -36.0 0.22830540277355704
14.999630682595345 -33.0 0.2858580790262758
14.999630682595345 -30.0 0.3499636519197557
14.999630682595345 -27.0 0.42578825728135006
14.999630682595345 -24.0 0.5201925999114826
14.999630682595345 -21.0 0.6304388154545886
14.999630682595345 -18.0 0.7515265025033614
14.999630682595345 -15.0 0.8661056477170104
14.999630682595345 -12.0 0.9521574799255405
14.999630682595345 -9.0 0.9827979037096274
14.999630682595345 -6.0 0.9708670423893482
14.999630682595345 -3.0 0.8913483740895342
14.999630682595345 0.0 0.798914325956979
14.999630682595345 3.0 0.7015858663083274
14.999630682595345 6.0 0.6269050799012142
14.999630682595345 9.0 0.5879441861847532
14.999630682595345 12.0 0.5861568041140479
14.999630682595345 15.0 0.6115257327911078
14.999630682595345 18.0 0.6693252191888607
14.999630682595345 21.0 0.7393204454757375
14.999630682595345 24.0 0.8084290253789246
14.999630682595345 27.0 0.872680809626133
14.999630682595345 30.0 0.8997545045788856
14.999630682595345 33.0 0.8902043177245847
14.999630682595345 36.0 0.8382394470990477
14.999630682595345 39.0 0.7437850457611193
14.999630682595345 42.0 0.6185628234637366
14.999630682595345 45.0 0.477203023412772
14.999630682595345 48.0 0.32272783806572025
14.999630682595345 51.0 0.1538411703489214
14.999630682595345 54.0 -0.03544664759759184
14.999630682595345 57.0 -0.25275574267501594
14.999630682595345 60.0 -0.25662739965797315

17.99961489116246 -60.0 -0.5396126346312894
17.99961489116246 -57.0 -0.5884111515020184
17.99961489116246 -54.0 -0.42069699144339856
17.99961489116246 -51.0 -0.26321378368334963
17.99961489116246 -48.0 -0.1288949211038189
17.99961489116246 -45.0 -0.024131615938427848
17.99961489116246 -42.0 0.05823755626003039
17.99961489116246 -39.0 0.1233218657660407
17.99961489116246 -36.0 0.17755620311791884
17.99961489116246 -33.0 0.22843028366684429
17.99961489116246 -30.0 0.2812559269351204
17.99961489116246 -27.0 0.3421213390718302
17.99961489116246 -24.0 0.41542663255318607
17.99961489116246 -21.0 0.5029804412326807
17.99961489116246 -18.0 0.6071249703427842
17.99961489116246 -15.0 0.7161634271537405
17.99961489116246 -12.0 0.8290574236773036
17.99961489116246 -9.0 0.9174648419663793
17.99961489116246 -6.0 0.9734014976271066
17.99961489116246 -3.0 0.9792859221803093
17.99961489116246 0.0 0.9716853331310361
17.99961489116246 3.0 0.9242879913590443
17.99961489116246 6.0 0.8776193974049049
17.99961489116246 9.0 0.8401208777286746
17.99961489116246 12.0 0.8280654066561356
17.99961489116246 15.0 0.8257545441571008
17.99961489116246 18.0 0.8464966173891948
17.99961489116246 21.0 0.8548151702148412
17.99961489116246 24.0 0.8747331135921629
17.99961489116246 27.0 0.8737507775987478
17.99961489116246 30.0 0.854641241581335
17.99961489116246 33.0 0.8107413367659848
17.99961489116246 36.0 0.7352117896373419
17.99961489116246 39.0 0.637741973146636
17.99961489116246 42.0 0.5224433168623631
17.99961489116246 45.0 0.393068386499452
17.99961489116246 48.0 0.24703734112757644
17.99961489116246 51.0 0.08415792730262157
17.99961489116246 54.0 -0.1057735505817342
17.99961489116246 57.0 -0.32329647889377583
17.99961489116246 60.0 -0.2598426542581686

20.999599099729572 -60.0 -0.5473383135919143
20.999599099729572 -57.0 -0.5495787528326667
20.999599099729572 -54.0 -0.48930743817667655
20.999599099729572 -51.0 -0.3297019721031091
20.999599099729572 -48.0 -0.18886097363522952
20.999599099729572 -45.0 -0.07688001161942137
20.999599099729572 -42.0 0.0076283998176329875
20.999599099729572 -39.0 0.07434163588189914
20.999599099729572 -36.0 0.1275621279022641
20.999599099729572 -33.0 0.17297088134197108
20.999599099729572 -30.0 0.2152273045000684
20.999599099729572 -27.0 0.26319640348661255
20.999599099729572 -24.0 0.32072705372664856
20.999599099729572 -21.0 0.3871077948712388
20.999599099729572 -18.0 0.46631553521260755
20.999599099729572 -15.0 0.5587986927267251
20.999599099729572 -12.0 0.6581643049499234
20.999599099729572 -9.0 0.754974344584534
20.999599099729572 -6.0 0.8369391139071335
20.999599099729572 -3.0 0.8949746481189684
20.999599099729572 0.0 0.9368378306300469
20.999599099729572 3.0 0.944755570110456
20.999599099729572 6.0 0.9421733848941358
20.999599099729572 9.0 0.9171498158806106
20.999599099729572 12.0 0.9106965130429996
20.999599099729572 15.0 0.8861718424839625
20.999599099729572 18.0 0.8642889053518125
20.999599099729572 21.0 0.8542808235075534
20.999599099729572 24.0 0.8266831799028431
20.999599099729572 27.0 0.7982589273878354
20.999599099729572 30.0 0.7542925937102053
20.999599099729572 33.0 0.6934506323916385
20.999599099729572 36.0 0.6179725359067735
20.999599099729572 39.0 0.5275974342671956
20.999599099729572 42.0 0.4208010577461586
20.999599099729572 45.0 0.29979006423393345
20.999599099729572 48.0 0.16187907509846367
20.999599099729572 51.0 0.002527514682059656
20.999599099729572 54.0 -0.1889163509808719
20.999599099729572 57.0 -0.2684878775912095
20.999599099729572 60.0 -0.2663310681085762

23.999583308296685 -60.0 -0.5542650594095819
23.999583308296685 -57.0 -0.5570373981578033
23.999583308296685 -54.0 -0.5662455381359194
23.999583308296685 -51.0 -0.40916866855093953
23.999583308296685 -48.0 -0.2642957947024516
23.999583308296685 -45.0 -0.14411874933518554
23.999583308296685 -42.0 -0.05114405546282642
23.999583308296685 -39.0 0.020544945417971687
23.999583308296685 -36.0 0.07548378762327251
23.999583308296685 -33.0 0.11918247886228017
23.999583308296685 -30.0 0.15817649799363417
23.999583308296685 -27.0 0.19593832510848924
23.999583308296685 -24.0 0.2380861981857164
23.999583308296685 -21.0 0.2886441698300482
23.999583308296685 -18.0 0.3467828897002435
23.999583308296685 -15.0 0.4158118022547228
23.999583308296685 -12.0 0.4929405725866244
23.999583308296685 -9.0 0.5734929190019555
23.999583308296685 -6.0 0.6484494936637212
23.999583308296685 -3.0 0.7159165148771901
23.999583308296685 0.0 0.7687341777200183
23.999583308296685 3.0 0.8042938952570687
23.999583308296685 6.0 0.8183777671441756
23.999583308296685 9.0 0.8218609359154838
23.999583308296685 12.0 0.8134495008027427
23.999583308296685 15.0 0.7945586114581057
23.999583308296685 18.0 0.7744556092857935
23.999583308296685 21.0 0.7452949337995173
23.999583308296685 24.0 0.7138749432560271
23.999583308296685 27.0 0.6723659382396984
23.999583308296685 30.0 0.6230623487140329
23.999583308296685 33.0 0.5644125543457351
23.999583308296685 36.0 0.4945069187816779
23.999583308296685 39.0 0.41169582040503855
23.999583308296685 42.0 0.31414443176641504
23.999583308296685 45.0 0.19961822691686476
23.999583308296685 48.0 0.06428403290133988
23.999583308296685 51.0 -0.0964204075329048
23.999583308296685 54.0 -0.29125194733855714
23.999583308296685 57.0 -0.27766974846031783
23.999583308296685 60.0 -0.27209852843886095

26.9995675168638 -60.0 -0.5613544746821008
26.9995675168638 -57.0 -0.5645492045652748
26.9995675168638 -54.0 -0.5673883056314022
26.9995675168638 -51.0 -0.49694892875204366
26.9995675168638 -48.0 -0.3494746709882738
26.9995675168638 -45.0 -0.2204121992801722
26.9995675168638 -42.0 -0.11745911744655381
26.9995675168638 -39.0 -0.03973550416171256
26.9995675168638 -36.0 0.019301360595892905
26.9995675168638 -33.0 0.06484571713153804
26.9995675168638 -30.0 0.10186710940606679
26.9995675168638 -27.0 0.13579515737468748
26.9995675168638 -24.0 0.1686396557297314
26.9995675168638 -21.0 0.2051675220493773
26.9995675168638 -18.0 0.24841513759396938
26.9995675168638 -15.0 0.2978943627681625
26.9995675168638 -12.0 0.3514816294850707
26.9995675168638 -9.0 0.4127980399312491
26.9995675168638 -6.0 0.4722524530571446
26.9995675168638 -3.0 0.52474354236616
26.9995675168638 0.0 0.575515678840421
26.9995675168638 3.0 0.6117711415612029
26.9995675168638 6.0 0.6361863375986802
26.9995675168638 9.0 0.6504954530978372
26.9995675168638 12.0 0.6487720893022343
26.9995675168638 15.0 0.6367462329759092
26.9995675168638 18.0 0.6212274992797203
26.9995675168638 21.0 0.5987900129746747
26.9995675168638 24.0 0.5677784487355246
26.9995675168638 27.0 0.5319514797766288
26.9995675168638 30.0 0.48541522764338346
26.9995675168638 33.0 0.4365814960783044
26.9995675168638 36.0 0.37172786239019195
26.9995675168638 39.0 0.2970302658811264
26.9995675168638 42.0 0.20586463962544985
26.9995675168638 45.0 0.09352252856944367
26.9995675168638 48.0 -0.04385601560125385
26.9995675168638 51.0 -0.20662851663293208
26.9995675168638 54.0 -0.29907343173824186
26.9995675168638 57.0 -0.29203998652007956
26.9995675168638 60.0 -0.2857003547617296

29.999551725430912 -60.0 -0.5673883470448692
29.999551725430912 -57.0 -0.5712470502260116
29.999551725430912 -54.0 -0.5758017198107868
29.999551725430912 -51.0 -0.5909780732134211
29.999551725430912 -48.0 -0.44648860706846455
29.999551725430912 -45.0 -0.3118995413157586
29.999551725430912 -42.0 -0.199306157535396
29.999551725430912 -39.0 -0.11175287500588679
29.999551725430912 -36.0 -0.04407940053329599
29.999551725430912 -33.0 0.006449892036174253
29.999551725430912 -30.0 0.045681069969087065
29.999551725430912 -27.0 0.07828374295037299
29.999551725430912 -24.0 0.10719571861088435
29.999551725430912 -21.0 0.1369802159906478
29.999551725430912 -18.0 0.17030078092493084
29.999551725430912 -15.0 0.20457448837994757
29.999551725430912 -12.0 0.2432734169305019
29.999551725430912 -9.0 0.2855615984530982
29.999551725430912 -6.0 0.328194603538061
29.999551725430912 -3.0 0.36840460576725914
29.999551725430912 0.0 0.40474773642729045
29.999551725430912 3.0 0.4366922930051282
29.999551725430912 6.0 0.4610133389822361
29.999551725430912 9.0 0.4747063226929377
29.999551725430912 12.0 0.4793951012604121
29.999551725430912 15.0 0.4748859857181596
29.999551725430912 18.0 0.466059081593088
29.999551725430912 21.0 0.4491727807061875
29.999551725430912 24.0 0.4257571262161879
29.999551725430912 27.0 0.39703510854718443
29.999551725430912 30.0 0.3588215401775099
29.999551725430912 33.0 0.31318257819708395
29.999551725430912 36.0 0.25501279721002007
29.999551725430912 39.0 0.18329387501663658
29.999551725430912 42.0 0.09090992378325348
29.999551725430912 45.0 -0.023762026075407824
29.999551725430912 48.0 -0.16621740434066581
29.999551725430912 51.0 -0.338963930275651
29.999551725430912 54.0 -0.3156771564884732
29.999551725430912 57.0 -0.3072677325712272
29.999551725430912 60.0 -0.2990736115370505

32.999535933998025 -60.0 -0.5750787637486166
32.999535933998025 -57.0 -0.5793407624994866
32.999535933998025 -54.0 -0.5851683000883015
32.999535933998025 -51.0 -0.5892664560498514
32.999535933998025 -48.0 -0.5491124663087976
32.999535933998025 -45.0 -0.4150169589357103
32.999535933998025 -42.0 -0.29459644662800877
32.999535933998025 -39.0 -0.1952616586369006
32.999535933998025 -36.0 -0.117681504477736
32.999535933998025 -33.0 -0.059048639274063605
32.999535933998025 -30.0 -0.015239315884664255
32.999535933998025 -27.0 0.020783778732998172
32.999535933998025 -24.0 0.049594848579028815
32.999535933998025 -21.0 0.07596930866672312
32.999535933998025 -18.0 0.10232182016609304
32.999535933998025 -15.0 0.12843119552246213
32.999535933998025 -12.0 0.1573276594855058
32.999535933998025 -9.0 0.18565543033570284
32.999535933998025 -6.0 0.21604003559061458
32.999535933998025 -3.0 0.24634936553762976
32.999535933998025 0.0 0.2737065138618454
32.999535933998025 3.0 0.2981090934765078
32.999535933998025 6.0 0.31500912242514467
32.999535933998025 9.0 0.32875682172197956
32.999535933998025 12.0 0.33427992436696635
32.999535933998025 15.0 0.33684704228855583
32.999535933998025 18.0 0.3291998935634188
32.999535933998025 21.0 0.31684507693374325
32.999535933998025 24.0 0.2995857251023698
32.999535933998025 27.0 0.2734100737748331
32.999535933998025 30.0 0.24069962220954028
32.999535933998025 33.0 0.19549147234428257
32.999535933998025 36.0 0.13921744813916492
32.999535933998025 39.0 0.06487966587488675
32.999535933998025 42.0 -0.030305164693630388
32.999535933998025 45.0 -0.15009836407422822
32.999535933998025 48.0 -0.3017321447289306
32.999535933998025 51.0 -0.34622846280876624
32.999535933998025 54.0 -0.3343734786633075
32.999535933998025 57.0 -0.32234569573768274
32.999535933998025 60.0 -0.31385405289925344

35.99952014256514 -60.0 -0.5833697099772289
35.99952014256514 -57.0 -0.5875302028320882
35.99952014256514 -54.0 -0.5912575910667066
35.99952014256514 -51.0 -0.5947716633454828
35.99952014256514 -48.0 -0.6006512484403493
35.99952014256514 -45.0 -0.5289451126224307
35.99952014256514 -42.0 -0.40411371711175464
35.99952014256514 -39.0 -0.2947891171354103
35.99952014256514 -36.0 -0.20685275942589876
35.99952014256514 -33.0 -0.1389650073186308
35.99952014256514 -30.0 -0.08680924075051195
35.99952014256514 -27.0 -0.0443922019669567
35.99952014256514 -24.0 -0.011366408481908842
35.99952014256514 -21.0 0.015387000683346183
35.99952014256514 -18.0 0.03977290380910941
35.99952014256514 -15.0 0.06207687321103601
35.99952014256514 -12.0 0.08451289052267724
35.99952014256514 -9.0 0.10705947741370113
35.99952014256514 -6.0 0.12837654674167295
35.99952014256514 -3.0 0.14976819361461255
35.99952014256514 0.0 0.16978326140873545
35.99952014256514 3.0 0.18592648476269533
35.99952014256514 6.0 0.201081469404268
35.99952014256514 9.0 0.21061247724040907
35.99952014256514 12.0 0.2171115352040999
35.99952014256514 15.0 0.21916411190083693
35.99952014256514 18.0 0.2139545549047602
35.99952014256514 21.0 0.20307618087158677
35.99952014256514 24.0 0.18567300203721748
35.99952014256514 27.0 0.16084713967797734
35.99952014256514 30.0 0.1264009906477565
35.99952014256514 33.0 0.08059992344021756
35.99952014256514 36.0 0.02000747607636099
35.99952014256514 39.0 -0.05937518372443125
35.99952014256514 42.0 -0.16360566454691838
35.99952014256514 45.0 -0.29220133111402635
35.99952014256514 48.0 -0.3784019938618533
35.99952014256514 51.0 -0.36359467474775387
35.99952014256514 54.0 -0.3527356320894546
35.99952014256514 57.0 -0.34138865261872475
35.99952014256514 60.0 -0.3304892927091026

38.99950435113225 -60.0 -0.5896092460548378
38.99950435113225 -57.0 -0.5927285065718172
38.99950435113225 -54.0 -0.5968404587364375
38.99950435113225 -51.0 -0.6030057519816608
38.99950435113225 -48.0 -0.6097425641065423
38.99950435113225 -45.0 -0.6463873592982424
38.99950435113225 -42.0 -0.5281770095993364
38.99950435113225 -39.0 -0.41538448161866337
38.99950435113225 -36.0 -0.3156685100167242
38.99950435113225 -33.0 -0.23588230915371566
38.99950435113225 -30.0 -0.17233403320588273
38.99950435113225 -27.0 -0.12056121420758714
38.99950435113225 -24.0 -0.08240304686355274
38.99950435113225 -21.0 -0.05110971943265766
38.99950435113225 -18.0 -0.02468260373064602
38.99950435113225 -15.0 -0.0027676160306102306
38.99950435113225 -12.0 0.017169760914706192
38.99950435113225 -9.0 0.035882403999132596
38.99950435113225 -6.0 0.05354107879570289
38.99950435113225 -3.0 0.06925270789319031
38.99950435113225 0.0 0.08509515982478282
38.99950435113225 3.0 0.09832003858955946
38.99950435113225 6.0 0.10878985903848049
38.99950435113225 9.0 0.1165267598671897
38.99950435113225 12.0 0.1186432545595849
38.99950435113225 15.0 0.1180857228537094
38.99950435113225 18.0 0.11215544805491119
38.99950435113225 21.0 0.0997072146626249
38.99950435113225 24.0 0.0802082602131432
38.99950435113225 27.0 0.051611768790102285
38.99950435113225 30.0 0.011764658023790531
38.99950435113225 33.0 -0.04027683520531009
38.99950435113225 36.0 -0.10828033774753872
38.99950435113225 39.0 -0.19807820214139682
38.99950435113225 42.0 -0.31432726267617506
38.99950435113225 45.0 -0.45272767248936824
38.99950435113225 48.0 -0.39679038338079825
38.99950435113225 51.0 -0.3825402706073324
38.99950435113225 54.0 -0.36945501240445355
38.99950435113225 57.0 -0.3580040649672172
38.99950435113225 60.0 -0.34726611984928246

41.999488559699365 -60.0 -0.5939173530255512
41.999488559699365 -57.0 -0.5983237773993252
41.999488559699365 -54.0 -0.6050444330753681
41.999488559699365 -51.0 -0.6113793941945911
41.999488559699365 -48.0 -0.6155347586147333
41.999488559699365 -45.0 -0.6241944950976667
41.999488559699365 -42.0 -0.6558728018320592
41.999488559699365 -39.0 -0.5464693960930868
41.999488559699365 -36.0 -0.4439321651322737
41.999488559699365 -33.0 -0.35402001538341393
41.999488559699365 -30.0 -0.2788518663078926
41.999488559699365 -27.0 -0.21581606846500012
41.999488559699365 -24.0 -0.16959834263790294
41.999488559699365 -21.0 -0.13019728127514577
41.999488559699365 -18.0 -0.09894557725555286
41.999488559699365 -15.0 -0.07437518486455451
41.999488559699365 -12.0 -0.053379158125668486
41.999488559699365 -9.0 -0.03507602186480225
41.999488559699365 -6.0 -0.01894698975432349
41.999488559699365 -3.0 -0.004935291641040023
41.999488559699365 0.0 0.006672401992552226
41.999488559699365 3.0 0.016794078136370183
41.999488559699365 6.0 0.023752005277885967
41.999488559699365 9.0 0.02761418034968749
41.999488559699365 12.0 0.02787185118509756
41.999488559699365 15.0 0.023032031702184604
41.999488559699365 18.0 0.013296465088004928
41.999488559699365 21.0 -0.0037217554770170593
41.999488559699365 24.0 -0.027729199312513126
41.999488559699365 27.0 -0.06336373654522265
41.999488559699365 30.0 -0.1109677753884846
41.999488559699365 33.0 -0.17309953995100807
41.999488559699365 36.0 -0.2510635855200421
41.999488559699365 39.0 -0.355641483958984
41.999488559699365 42.0 -0.47957083834013026
41.999488559699365 45.0 -0.435495106084679
41.999488559699365 48.0 -0.41604025189638705
41.999488559699365 51.0 -0.3997153116735859
41.999488559699365 54.0 -0.3863651493167785
41.999488559699365 57.0 -0.37431765949094015
41.999488559699365 60.0 -0.3621831046718494

44.99947276826648 -60.0 -0.600651454136935
44.99947276826648 -57.0 -0.6066544383997716
44.99947276826648 -54.0 -0.6126808944685072
44.99947276826648 -51.0 -0.6165374041173818
44.99947276826648 -48.0 -0.6248246303081209
44.99947276826648 -45.0 -0.6334464031659159
44.99947276826648 -42.0 -0.6410958555034858
44.99947276826648 -39.0 -0.6794848130582151
44.99947276826648 -36.0 -0.5833709759646961
44.99947276826648 -33.0 -0.48858109357987795
44.99947276826648 -30.0 -0.4066201313430995
44.99947276826648 -27.0 -0.33289278390869403
44.99947276826648 -24.0 -0.276733752117586
44.99947276826648 -21.0 -0.22955902326196956
44.99947276826648 -18.0 -0.19068365947182128
44.99947276826648 -15.0 -0.16042746352986717
44.99947276826648 -12.0 -0.13660227252896928
44.99947276826648 -9.0 -0.11567848398278167
44.99947276826648 -6.0 -0.0988754787404532
44.99947276826648 -3.0 -0.08578813121893965
44.99947276826648 0.0 -0.075046806682773
44.99947276826648 3.0 -0.06792913016452157
44.99947276826648 6.0 -0.06342231082114079
44.99947276826648 9.0 -0.06279390056911402
44.99947276826648 12.0 -0.06757392221921248
44.99947276826648 15.0 -0.07737539702100094
44.99947276826648 18.0 -0.09163543932533266
44.99947276826648 21.0 -0.11603569434766202
44.99947276826648 24.0 -0.14835804024007773
44.99947276826648 27.0 -0.19139635194781676
44.99947276826648 30.0 -0.25039896549055385
44.99947276826648 33.0 -0.32321006430401406
44.99947276826648 36.0 -0.41446001948982003
44.99947276826648 39.0 -0.5276933792655121
44.99947276826648 42.0 -0.4718177793965751
44.99947276826648 45.0 -0.4516209498057005
44.99947276826648 48.0 -0.43683201604983474
44.99947276826648 51.0 -0.4186877227260711
44.99947276826648 54.0 -0.4021313335099852
44.99947276826648 57.0 -0.39008690697218795
44.99947276826648 60.0 -0.3784023526416014

47.99945697683359 -60.0 -0.6079359199959397
47.99945697683359 -57.0 -0.6134557448911624
47.99945697683359 -54.0 -0.6174689815515667
47.99945697683359 -51.0 -0.6253648624933877
47.99945697683359 -48.0 -0.633446453700689
47.99945697683359 -45.0 -0.6406407097171121
47.99945697683359 -42.0 -0.6469376198875761
47.99945697683359 -39.0 -0.6580643488868273
47.99945697683359 -36.0 -0.6664174697722784
47.99945697683359 -33.0 -0.6337959061126671
47.99945697683359 -30.0 -0.5517271781914148
47.99945697683359 -27.0 -0.47493393538240497
47.99945697683359 -24.0 -0.40952060698163084
47.99945697683359 -21.0 -0.35254571996549056
47.99945697683359 -18.0 -0.3066055438480586
47.99945697683359 -15.0 -0.26867591661015905
47.99945697683359 -12.0 -0.24067953841840697
47.99945697683359 -9.0 -0.2165970979095729
47.99945697683359 -6.0 -0.19721482487662695
47.99945697683359 -3.0 -0.18257563892195036
47.99945697683359 0.0 -0.1724284318527367
47.99945697683359 3.0 -0.16628608669414444
47.99945697683359 6.0 -0.1644754123836089
47.99945697683359 9.0 -0.16929427936960537
47.99945697683359 12.0 -0.17806301793140966
47.99945697683359 15.0 -0.19249341777315868
47.99945697683359 18.0 -0.21485684072571684
47.99945697683359 21.0 -0.24531357866129325
47.99945697683359 24.0 -0.2878927416486513
47.99945697683359 27.0 -0.3406667015797605
47.99945697683359 30.0 -0.41004332317632997
47.99945697683359 33.0 -0.49450344052013406
47.99945697683359 36.0 -0.5266967343606447
47.99945697683359 39.0 -0.5046953802277627
47.99945697683359 42.0 -0.48789276224246453
47.99945697683359 45.0 -0.47057883943020684
47.99945697683359 48.0 -0.4516210728216518
47.99945697683359 51.0 -0.437989634307663
47.99945697683359 54.0 -0.42096346544491886
47.99945697683359 57.0 -0.4042368904909962
47.99945697683359 60.0 -0.39320871761498843

50.999441185400705 -60.0 -0.6140718993349857
50.999441185400705 -57.0 -0.6182605966847415
50.999441185400705 -54.0 -0.625832780226985
50.999441185400705 -51.0 -0.6334464982900648
50.999441185400705 -48.0 -0.6402271568734277
50.999441185400705 -45.0 -0.6461324547698183
50.999441185400705 -42.0 -0.6562200079646887
50.999441185400705 -39.0 -0.6649327285025727
50.999441185400705 -36.0 -0.6724798039379561
50.999441185400705 -33.0 -0.6829082370872297
50.999441185400705 -30.0 -0.7007197436157523
50.999441185400705 -27.0 -0.6294022492912137
50.999441185400705 -24.0 -0.5616048311256913
50.999441185400705 -21.0 -0.4999379815528039
50.999441185400705 -18.0 -0.44905223959068485
50.999441185400705 -15.0 -0.404655471111352
50.999441185400705 -12.0 -0.3688946393470861
50.999441185400705 -9.0 -0.34213275844139757
50.999441185400705 -6.0 -0.3206346482309261
50.999441185400705 -3.0 -0.3051675950034003
50.999441185400705 0.0 -0.2944687408613049
50.999441185400705 3.0 -0.289251168012531
50.999441185400705 6.0 -0.29110126301831624
50.999441185400705 9.0 -0.29747049853449686
50.999441185400705 12.0 -0.3095617854211285
50.999441185400705 15.0 -0.3288912619855979
50.999441185400705 18.0 -0.3587645521658228
50.999441185400705 21.0 -0.39703497827881956
50.999441185400705 24.0 -0.44848095325621357
50.999441185400705 27.0 -0.5110642074214251
50.999441185400705 30.0 -0.5888654762354674
50.999441185400705 33.0 -0.5579798962531509
50.999441185400705 36.0 -0.5397465164793385
50.999441185400705 39.0 -0.5215904007650103
50.999441185400705 42.0 -0.5008892274754178
50.999441185400705 45.0 -0.4863690412868464
50.999441185400705 48.0 -0.46947284661159716
50.999441185400705 51.0 -0.4516211813649574
50.999441185400705 54.0 -0.4390014672823409
50.999441185400705 57.0 -0.4229387781065669
50.999441185400705 60.0 -0.40721365544173654

53.99942539396782 -60.0 -0.6189397472060809
53.99942539396782 -57.0 -0.6262417259740768
53.99942539396782 -54.0 -0.6334465379249629
53.99942539396782 -51.0 -0.6398502611803194
53.99942539396782 -48.0 -0.6455877316132883
53.99942539396782 -45.0 -0.6544784421498857
53.99942539396782 -42.0 -0.6632687059743765
53.99942539396782 -39.0 -0.6695530293748926
53.99942539396782 -36.0 -0.6798733535318248
53.99942539396782 -33.0 -0.6875810245438946
53.99942539396782 -30.0 -0.6964794247685423
53.99942539396782 -27.0 -0.70450068561438
53.99942539396782 -24.0 -0.7166389918495325
53.99942539396782 -21.0 -0.6621632037379499
53.99942539396782 -18.0 -0.6095612384480497
53.99942539396782 -15.0 -0.5629388807638988
53.99942539396782 -12.0 -0.5235755334545885
53.99942539396782 -9.0 -0.49277386053821837
53.99942539396782 -6.0 -0.4690291184199368
53.99942539396782 -3.0 -0.4520069634653645
53.99942539396782 0.0 -0.44084055465358074
53.99942539396782 3.0 -0.4372848890135414
53.99942539396782 6.0 -0.43985510863353616
53.99942539396782 9.0 -0.44943808537034824
53.99942539396782 12.0 -0.4653744737334237
53.99942539396782 15.0 -0.49292366448946834
53.99942539396782 18.0 -0.5269907504147633
53.99942539396782 21.0 -0.573032246113004
53.99942539396782 24.0 -0.6285690697615756
53.99942539396782 27.0 -0.6055119302114172
53.99942539396782 30.0 -0.5898881278478361
53.99942539396782 33.0 -0.5706814748688448
53.99942539396782 36.0 -0.5523277550604877
53.99942539396782 39.0 -0.5348858380246819
53.99942539396782 42.0 -0.5168434239880098
53.99942539396782 45.0 -0.4977282207064425
53.99942539396782 48.0 -0.4849651982990966
53.99942539396782 51.0 -0.46847980019892455
53.99942539396782 54.0 -0.45162127784775424
53.99942539396782 57.0 -0.4398932135137762
53.99942539396782 60.0 -0.4246681158013131

56.99940960253493 -60.0 -0.6266019921274879
56.99940960253493 -57.0 -0.633446573387686
56.99940960253493 -54.0 -0.6395057054537648
56.99940960253493 -51.0 -0.645065522044386
56.99940960253493 -48.0 -0.6529863715266153
56.99940960253493 -45.0 -0.6616129703169118
56.99940960253493 -42.0 -0.6674258518482459
56.99940960253493 -39.0 -0.6764136257026927
56.99940960253493 -36.0 -0.6848961173653609
56.99940960253493 -33.0 -0.6926056361841785
56.99940960253493 -30.0 -0.7012498376348691
56.99940960253493 -27.0 -0.7080638901174346
56.99940960253493 -24.0 -0.715420540571459
56.99940960253493 -21.0 -0.723368048061559
56.99940960253493 -18.0 -0.7713513768618349
56.99940960253493 -15.0 -0.7288764266330672
56.99940960253493 -12.0 -0.6924933196820692
56.99940960253493 -9.0 -0.6632300448153566
56.99940960253493 -6.0 -0.6391564983091859
56.99940960253493 -3.0 -0.6214109210276835
56.99940960253493 0.0 -0.6112944848771904
56.99940960253493 3.0 -0.607467177028263
56.99940960253493 6.0 -0.6117949391389575
56.99940960253493 9.0 -0.6236859641577882
56.99940960253493 12.0 -0.6396521343616606
56.99940960253493 15.0 -0.6704604777712431
56.99940960253493 18.0 -0.7088109609955522
56.99940960253493 21.0 -0.6463547918026624
56.99940960253493 24.0 -0.6306165408761228
56.99940960253493 27.0 -0.6138766836434273
56.99940960253493 30.0 -0.5986829427500344
56.99940960253493 33.0 -0.5812598093416498
56.99940960253493 36.0 -0.5638362749054298
56.99940960253493 39.0 -0.5470204365167529
56.99940960253493 42.0 -0.5307134468486556
56.99940960253493 45.0 -0.5129140296119831
56.99940960253493 48.0 -0.49481224155436976
56.99940960253493 51.0 -0.48342128530439976
56.99940960253493 54.0 -0.4675834524712148
56.99940960253493 57.0 -0.45162136417435367
56.99940960253493 60.0 -0.4406059487569752

59.999393811102046 -60.0 -0.6334466053040712
59.999393811102046 -57.0 -0.6391897415173639
59.999393811102046 -54.0 -0.6445679371865444
59.999393811102046 -51.0 -0.6516266579042397
59.999393811102046 -48.0 -0.6600021100012085
59.999393811102046 -45.0 -0.666417547053934
59.999393811102046 -42.0 -0.6734466976067054
59.999393811102046 -39.0 -0.6824892376057635
59.999393811102046 -36.0 -0.6894092884708559
59.999393811102046 -33.0 -0.6974252147523912
59.999393811102046 -30.0 -0.7045007127943623
59.999393811102046 -27.0 -0.7106432885280021
59.999393811102046 -24.0 -0.719183609074693
59.999393811102046 -21.0 -0.7250324911532112
59.999393811102046 -18.0 -0.729372691029177
59.999393811102046 -15.0 -0.7328813187349905
59.999393811102046 -12.0 -0.7346534812081253
59.999393811102046 -9.0 -0.7357972582578667
59.999393811102046 -6.0 -0.734850592082916
59.999393811102046 -3.0 -0.731633947884005
59.999393811102046 0.0 -0.7278956271693083
59.999393811102046 3.0 -0.7210617544061795
59.999393811102046 6.0 -0.7128234341153289
59.999393811102046 9.0 -0.7030413895881121
59.999393811102046 12.0 -0.6898923594141536
59.999393811102046 15.0 -0.6768854882737096
59.999393811102046 18.0 -0.6640429602963399
59.999393811102046 21.0 -0.6509180143403867
59.999393811102046 24.0 -0.6370874913642001
59.999393811102046 27.0 -0.6210131524178005
59.999393811102046 30.0 -0.6055119918345448
59.999393811102046 33.0 -0.5916828906887871
59.999393811102046 36.0 -0.5739958013961048
59.999393811102046 39.0 -0.5568931288582625
59.999393811102046 42.0 -0.5417924535430068
59.999393811102046 45.0 -0.5266970196107288
59.999393811102046 48.0 -0.5092343549937535
59.999393811102046 51.0 -0.49261337193771926
59.999393811102046 54.0 -0.48187353512958114
59.999393811102046 57.0 -0.46677048554354234
59.999393811102046 60.0 -0.4516214418682028


==> pics/helimag/mag_3200_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.2893168779025928
-59.999974531582495 -57.0 -0.2857509711676148
-59.999974531582495 -54.0 -0.28428024064865426
-59.999974531582495 -51.0 -0.28281067915487457
-59.999974531582495 -48.0 -0.280798616695285
-59.999974531582495 -45.0 -0.27940433399860753
-59.999974531582495 -42.0 -0.2780884071460373
-59.999974531582495 -39.0 -0.2811896865461688
-59.999974531582495 -36.0 -0.2839936420915775
-59.999974531582495 -33.0 -0.28893139764532416
-59.999974531582495 -30.0 -0.29596620324615924
-59.999974531582495 -27.0 -0.3021575545398286
-59.999974531582495 -24.0 -0.30466725317308324
-59.999974531582495 -21.0 -0.30674548453152983
-59.999974531582495 -18.0 -0.30927842134758815
-59.999974531582495 -15.0 -0.3097784705665235
-59.999974531582495 -12.0 -0.30893549592972275
-59.999974531582495 -9.0 -0.30603576671712385
-59.999974531582495 -6.0 -0.3006303287959322
-59.999974531582495 -3.0 -0.29629353074771475
-59.999974531582495 0.0 -0.2953243096462249
-59.999974531582495 3.0 -0.2956497001466365
-59.999974531582495 6.0 -0.29738647486096914
-59.999974531582495 9.0 -0.30035391401256023
-59.999974531582495 12.0 -0.30615866686370985
-59.999974531582495 15.0 -0.3187976623702863
-59.999974531582495 18.0 -0.33197162268129815
-59.999974531582495 21.0 -0.3467230075269702
-59.999974531582495 24.0 -0.3623076455125193
-59.999974531582495 27.0 -0.3783664259275666
-59.999974531582495 30.0 -0.39512477642511706
-59.999974531582495 33.0 -0.4095832423570809
-59.999974531582495 36.0 -0.42284477477463706
-59.999974531582495 39.0 -0.4360635210621619
-59.999974531582495 42.0 -0.4477770664771078
-59.999974531582495 45.0 -0.45896799349644124
-59.999974531582495 48.0 -0.467603512906233
-59.999974531582495 51.0 -0.47479096633118595
-59.999974531582495 54.0 -0.4811774358912097
-59.999974531582495 57.0 -0.48770302474846317
-59.999974531582495 60.0 -0.49236329020800906

-56.99999032301538 -60.0 -0.2932737366576712
-56.99999032301538 -57.0 -0.28931686498897663
-56.99999032301538 -54.0 -0.28569315719915556
-56.99999032301538 -51.0 -0.2840862741704002
-56.99999032301538 -48.0 -0.2825151771692302
-56.99999032301538 -45.0 -0.2806797916902071
-56.99999032301538 -42.0 -0.27884208417698425
-56.99999032301538 -39.0 -0.27816679651044773
-56.99999032301538 -36.0 -0.2825922022337416
-56.99999032301538 -33.0 -0.28564885246409405
-56.99999032301538 -30.0 -0.2928919698660713
-56.99999032301538 -27.0 -0.29950462543207795
-56.99999032301538 -24.0 -0.3035098411453675
-56.99999032301538 -21.0 -0.3060305305750545
-56.99999032301538 -18.0 -0.3684891147747247
-56.99999032301538 -15.0 -0.3054855267225489
-56.99999032301538 -12.0 -0.2504233289076764
-56.99999032301538 -9.0 -0.20553022504550258
-56.99999032301538 -6.0 -0.17239976271420282
-56.99999032301538 -3.0 -0.15117482828832796
-56.99999032301538 0.0 -0.14305351374577743
-56.99999032301538 3.0 -0.14847320940070102
-56.99999032301538 6.0 -0.1671909138061828
-56.99999032301538 9.0 -0.20179197082689485
-56.99999032301538 12.0 -0.25132286111550467
-56.99999032301538 15.0 -0.3172611853507705
-56.99999032301538 18.0 -0.3966985591558355
-56.99999032301538 21.0 -0.3520823121938331
-56.99999032301538 24.0 -0.3679780834287946
-56.99999032301538 27.0 -0.385506600330751
-56.99999032301538 30.0 -0.40343926192936147
-56.99999032301538 33.0 -0.4170416412039004
-56.99999032301538 36.0 -0.43121553127126433
-56.99999032301538 39.0 -0.4440880177985853
-56.99999032301538 42.0 -0.45639746916189894
-56.99999032301538 45.0 -0.46609564507602486
-56.99999032301538 48.0 -0.47351895908224456
-56.99999032301538 51.0 -0.4806006509573531
-56.99999032301538 54.0 -0.4874034198333904
-56.99999032301538 57.0 -0.49236327010302533
-56.99999032301538 60.0 -0.4955881255180809

-54.00000611444827 -60.0 -0.2967864854643317
-54.00000611444827 -57.0 -0.2934759155445506
-54.00000611444827 -54.0 -0.28931685064043344
-54.00000611444827 -51.0 -0.28561874883176686
-54.00000611444827 -48.0 -0.2838242424031516
-54.00000611444827 -45.0 -0.28227643639901223
-54.00000611444827 -42.0 -0.280426080036008
-54.00000611444827 -39.0 -0.2781789853461217
-54.00000611444827 -36.0 -0.27960258930695014
-54.00000611444827 -33.0 -0.2835389331020123
-54.00000611444827 -30.0 -0.2881940262256097
-54.00000611444827 -27.0 -0.295966226093814
-54.00000611444827 -24.0 -0.3098961003822788
-54.00000611444827 -21.0 -0.22425881694180433
-54.00000611444827 -18.0 -0.15097535552854596
-54.00000611444827 -15.0 -0.0895314086936427
-54.00000611444827 -12.0 -0.03701320375793705
-54.00000611444827 -9.0 0.005397666786044951
-54.00000611444827 -6.0 0.03706744789608473
-54.00000611444827 -3.0 0.0566075201079234
-54.00000611444827 0.0 0.06311155010834393
-54.00000611444827 3.0 0.05774358534350012
-54.00000611444827 6.0 0.03942632445216813
-54.00000611444827 9.0 0.006093314700167812
-54.00000611444827 12.0 -0.04364384275207222
-54.00000611444827 15.0 -0.10707942849568736
-54.00000611444827 18.0 -0.18521278374627187
-54.00000611444827 21.0 -0.27715431259620377
-54.00000611444827 24.0 -0.3835202467825717
-54.00000611444827 27.0 -0.39512468335315204
-54.00000611444827 30.0 -0.410839040555008
-54.00000611444827 33.0 -0.4260319167498749
-54.00000611444827 36.0 -0.4402001515614517
-54.00000611444827 39.0 -0.4531282739548662
-54.00000611444827 42.0 -0.46419912052769924
-54.00000611444827 45.0 -0.4719864790849591
-54.00000611444827 48.0 -0.4800056727633889
-54.00000611444827 51.0 -0.4870599211518207
-54.00000611444827 54.0 -0.4923632477640789
-54.00000611444827 57.0 -0.4956903239475543
-54.00000611444827 60.0 -0.49850752892917677

-51.000021905881155 -60.0 -0.30419582827529956
-51.000021905881155 -57.0 -0.2972884092849056
-51.000021905881155 -54.0 -0.2936912653455228
-51.000021905881155 -51.0 -0.2893168346037249
-51.000021905881155 -48.0 -0.28552280692250015
-51.000021905881155 -45.0 -0.2834724439662955
-51.000021905881155 -42.0 -0.2820354133168409
-51.000021905881155 -39.0 -0.2798484982305079
-51.000021905881155 -36.0 -0.2782099660656988
-51.000021905881155 -33.0 -0.28146303252821686
-51.000021905881155 -30.0 -0.29808699495457164
-51.000021905881155 -27.0 -0.1932867695027634
-51.000021905881155 -24.0 -0.1023571227315572
-51.000021905881155 -21.0 -0.021144258895311616
-51.000021905881155 -18.0 0.047909187345660055
-51.000021905881155 -15.0 0.107070499398011
-51.000021905881155 -12.0 0.15750507253953439
-51.000021905881155 -9.0 0.19813837231013556
-51.000021905881155 -6.0 0.22904163634691377
-51.000021905881155 -3.0 0.2463093420098859
-51.000021905881155 0.0 0.253285897171237
-51.000021905881155 3.0 0.24506560990776977
-51.000021905881155 6.0 0.22541705366450077
-51.000021905881155 9.0 0.18977466853792976
-51.000021905881155 12.0 0.14048113056776493
-51.000021905881155 15.0 0.07660488478117924
-51.000021905881155 18.0 -8.314917338391238e-05
-51.000021905881155 21.0 -0.08850848762763303
-51.000021905881155 24.0 -0.19267260657208246
-51.000021905881155 27.0 -0.30554263179323776
-51.000021905881155 30.0 -0.4321480409275399
-51.000021905881155 33.0 -0.4353443983563978
-51.000021905881155 36.0 -0.4492636414526061
-51.000021905881155 39.0 -0.4617943842458406
-51.000021905881155 42.0 -0.4702826459017862
-51.000021905881155 45.0 -0.47928219745809425
-51.000021905881155 48.0 -0.4866626926194883
-51.000021905881155 51.0 -0.4923632227969271
-51.000021905881155 54.0 -0.49579450047435875
-51.000021905881155 57.0 -0.49881849820037816
-51.000021905881155 60.0 -0.5007014031414211

-48.00003769731404 -60.0 -0.31107282441929984
-48.00003769731404 -57.0 -0.3053755476386508
-48.00003769731404 -54.0 -0.29780609504150773
-48.00003769731404 -51.0 -0.2939202662928455
-48.00003769731404 -48.0 -0.28931681656230007
-48.00003769731404 -45.0 -0.2853985912690527
-48.00003769731404 -42.0 -0.28312172258019047
-48.00003769731404 -39.0 -0.2815736831304594
-48.00003769731404 -36.0 -0.27940430656526405
-48.00003769731404 -33.0 -0.22151661619431465
-48.00003769731404 -30.0 -0.10651172465063236
-48.00003769731404 -27.0 -0.0031502844046119895
-48.00003769731404 -24.0 0.08491352380434926
-48.00003769731404 -21.0 0.16360289064453853
-48.00003769731404 -18.0 0.2326390080551663
-48.00003769731404 -15.0 0.29120996978331176
-48.00003769731404 -12.0 0.3421064226599366
-48.00003769731404 -9.0 0.38388366970870214
-48.00003769731404 -6.0 0.4130016479822002
-48.00003769731404 -3.0 0.4315052344891694
-48.00003769731404 0.0 0.4339449849959025
-48.00003769731404 3.0 0.42479601694005653
-48.00003769731404 6.0 0.3991916172405152
-48.00003769731404 9.0 0.3606564212835585
-48.00003769731404 12.0 0.30758641343774584
-48.00003769731404 15.0 0.24039051602878897
-48.00003769731404 18.0 0.16312160820653354
-48.00003769731404 21.0 0.0745287245907254
-48.00003769731404 24.0 -0.025441166980103805
-48.00003769731404 27.0 -0.13557317388891676
-48.00003769731404 30.0 -0.257429989912116
-48.00003769731404 33.0 -0.38930627896594344
-48.00003769731404 36.0 -0.45896782808656444
-48.00003769731404 39.0 -0.4691431638141074
-48.00003769731404 42.0 -0.47839310826262904
-48.00003769731404 45.0 -0.48619885228352655
-48.00003769731404 48.0 -0.4923631947087624
-48.00003769731404 51.0 -0.4958991461799317
-48.00003769731404 54.0 -0.4991227414821105
-48.00003769731404 57.0 -0.5010572242226664
-48.00003769731404 60.0 -0.5016631216273578

-45.00005348874693 -60.0 -0.3180846878155116
-45.00005348874693 -57.0 -0.3126082661459774
-45.00005348874693 -54.0 -0.30660025500824456
-45.00005348874693 -51.0 -0.2985285807573109
-45.00005348874693 -48.0 -0.2941629974367418
-45.00005348874693 -45.0 -0.28931679611518984
-45.00005348874693 -42.0 -0.2852367462875901
-45.00005348874693 -39.0 -0.3248629153298886
-45.00005348874693 -36.0 -0.17552338013326158
-45.00005348874693 -33.0 -0.04613089627098705
-45.00005348874693 -30.0 0.06680642351537641
-45.00005348874693 -27.0 0.16777511332829528
-45.00005348874693 -24.0 0.25751977704813833
-45.00005348874693 -21.0 0.33851503598629246
-45.00005348874693 -18.0 0.4093358168979338
-45.00005348874693 -15.0 0.4712559753436885
-45.00005348874693 -12.0 0.5241012415161859
-45.00005348874693 -9.0 0.5657876531929247
-45.00005348874693 -6.0 0.5941846898901743
-45.00005348874693 -3.0 0.6118509229843967
-45.00005348874693 0.0 0.6123374169852778
-45.00005348874693 3.0 0.5978762163781854
-45.00005348874693 6.0 0.5689752736257788
-45.00005348874693 9.0 0.5247808168408793
-45.00005348874693 12.0 0.46925638982148654
-45.00005348874693 15.0 0.3975793450858225
-45.00005348874693 18.0 0.3160313890581955
-45.00005348874693 21.0 0.22537258771438665
-45.00005348874693 24.0 0.12490499670459655
-45.00005348874693 27.0 0.015829705191434344
-45.00005348874693 30.0 -0.10229336485065439
-45.00005348874693 33.0 -0.22965805067790482
-45.00005348874693 36.0 -0.36661522684848563
-45.00005348874693 39.0 -0.5171476595488652
-45.00005348874693 42.0 -0.4856512359695812
-45.00005348874693 45.0 -0.49236316287535964
-45.00005348874693 48.0 -0.49610855807546933
-45.00005348874693 51.0 -0.49941041944220194
-45.00005348874693 54.0 -0.5013609201718475
-45.00005348874693 57.0 -0.5015417130368591
-45.00005348874693 60.0 -0.5013024745072036

-42.000069280179815 -60.0 -0.3247351968914151
-42.000069280179815 -57.0 -0.3200044658826601
-42.000069280179815 -54.0 -0.31411522905249173
-42.000069280179815 -51.0 -0.30785122552176536
-42.000069280179815 -48.0 -0.29992981339952424
-42.000069280179815 -45.0 -0.29441880524090586
-42.000069280179815 -42.0 -0.3193184085990509
-42.000069280179815 -39.0 -0.15980776741681565
-42.000069280179815 -36.0 -0.017041878323698544
-42.000069280179815 -33.0 0.11078554131508296
-42.000069280179815 -30.0 0.22492419485532822
-42.000069280179815 -27.0 0.3280055516349763
-42.000069280179815 -24.0 0.42311730220088933
-42.000069280179815 -21.0 0.5079262962392201
-42.000069280179815 -18.0 0.5850095957930002
-42.000069280179815 -15.0 0.6484154346701687
-42.000069280179815 -12.0 0.701725488328953
-42.000069280179815 -9.0 0.7408936434581944
-42.000069280179815 -6.0 0.760549359437865
-42.000069280179815 -3.0 0.7738194755117733
-42.000069280179815 0.0 0.7693239174746472
-42.000069280179815 3.0 0.7547345314863929
-42.000069280179815 6.0 0.7228114840944357
-42.000069280179815 9.0 0.6826280062217355
-42.000069280179815 12.0 0.6226682566425673
-42.000069280179815 15.0 0.5499857355906232
-42.000069280179815 18.0 0.4655285787075397
-42.000069280179815 21.0 0.3693500511932752
-42.000069280179815 24.0 0.2655484048572856
-42.000069280179815 27.0 0.15441139954312672
-42.000069280179815 30.0 0.03754947512321028
-42.000069280179815 33.0 -0.08610098739164739
-42.000069280179815 36.0 -0.21851834802675768
-42.000069280179815 39.0 -0.3641117302607257
-42.000069280179815 42.0 -0.5210913939273417
-42.000069280179815 45.0 -0.49642730412465647
-42.000069280179815 48.0 -0.49966665211563793
-42.000069280179815 51.0 -0.5016253064335836
-42.000069280179815 54.0 -0.5017473344667842
-42.000069280179815 57.0 -0.5006118043361476
-42.000069280179815 60.0 -0.49896881322333314

-39.0000850716127 -60.0 -0.3330956976537356
-39.0000850716127 -57.0 -0.32730132601867484
-39.0000850716127 -54.0 -0.3220008770322175
-39.0000850716127 -51.0 -0.31585269373200764
-39.0000850716127 -48.0 -0.30909456867354484
-39.0000850716127 -45.0 -0.34182116744609475
-39.0000850716127 -42.0 -0.1715425555630789
-39.0000850716127 -39.0 -0.014631402513914586
-39.0000850716127 -36.0 0.12545842549823474
-39.0000850716127 -33.0 0.253458129339198
-39.0000850716127 -30.0 0.3712363615722857
-39.0000850716127 -27.0 0.4819627904893213
-39.0000850716127 -24.0 0.5832924020733815
-39.0000850716127 -21.0 0.673329630389755
-39.0000850716127 -18.0 0.7500814778304845
-39.0000850716127 -15.0 0.8078317616390784
-39.0000850716127 -12.0 0.8544875763075962
-39.0000850716127 -9.0 0.8732304299046744
-39.0000850716127 -6.0 0.8806840778103244
-39.0000850716127 -3.0 0.8849041962851737
-39.0000850716127 0.0 0.8729465860047445
-39.0000850716127 3.0 0.8555485047440242
-39.0000850716127 6.0 0.8348899691474383
-39.0000850716127 9.0 0.7987199013769111
-39.0000850716127 12.0 0.7585490397621831
-39.0000850716127 15.0 0.6899870737493192
-39.0000850716127 18.0 0.610649041867075
-39.0000850716127 21.0 0.5150756426245489
-39.0000850716127 24.0 0.4046391277121953
-39.0000850716127 27.0 0.28937280062405146
-39.0000850716127 30.0 0.1690833962145498
-39.0000850716127 33.0 0.04550026747380441
-39.0000850716127 36.0 -0.0844344107777528
-39.0000850716127 39.0 -0.22361580192370853
-39.0000850716127 42.0 -0.37550891203427045
-39.0000850716127 45.0 -0.5398124012973213
-39.0000850716127 48.0 -0.5017500947272354
-39.0000850716127 51.0 -0.501709783370712
-39.0000850716127 54.0 -0.4997024760567757
-39.0000850716127 57.0 -0.49827902409355
-39.0000850716127 60.0 -0.4962627547876107

-36.00010086304559 -60.0 -0.3440734518706346
-36.00010086304559 -57.0 -0.3368090872835569
-36.00010086304559 -54.0 -0.3304397819047643
-36.00010086304559 -51.0 -0.3237867319373655
-36.00010086304559 -48.0 -0.3180845185387962
-36.00010086304559 -45.0 -0.20914734009058733
-36.00010086304559 -42.0 -0.04254523874266576
-36.00010086304559 -39.0 0.11048490949754938
-36.00010086304559 -36.0 0.2511532913266039
-36.00010086304559 -33.0 0.383676779160775
-36.00010086304559 -30.0 0.5109721619012697
-36.00010086304559 -27.0 0.6275916074075412
-36.00010086304559 -24.0 0.7324313212847463
-36.00010086304559 -21.0 0.8217732026707343
-36.00010086304559 -18.0 0.884510596215295
-36.00010086304559 -15.0 0.924121656510066
-36.00010086304559 -12.0 0.9336641212235262
-36.00010086304559 -9.0 0.9227398835780192
-36.00010086304559 -6.0 0.911435291042502
-36.00010086304559 -3.0 0.8920965916353091
-36.00010086304559 0.0 0.8792439462995245
-36.00010086304559 3.0 0.8585775832653978
-36.00010086304559 6.0 0.8609091754591202
-36.00010086304559 9.0 0.8468001114528143
-36.00010086304559 12.0 0.8343135509483038
-36.00010086304559 15.0 0.7978707983955458
-36.00010086304559 18.0 0.7376135466226907
-36.00010086304559 21.0 0.6529423326213631
-36.00010086304559 24.0 0.5455234390334183
-36.00010086304559 27.0 0.4267847249795142
-36.00010086304559 30.0 0.2996151888221678
-36.00010086304559 33.0 0.17068632684348223
-36.00010086304559 36.0 0.03921859979244898
-36.00010086304559 39.0 -0.0967250109723646
-36.00010086304559 42.0 -0.24313402127504954
-36.00010086304559 45.0 -0.4021837639631152
-36.00010086304559 48.0 -0.5013025236507481
-36.00010086304559 51.0 -0.4992546746942908
-36.00010086304559 54.0 -0.4969546276625608
-36.00010086304559 57.0 -0.4953743536079123
-36.00010086304559 60.0 -0.493099579089373

-33.000116654478475 -60.0 -0.35499296401472014
-33.000116654478475 -57.0 -0.3486611174886771
-33.000116654478475 -54.0 -0.3415316108571392
-33.000116654478475 -51.0 -0.33350756073868976
-33.000116654478475 -48.0 -0.2726184413101243
-33.000116654478475 -45.0 -0.09525159596519128
-33.000116654478475 -42.0 0.06855840229824998
-33.000116654478475 -39.0 0.2207836041070705
-33.000116654478475 -36.0 0.36612231544094476
-33.000116654478475 -33.0 0.5062162676994475
-33.000116654478475 -30.0 0.6405555157508264
-33.000116654478475 -27.0 0.7616813021603526
-33.000116654478475 -24.0 0.8615746392226437
-33.000116654478475 -21.0 0.9318754846301688
-33.000116654478475 -18.0 0.9633117334695098
-33.000116654478475 -15.0 0.9502866303478321
-33.000116654478475 -12.0 0.9106519171882749
-33.000116654478475 -9.0 0.866726926968164
-33.000116654478475 -6.0 0.8162393514143187
-33.000116654478475 -3.0 0.7755940941621648
-33.000116654478475 0.0 0.7482561140156013
-33.000116654478475 3.0 0.7451907114748706
-33.000116654478475 6.0 0.7580360997151285
-33.000116654478475 9.0 0.7865137114878062
-33.000116654478475 12.0 0.8120618545767577
-33.000116654478475 15.0 0.83803568166625
-33.000116654478475 18.0 0.8196431708301666
-33.000116654478475 21.0 0.7653253021501554
-33.000116654478475 24.0 0.6799448645317862
-33.000116654478475 27.0 0.5634417210922913
-33.000116654478475 30.0 0.43038619002862244
-33.000116654478475 33.0 0.2930838951594586
-33.000116654478475 36.0 0.15773947386925083
-33.000116654478475 39.0 0.020151845132604256
-33.000116654478475 42.0 -0.12258424411188147
-33.000116654478475 45.0 -0.2769981823888802
-33.000116654478475 48.0 -0.4443400027720786
-33.000116654478475 51.0 -0.49617023744544697
-33.000116654478475 54.0 -0.49415817021621505
-33.000116654478475 57.0 -0.4913610912971301
-33.000116654478475 60.0 -0.48847829102346135

-30.000132445911362 -60.0 -0.36427297548558923
-30.000132445911362 -57.0 -0.35914907800173734
-30.000132445911362 -54.0 -0.35389604103419897
-30.000132445911362 -51.0 -0.35864322085399203
-30.000132445911362 -48.0 -0.1710461700995876
-30.000132445911362 -45.0 0.003075890698546399
-30.000132445911362 -42.0 0.16502665273542175
-30.000132445911362 -39.0 0.3198167040144777
-30.000132445911362 -36.0 0.46964907604350725
-30.000132445911362 -33.0 0.6195442702317399
-30.000132445911362 -30.0 0.7573667820522239
-30.000132445911362 -27.0 0.8744685965376451
-30.000132445911362 -24.0 0.9528170758133119
-30.000132445911362 -21.0 0.9835873067695906
-30.000132445911362 -18.0 0.9467340355966438
-30.000132445911362 -15.0 0.8778032671234555
-30.000132445911362 -12.0 0.7931906542057986
-30.000132445911362 -9.0 0.701813246233073
-30.000132445911362 -6.0 0.6191611176828283
-30.000132445911362 -3.0 0.5623819694390265
-30.000132445911362 0.0 0.52860470472397
-30.000132445911362 3.0 0.5321439383591939
-30.000132445911362 6.0 0.555220146056868
-30.000132445911362 9.0 0.6183187445094089
-30.000132445911362 12.0 0.6865265571649559
-30.000132445911362 15.0 0.7762439201855402
-30.000132445911362 18.0 0.8240046263044076
-30.000132445911362 21.0 0.8321587478238045
-30.000132445911362 24.0 0.7891502206808885
-30.000132445911362 27.0 0.691593458274272
-30.000132445911362 30.0 0.5602280786525656
-30.000132445911362 33.0 0.41505036447577986
-30.000132445911362 36.0 0.2713060777462713
-30.000132445911362 39.0 0.13018194741295172
-30.000132445911362 42.0 -0.01150900954797101
-30.000132445911362 45.0 -0.16189601422489078
-30.000132445911362 48.0 -0.3258762902741254
-30.000132445911362 51.0 -0.5045709197937136
-30.000132445911362 54.0 -0.48901635212755884
-30.000132445911362 57.0 -0.48621837630726644
-30.000132445911362 60.0 -0.483481812980218

-27.00014823734425 -60.0 -0.3735599923698742
-27.00014823734425 -57.0 -0.3689728481103743
-27.00014823734425 -54.0 -0.3642728670579005
-27.00014823734425 -51.0 -0.2675769721415337
-27.00014823734425 -48.0 -0.08220767915262436
-27.00014823734425 -45.0 0.08810233653308563
-27.00014823734425 -42.0 0.2489999838870025
-27.00014823734425 -39.0 0.4059848172383298
-27.00014823734425 -36.0 0.5655900203689022
-27.00014823734425 -33.0 0.7193200421087941
-27.00014823734425 -30.0 0.8581933428716034
-27.00014823734425 -27.0 0.957646701373374
-27.00014823734425 -24.0 0.9903060129333129
-27.00014823734425 -21.0 0.948495451378574
-27.00014823734425 -18.0 0.858512357789584
-27.00014823734425 -15.0 0.736516522586318
-27.00014823734425 -12.0 0.6024405906162692
-27.00014823734425 -9.0 0.4778967875275994
-27.00014823734425 -6.0 0.37712323120456104
-27.00014823734425 -3.0 0.31174747526398416
-27.00014823734425 0.0 0.272469370492442
-27.00014823734425 3.0 0.2687709512731738
-27.00014823734425 6.0 0.301091885132349
-27.00014823734425 9.0 0.3701127629930338
-27.00014823734425 12.0 0.47396298376157636
-27.00014823734425 15.0 0.6090643008891226
-27.00014823734425 18.0 0.736004674634673
-27.00014823734425 21.0 0.8294572230734094
-27.00014823734425 24.0 0.8586848180012333
-27.00014823734425 27.0 0.8011344832436856
-27.00014823734425 30.0 0.6842560747699722
-27.00014823734425 33.0 0.5366187251036161
-27.00014823734425 36.0 0.3823119389672076
-27.00014823734425 39.0 0.23471832384111527
-27.00014823734425 42.0 0.09016933855354363
-27.00014823734425 45.0 -0.05824055604426288
-27.00014823734425 48.0 -0.21690990594668358
-27.00014823734425 51.0 -0.39344149681438256
-27.00014823734425 54.0 -0.4834818688197778
-27.00014823734425 57.0 -0.4806893041618918
-27.00014823734425 60.0 -0.47812645489804756

-24.000164028777135 -60.0 -0.38251549410110713
-24.000164028777135 -57.0 -0.37890042915790145
-24.000164028777135 -54.0 -0.38132741035228046
-24.000164028777135 -51.0 -0.18843434457169222
-24.000164028777135 -48.0 -0.008157122200400041
-24.000164028777135 -45.0 0.15973655658715616
-24.000164028777135 -42.0 0.3218417120255739
-24.000164028777135 -39.0 0.48525462901657707
-24.000164028777135 -36.0 0.6510352079132757
-24.000164028777135 -33.0 0.8088099256416033
-24.000164028777135 -30.0 0.9328808121505453
-24.000164028777135 -27.0 0.9922963443150095
-24.000164028777135 -24.0 0.9667566420974312
-24.000164028777135 -21.0 0.8679261071916011
-24.000164028777135 -18.0 0.7191763983693467
-24.000164028777135 -15.0 0.55008694967374
-24.000164028777135 -12.0 0.3902510268144755
-24.000164028777135 -9.0 0.25359092412347667
-24.000164028777135 -6.0 0.14376196102597616
-24.000164028777135 -3.0 0.07066008152413342
-24.000164028777135 0.0 0.023644374104502448
-24.000164028777135 3.0 0.009175394351355247
-24.000164028777135 6.0 0.03789563432623218
-24.000164028777135 9.0 0.10492058457535329
-24.000164028777135 12.0 0.21860635067660608
-24.000164028777135 15.0 0.37728256651458714
-24.000164028777135 18.0 0.5643708125552834
-24.000164028777135 21.0 0.7405144851101528
-24.000164028777135 24.0 0.854272579908815
-24.000164028777135 27.0 0.8734865397247286
-24.000164028777135 30.0 0.7947735692275281
-24.000164028777135 33.0 0.6521617734265145
-24.000164028777135 36.0 0.4922342894515449
-24.000164028777135 39.0 0.3339257158819235
-24.000164028777135 42.0 0.18264185139634342
-24.000164028777135 45.0 0.034151462247771255
-24.000164028777135 48.0 -0.12325658031356397
-24.000164028777135 51.0 -0.29562702601443674
-24.000164028777135 54.0 -0.4841556688097076
-24.000164028777135 57.0 -0.473935854752719
-24.000164028777135 60.0 -0.4702847486652879

-21.000179820210022 -60.0 -0.389570046871882
-21.000179820210022 -57.0 -0.38700181241524817
-21.000179820210022 -54.0 -0.30884072499856174
-21.000179820210022 -51.0 -0.11853145581280641
-21.000179820210022 -48.0 0.05777632543281719
-21.000179820210022 -45.0 0.22266156815904173
-21.000179820210022 -42.0 0.3868162365212444
-21.000179820210022 -39.0 0.5554926031642454
-21.000179820210022 -36.0 0.7237157818766018
-21.000179820210022 -33.0 0.8756415738447978
-21.000179820210022 -30.0 0.9735396892463878
-21.000179820210022 -27.0 0.987211356369321
-21.000179820210022 -24.0 0.9040068212872715
-21.000179820210022 -21.0 0.7445652518751726
-21.000179820210022 -18.0 0.5555193207330028
-21.000179820210022 -15.0 0.36486391004014535
-21.000179820210022 -12.0 0.1956661690768055
-21.000179820210022 -9.0 0.05274684749307751
-21.000179820210022 -6.0 -0.06020736273534563
-21.000179820210022 -3.0 -0.14675757049127405
-21.000179820210022 0.0 -0.20083711322860576
-21.000179820210022 3.0 -0.22665260079099098
-21.000179820210022 6.0 -0.20761808111212965
-21.000179820210022 9.0 -0.14640872291056617
-21.000179820210022 12.0 -0.03783197121766012
-21.000179820210022 15.0 0.12648489275101404
-21.000179820210022 18.0 0.3426123004199098
-21.000179820210022 21.0 0.5788186410318839
-21.000179820210022 24.0 0.777548934970787
-21.000179820210022 27.0 0.8807701761989563
-21.000179820210022 30.0 0.8616065540028484
-21.000179820210022 33.0 0.7492236687450763
-21.000179820210022 36.0 0.5909134446605686
-21.000179820210022 39.0 0.4243234861246379
-21.000179820210022 42.0 0.2666926826965317
-21.000179820210022 45.0 0.11482397132845061
-21.000179820210022 48.0 -0.04092964100292401
-21.000179820210022 51.0 -0.20891804303498232
-21.000179820210022 54.0 -0.3950634195483547
-21.000179820210022 57.0 -0.4697595322116063
-21.000179820210022 60.0 -0.4696056440516278

-18.00019561164291 -60.0 -0.3938528247487318
-18.00019561164291 -57.0 -0.44722601248049987
-18.00019561164291 -54.0 -0.24726839511057067
-18.00019561164291 -51.0 -0.060240751637392724
-18.00019561164291 -48.0 0.1121493624413077
-18.00019561164291 -45.0 0.27690012533055697
-18.00019561164291 -42.0 0.44306612080897706
-18.00019561164291 -39.0 0.6145407326010923
-18.00019561164291 -36.0 0.7818539495588347
-18.00019561164291 -33.0 0.9203423574580637
-18.00019561164291 -30.0 0.9888531815323138
-18.00019561164291 -27.0 0.9517572105023981
-18.00019561164291 -24.0 0.8170441899017534
-18.00019561164291 -21.0 0.6213700120702851
-18.00019561164291 -18.0 0.4078946574828453
-18.00019561164291 -15.0 0.20648888591349265
-18.00019561164291 -12.0 0.03228577083271157
-18.00019561164291 -9.0 -0.11210490094456911
-18.00019561164291 -6.0 -0.23307719738438648
-18.00019561164291 -3.0 -0.33030406461981987
-18.00019561164291 0.0 -0.39690840453898096
-18.00019561164291 3.0 -0.43227649959206305
-18.00019561164291 6.0 -0.4280627087316248
-18.00019561164291 9.0 -0.379369300618412
-18.00019561164291 12.0 -0.27560188160982446
-18.00019561164291 15.0 -0.11087866264825974
-18.00019561164291 18.0 0.11154331985388016
-18.00019561164291 21.0 0.3871453880025841
-18.00019561164291 24.0 0.656378552017256
-18.00019561164291 27.0 0.8463501370714246
-18.00019561164291 30.0 0.8981953717171216
-18.00019561164291 33.0 0.8232148375410132
-18.00019561164291 36.0 0.6743754466894303
-18.00019561164291 39.0 0.5064024178908231
-18.00019561164291 42.0 0.33906364967108016
-18.00019561164291 45.0 0.1828174164962446
-18.00019561164291 48.0 0.028740492617322488
-18.00019561164291 51.0 -0.13694048356537158
-18.00019561164291 54.0 -0.3217370594633036
-18.00019561164291 57.0 -0.52458827715001
-18.00019561164291 60.0 -0.46718135097178654

-15.000211403075795 -60.0 -0.3961610263243546
-15.000211403075795 -57.0 -0.391004359339389
-15.000211403075795 -54.0 -0.19343018108746904
-15.000211403075795 -51.0 -0.010490173554016602
-15.000211403075795 -48.0 0.1584428900029391
-15.000211403075795 -45.0 0.32150368277010577
-15.000211403075795 -42.0 0.49102423528277483
-15.000211403075795 -39.0 0.661942900110764
-15.000211403075795 -36.0 0.8239741857379431
-15.000211403075795 -33.0 0.9418052040841831
-15.000211403075795 -30.0 0.9771635752204149
-15.000211403075795 -27.0 0.905069503203036
-15.000211403075795 -24.0 0.7302118733247529
-15.000211403075795 -21.0 0.5074601508911569
-15.000211403075795 -18.0 0.2817402507155673
-15.000211403075795 -15.0 0.07983385675920612
-15.000211403075795 -12.0 -0.09437421641567333
-15.000211403075795 -9.0 -0.24498686813299775
-15.000211403075795 -6.0 -0.37439751965711854
-15.000211403075795 -3.0 -0.4792838326735531
-15.000211403075795 0.0 -0.5612477086631004
-15.000211403075795 3.0 -0.6104415385147095
-15.000211403075795 6.0 -0.6246178729412672
-15.000211403075795 9.0 -0.5845732585085185
-15.000211403075795 12.0 -0.48703374427994356
-15.000211403075795 15.0 -0.32229472512994695
-15.000211403075795 18.0 -0.08858679473317067
-15.000211403075795 21.0 0.20708292188113214
-15.000211403075795 24.0 0.5261087484031334
-15.000211403075795 27.0 0.7932171830071238
-15.000211403075795 30.0 0.9163595963696548
-15.000211403075795 33.0 0.8715252388029143
-15.000211403075795 36.0 0.7406902336572726
-15.000211403075795 39.0 0.5677680903492238
-15.000211403075795 42.0 0.39964143113692485
-15.000211403075795 45.0 0.23895820540864698
-15.000211403075795 48.0 0.08439804028280012
-15.000211403075795 51.0 -0.07787775090174313
-15.000211403075795 54.0 -0.25912566602997095
-15.000211403075795 57.0 -0.46032212850593185
-15.000211403075795 60.0 -0.46465272190485746

-12.000227194508682 -60.0 -0.39854892653405866
-12.000227194508682 -57.0 -0.3452821795975152
-12.000227194508682 -54.0 -0.14770631958551275
-12.000227194508682 -51.0 0.03129389918227806
-12.000227194508682 -48.0 0.19786502368552966
-12.000227194508682 -45.0 0.36047511694823275
-12.000227194508682 -42.0 0.527527262398404
-12.000227194508682 -39.0 0.6994298429107145
-12.000227194508682 -36.0 0.8548570068900934
-12.000227194508682 -33.0 0.9575302422558759
-12.000227194508682 -30.0 0.9647305783994107
-12.000227194508682 -27.0 0.8511970366710102
-12.000227194508682 -24.0 0.6562799753431161
-12.000227194508682 -21.0 0.42283940883980387
-12.000227194508682 -18.0 0.19290689146438622
-12.000227194508682 -15.0 -0.012306876017133856
-12.000227194508682 -12.0 -0.18697316923142682
-12.000227194508682 -9.0 -0.3413334695774737
-12.000227194508682 -6.0 -0.4780821106470993
-12.000227194508682 -3.0 -0.5987112260051378
-12.000227194508682 0.0 -0.6979114331036796
-12.000227194508682 3.0 -0.762979578429128
-12.000227194508682 6.0 -0.7879080364747919
-12.000227194508682 9.0 -0.7579409016338382
-12.000227194508682 12.0 -0.6617079771369733
-12.000227194508682 15.0 -0.4942800583003972
-12.000227194508682 18.0 -0.2524921863282323
-12.000227194508682 21.0 0.059884032908220954
-12.000227194508682 24.0 0.40926352963553075
-12.000227194508682 27.0 0.7159373900940854
-12.000227194508682 30.0 0.898334197820168
-12.000227194508682 33.0 0.9086350557747583
-12.000227194508682 36.0 0.7861891080419031
-12.000227194508682 39.0 0.614599791141751
-12.000227194508682 42.0 0.4386597292010364
-12.000227194508682 45.0 0.2804376539815341
-12.000227194508682 48.0 0.12668003433633596
-12.000227194508682 51.0 -0.03240175227353763
-12.000227194508682 54.0 -0.20972678870281602
-12.000227194508682 57.0 -0.40944817596789584
-12.000227194508682 60.0 -0.4631529180164203

-9.000242985941568 -60.0 -0.39603187432773174
-9.000242985941568 -57.0 -0.3079451507179928
-9.000242985941568 -54.0 -0.11244047125275093
-9.000242985941568 -51.0 0.06373445141660067
-9.000242985941568 -48.0 0.22762957848979942
-9.000242985941568 -45.0 0.38826775089752014
-9.000242985941568 -42.0 0.5539842319724544
-9.000242985941568 -39.0 0.7222617766116725
-9.000242985941568 -36.0 0.8692582589243688
-9.000242985941568 -33.0 0.9593612307438973
-9.000242985941568 -30.0 0.9441861522078945
-9.000242985941568 -27.0 0.8158882538238975
-9.000242985941568 -24.0 0.6062344711103892
-9.000242985941568 -21.0 0.36776909401921215
-9.000242985941568 -18.0 0.13820459790257203
-9.000242985941568 -15.0 -0.06449542272331872
-9.000242985941568 -12.0 -0.2436936782109021
-9.000242985941568 -9.0 -0.40430875657589144
-9.000242985941568 -6.0 -0.5509896113326811
-9.000242985941568 -3.0 -0.6814195021510607
-9.000242985941568 0.0 -0.794804908254679
-9.000242985941568 3.0 -0.8758601008777318
-9.000242985941568 6.0 -0.9114360502223574
-9.000242985941568 9.0 -0.8910566510324041
-9.000242985941568 12.0 -0.7953828163710075
-9.000242985941568 15.0 -0.6214885774438919
-9.000242985941568 18.0 -0.37457806820743844
-9.000242985941568 21.0 -0.04317331060391057
-9.000242985941568 24.0 0.33087452055926647
-9.000242985941568 27.0 0.6770729985208468
-9.000242985941568 30.0 0.8902173006396362
-9.000242985941568 33.0 0.9235240508636634
-9.000242985941568 36.0 0.8115016227628742
-9.000242985941568 39.0 0.6403177949412392
-9.000242985941568 42.0 0.4672889960934273
-9.000242985941568 45.0 0.305821019775159
-9.000242985941568 48.0 0.1546401774999854
-9.000242985941568 51.0 -0.0006110293509359996
-9.000242985941568 54.0 -0.17338720537433516
-9.000242985941568 57.0 -0.369656347509218
-9.000242985941568 60.0 -0.46349270950235544

-6.000258777374454 -60.0 -0.3967970542192627
-6.000258777374454 -57.0 -0.28035002895391786
-6.000258777374454 -54.0 -0.0864440890622684
-6.000258777374454 -51.0 0.08769135655306554
-6.000258777374454 -48.0 0.24924249587818553
-6.000258777374454 -45.0 0.40711427215027535
-6.000258777374454 -42.0 0.5686883486773324
-6.000258777374454 -39.0 0.7326328510658893
-6.000258777374454 -36.0 0.8720472138838375
-6.000258777374454 -33.0 0.9499962446282699
-6.000258777374454 -30.0 0.9268047282171644
-6.000258777374454 -27.0 0.7929999093084931
-6.000258777374454 -24.0 0.5818922524655201
-6.000258777374454 -21.0 0.3481491651037045
-6.000258777374454 -18.0 0.11974718020808846
-6.000258777374454 -15.0 -0.08068601823818289
-6.000258777374454 -12.0 -0.26211605441951713
-6.000258777374454 -9.0 -0.42529576381908063
-6.000258777374454 -6.0 -0.5786516752337255
-6.000258777374454 -3.0 -0.7226431150079086
-6.000258777374454 0.0 -0.8473050930602583
-6.000258777374454 3.0 -0.9381860024888766
-6.000258777374454 6.0 -0.981215557891275
-6.000258777374454 9.0 -0.9614520753844259
-6.000258777374454 12.0 -0.8699429736836883
-6.000258777374454 15.0 -0.6860276497282921
-6.000258777374454 18.0 -0.4249718598897516
-6.000258777374454 21.0 -0.07744372417992318
-6.000258777374454 24.0 0.3146356510146645
-6.000258777374454 27.0 0.6797903031780793
-6.000258777374454 30.0 0.8952514319190817
-6.000258777374454 33.0 0.9272633058858751
-6.000258777374454 36.0 0.8157893079324514
-6.000258777374454 39.0 0.6472828780854286
-6.000258777374454 42.0 0.4741009837239641
-6.000258777374454 45.0 0.3163400030467748
-6.000258777374454 48.0 0.16791321891982156
-6.000258777374454 51.0 0.01628788883208144
-6.000258777374454 54.0 -0.15192140482603744
-6.000258777374454 57.0 -0.34523727929038167
-6.000258777374454 60.0 -0.4661545070453535

-3.00027456880734 -60.0 -0.393740639518138
-3.00027456880734 -57.0 -0.2628276809376834
-3.00027456880734 -54.0 -0.07008185620030374
-3.00027456880734 -51.0 0.10195280252916339
-3.00027456880734 -48.0 0.260921490363689
-3.00027456880734 -45.0 0.41624326005142576
-3.00027456880734 -42.0 0.5732951891655351
-3.00027456880734 -39.0 0.7285894399791261
-3.00027456880734 -36.0 0.8629934359165229
-3.00027456880734 -33.0 0.9311887842022972
-3.00027456880734 -30.0 0.9114723948993867
-3.00027456880734 -27.0 0.786388586200224
-3.00027456880734 -24.0 0.5864429438038133
-3.00027456880734 -21.0 0.36257278094998835
-3.00027456880734 -18.0 0.13712296461937595
-3.00027456880734 -15.0 -0.05986311331710556
-3.00027456880734 -12.0 -0.2401756632443589
-3.00027456880734 -9.0 -0.4043747271824386
-3.00027456880734 -6.0 -0.5578158274161815
-3.00027456880734 -3.0 -0.6994423443162326
-3.00027456880734 0.0 -0.8260686775867431
-3.00027456880734 3.0 -0.9202483356234896
-3.00027456880734 6.0 -0.9782795766357634
-3.00027456880734 9.0 -0.9580113071772267
-3.00027456880734 12.0 -0.8577470603185753
-3.00027456880734 15.0 -0.6713196130307444
-3.00027456880734 18.0 -0.39502121558523345
-3.00027456880734 21.0 -0.040282296732428884
-3.00027456880734 24.0 0.36178325963156344
-3.00027456880734 27.0 0.7228258055182845
-3.00027456880734 30.0 0.9138837863765681
-3.00027456880734 33.0 0.9259746901064397
-3.00027456880734 36.0 0.8039221679339636
-3.00027456880734 39.0 0.6344432247678944
-3.00027456880734 42.0 0.4656804672975792
-3.00027456880734 45.0 0.31084729530335703
-3.00027456880734 48.0 0.16805321760540953
-3.00027456880734 51.0 0.020936521659689344
-3.00027456880734 54.0 -0.14477181989596222
-3.00027456880734 57.0 -0.3359135757411062
-3.00027456880734 60.0 -0.4719461517128231

-0.0002903602402257732 -60.0 -0.391210528848366
-0.0002903602402257732 -57.0 -0.2532140125262044
-0.0002903602402257732 -54.0 -0.06277870855356732
-0.0002903602402257732 -51.0 0.107585212053293
-0.0002903602402257732 -48.0 0.2633607544449047
-0.0002903602402257732 -45.0 0.4146651154499643
-0.0002903602402257732 -42.0 0.565213835160934
-0.0002903602402257732 -39.0 0.7127680190364538
-0.0002903602402257732 -36.0 0.8392468960302832
-0.0002903602402257732 -33.0 0.910502856323314
-0.0002903602402257732 -30.0 0.9048893567117653
-0.0002903602402257732 -27.0 0.7944307665507875
-0.0002903602402257732 -24.0 0.6137270976007216
-0.0002903602402257732 -21.0 0.40765080725290065
-0.0002903602402257732 -18.0 0.19325601134898235
-0.0002903602402257732 -15.0 -0.002543101695749471
-0.0002903602402257732 -12.0 -0.17983694705153577
-0.0002903602402257732 -9.0 -0.3404457011822099
-0.0002903602402257732 -6.0 -0.4892346350062279
-0.0002903602402257732 -3.0 -0.6283441975407953
-0.0002903602402257732 0.0 -0.7501641541918332
-0.0002903602402257732 3.0 -0.8428648127074686
-0.0002903602402257732 6.0 -0.8880202986806531
-0.0002903602402257732 9.0 -0.8674880751791421
-0.0002903602402257732 12.0 -0.7674781432578255
-0.0002903602402257732 15.0 -0.5711772435418023
-0.0002903602402257732 18.0 -0.2838311536183538
-0.0002903602402257732 21.0 0.08275555536487748
-0.0002903602402257732 24.0 0.4795322176212219
-0.0002903602402257732 27.0 0.7986425094271515
-0.0002903602402257732 30.0 0.9512263137892075
-0.0002903602402257732 33.0 0.9129044649931882
-0.0002903602402257732 36.0 0.7704671996197417
-0.0002903602402257732 39.0 0.6006434656006093
-0.0002903602402257732 42.0 0.4387729906461276
-0.0002903602402257732 45.0 0.29341131940247983
-0.0002903602402257732 48.0 0.15552084099037344
-0.0002903602402257732 51.0 0.012308469407801738
-0.0002903602402257732 54.0 -0.15015360622772012
-0.0002903602402257732 57.0 -0.33808308100104273
-0.0002903602402257732 60.0 -0.5488365709206352

2.9996938483268885 -60.0 -0.3882523919944705
2.9996938483268885 -57.0 -0.255983593713646
2.9996938483268885 -54.0 -0.0661433756083664
2.9996938483268885 -51.0 0.10325780980965826
2.9996938483268885 -48.0 0.25646000447400097
2.9996938483268885 -45.0 0.40147893767418974
2.9996938483268885 -42.0 0.5445335114930441
2.9996938483268885 -39.0 0.6835604208437364
2.9996938483268885 -36.0 0.8053415914889274
2.9996938483268885 -33.0 0.8803952361617474
2.9996938483268885 -30.0 0.8855919980720303
2.9996938483268885 -27.0 0.8125499887418638
2.9996938483268885 -24.0 0.6637830259544921
2.9996938483268885 -21.0 0.4782138376991369
2.9996938483268885 -18.0 0.2796014623387653
2.9996938483268885 -15.0 0.09346789772850751
2.9996938483268885 -12.0 -0.07741125646235493
2.9996938483268885 -9.0 -0.23494552824202972
2.9996938483268885 -6.0 -0.37418037338223215
2.9996938483268885 -3.0 -0.5014730178819738
2.9996938483268885 0.0 -0.6081098542771223
2.9996938483268885 3.0 -0.6906787385686398
2.9996938483268885 6.0 -0.7227556143026007
2.9996938483268885 9.0 -0.6883554753691838
2.9996938483268885 12.0 -0.5758625197452458
2.9996938483268885 15.0 -0.38002013576114324
2.9996938483268885 18.0 -0.07886840710069644
2.9996938483268885 21.0 0.28348311443315194
2.9996938483268885 24.0 0.6353707115557744
2.9996938483268885 27.0 0.8938743507417265
2.9996938483268885 30.0 0.9700065743031168
2.9996938483268885 33.0 0.8823854836620291
2.9996938483268885 36.0 0.7199774946178592
2.9996938483268885 39.0 0.5501479331541479
2.9996938483268885 42.0 0.3991414893561421
2.9996938483268885 45.0 0.26155105550758656
2.9996938483268885 48.0 0.13061706382185975
2.9996938483268885 51.0 -0.005802284280683552
2.9996938483268885 54.0 -0.16789180310718035
2.9996938483268885 57.0 -0.3527766486971716
2.9996938483268885 60.0 -0.4869651160426064

5.999678056894003 -60.0 -0.3860015307575619
5.999678056894003 -57.0 -0.2699585166415612
5.999678056894003 -54.0 -0.07911318995735382
5.999678056894003 -51.0 0.08890960455170029
5.999678056894003 -48.0 0.2394979825609188
5.999678056894003 -45.0 0.3782326761963181
5.999678056894003 -42.0 0.5143911097645004
5.999678056894003 -39.0 0.6432592644379486
5.999678056894003 -36.0 0.7585743784354643
5.999678056894003 -33.0 0.8402004586766831
5.999678056894003 -30.0 0.86371232431973
5.999678056894003 -27.0 0.8240156369189572
5.999678056894003 -24.0 0.718656174637033
5.999678056894003 -21.0 0.5635760244444437
5.999678056894003 -18.0 0.38964869678029485
5.999678056894003 -15.0 0.2263246600205048
5.999678056894003 -12.0 0.06627520098548406
5.999678056894003 -9.0 -0.07943829852432807
5.999678056894003 -6.0 -0.20803402969929333
5.999678056894003 -3.0 -0.3207482381811866
5.999678056894003 0.0 -0.40710434824423963
5.999678056894003 3.0 -0.46830628096732363
5.999678056894003 6.0 -0.483002930142287
5.999678056894003 9.0 -0.43083905100561226
5.999678056894003 12.0 -0.3014161981732629
5.999678056894003 15.0 -0.08662695389998161
5.999678056894003 18.0 0.20798917359918018
5.999678056894003 21.0 0.5309612684812647
5.999678056894003 24.0 0.8232998493251099
5.999678056894003 27.0 0.9672414963174327
5.999678056894003 30.0 0.9519002178425157
5.999678056894003 33.0 0.8181938431844697
5.999678056894003 36.0 0.6507766945978188
5.999678056894003 39.0 0.4897026351313647
5.999678056894003 42.0 0.34815686379096933
5.999678056894003 45.0 0.22186026916092083
5.999678056894003 48.0 0.09664436028998491
5.999678056894003 51.0 -0.03821291310364988
5.999678056894003 54.0 -0.19600603288130045
5.999678056894003 57.0 -0.3816009694129831
5.999678056894003 60.0 -0.49952034388061106

8.999662265461117 -60.0 -0.38316979461424383
8.999662265461117 -57.0 -0.2951867887575096
8.999662265461117 -54.0 -0.10352761393368842
8.999662265461117 -51.0 0.06435879496850326
8.999662265461117 -48.0 0.2132153502613344
8.999662265461117 -45.0 0.3461632418732706
8.999662265461117 -42.0 0.47321234754924546
8.999662265461117 -39.0 0.5947600704471724
8.999662265461117 -36.0 0.7039800973815065
8.999662265461117 -33.0 0.7847270632549173
8.999662265461117 -30.0 0.8279447190782107
8.999662265461117 -27.0 0.8190893264036364
8.999662265461117 -24.0 0.7543395423108868
8.999662265461117 -21.0 0.6443705504574055
8.999662265461117 -18.0 0.5178231366140578
8.999662265461117 -15.0 0.37590887621503455
8.999662265461117 -12.0 0.23942084413042694
8.999662265461117 -9.0 0.11390517672001069
8.999662265461117 -6.0 0.000893254696075276
8.999662265461117 -3.0 -0.08837931349586407
8.999662265461117 0.0 -0.15400329657193337
8.999662265461117 3.0 -0.1893491824599154
8.999662265461117 6.0 -0.17478895167449526
8.999662265461117 9.0 -0.09900153538540843
8.999662265461117 12.0 0.049446846153218406
8.999662265461117 15.0 0.2694207794676844
8.999662265461117 18.0 0.5376879379719248
8.999662265461117 21.0 0.7948188746428
8.999662265461117 24.0 0.965396121088809
8.999662265461117 27.0 0.9768072990326316
8.999662265461117 30.0 0.8793991740725678
8.999662265461117 33.0 0.725059793977277
8.999662265461117 36.0 0.5621303202316803
8.999662265461117 39.0 0.41768695382353244
8.999662265461117 42.0 0.29065176492644645
8.999662265461117 45.0 0.1725439481777016
8.999662265461117 48.0 0.05413912417003376
8.999662265461117 51.0 -0.07918250802776117
8.999662265461117 54.0 -0.23564414266931508
8.999662265461117 57.0 -0.4201997254256296
8.999662265461117 60.0 -0.5104700572048566

11.999646474028232 -60.0 -0.383892068158467
11.999646474028232 -57.0 -0.3322815595378376
11.999646474028232 -54.0 -0.13912153830685312
11.999646474028232 -51.0 0.02966161472177095
11.999646474028232 -48.0 0.17623598059955503
11.999646474028232 -45.0 0.3072861678062764
11.999646474028232 -42.0 0.4255362138290184
11.999646474028232 -39.0 0.5375904999384883
11.999646474028232 -36.0 0.6379037811174619
11.999646474028232 -33.0 0.7209484761917502
11.999646474028232 -30.0 0.7755229221305323
11.999646474028232 -27.0 0.795721650521774
11.999646474028232 -24.0 0.7762221542023984
11.999646474028232 -21.0 0.7158030824406331
11.999646474028232 -18.0 0.6334624168374384
11.999646474028232 -15.0 0.5287651168190398
11.999646474028232 -12.0 0.42436782809852813
11.999646474028232 -9.0 0.32993548621044394
11.999646474028232 -6.0 0.24501819822362503
11.999646474028232 -3.0 0.18064864732137495
11.999646474028232 0.0 0.14549709865860394
11.999646474028232 3.0 0.1400628681231785
11.999646474028232 6.0 0.1887732605458068
11.999646474028232 9.0 0.2846950556486884
11.999646474028232 12.0 0.4381418294604156
11.999646474028232 15.0 0.6388736529757222
11.999646474028232 18.0 0.8340814060192061
11.999646474028232 21.0 0.9658082687956787
11.999646474028232 24.0 0.9795933554317169
11.999646474028232 27.0 0.9068574938516298
11.999646474028232 30.0 0.7715871194113869
11.999646474028232 33.0 0.6176763931473279
11.999646474028232 36.0 0.4703356685614279
11.999646474028232 39.0 0.34295410942106336
11.999646474028232 42.0 0.22686347445658636
11.999646474028232 45.0 0.11868718615071505
11.999646474028232 48.0 0.003567422642713736
11.999646474028232 51.0 -0.12819535520833084
11.999646474028232 54.0 -0.28548746251199236
11.999646474028232 57.0 -0.47273500289513287
11.999646474028232 60.0 -0.5210068076645867

14.999630682595345 -60.0 -0.38260877293898404
14.999630682595345 -57.0 -0.37781120837435855
14.999630682595345 -54.0 -0.18706312308230338
14.999630682595345 -51.0 -0.01518559549693272
14.999630682595345 -48.0 0.13201706868615865
14.999630682595345 -45.0 0.259909388338883
14.999630682595345 -42.0 0.37340244326107486
14.999630682595345 -39.0 0.47689876962045813
14.999630682595345 -36.0 0.5688434338932522
14.999630682595345 -33.0 0.647001646527796
14.999630682595345 -30.0 0.7090632355835219
14.999630682595345 -27.0 0.7445007355898628
14.999630682595345 -24.0 0.7566091927294907
14.999630682595345 -21.0 0.738178187762592
14.999630682595345 -18.0 0.7024598467709235
14.999630682595345 -15.0 0.6498578386965272
14.999630682595345 -12.0 0.5868699316174579
14.999630682595345 -9.0 0.5282756700639291
14.999630682595345 -6.0 0.4848037229674489
14.999630682595345 -3.0 0.45243749748386153
14.999630682595345 0.0 0.4489303444925714
14.999630682595345 3.0 0.47679342159586513
14.999630682595345 6.0 0.5337336356641142
14.999630682595345 9.0 0.637921930736421
14.999630682595345 12.0 0.7606252336976166
14.999630682595345 15.0 0.8762125246447212
14.999630682595345 18.0 0.9663373012702602
14.999630682595345 21.0 0.9740412088646421
14.999630682595345 24.0 0.9012547011390479
14.999630682595345 27.0 0.785291055132183
14.999630682595345 30.0 0.6425860184763605
14.999630682595345 33.0 0.5024508466155151
14.999630682595345 36.0 0.37445880627184597
14.999630682595345 39.0 0.2658846135372847
14.999630682595345 42.0 0.1624701917035585
14.999630682595345 45.0 0.05996223465454286
14.999630682595345 48.0 -0.0532311287098129
14.999630682595345 51.0 -0.18761417553072507
14.999630682595345 54.0 -0.3497863211556917
14.999630682595345 57.0 -0.5375051936419559
14.999630682595345 60.0 -0.5378173826934382

17.99961489116246 -60.0 -0.3819056400650255
17.99961489116246 -57.0 -0.4343440543860546
17.99961489116246 -54.0 -0.24429451264967242
17.99961489116246 -51.0 -0.07141719741231145
17.99961489116246 -48.0 0.07877998202100144
17.99961489116246 -45.0 0.20548131940481415
17.99961489116246 -42.0 0.3151016833114122
17.99961489116246 -39.0 0.41017545553582796
17.99961489116246 -36.0 0.49318047340747784
17.99961489116246 -33.0 0.5670904347987079
17.99961489116246 -30.0 0.6258242966436921
17.99961489116246 -27.0 0.6724148798434949
17.99961489116246 -24.0 0.7016130551386968
17.99961489116246 -21.0 0.7143850548348418
17.99961489116246 -18.0 0.7106850756520976
17.99961489116246 -15.0 0.6908901602065997
17.99961489116246 -12.0 0.6812055966156201
17.99961489116246 -9.0 0.6619826327072482
17.99961489116246 -6.0 0.6518391445357797
17.99961489116246 -3.0 0.6479674571337947
17.99961489116246 0.0 0.6710368925874057
17.99961489116246 3.0 0.7075050239804024
17.99961489116246 6.0 0.7684933979092857
17.99961489116246 9.0 0.8328113728307381
17.99961489116246 12.0 0.9048660813937466
17.99961489116246 15.0 0.928065581813419
17.99961489116246 18.0 0.9171720777794581
17.99961489116246 21.0 0.8505301428742418
17.99961489116246 24.0 0.7488053857204701
17.99961489116246 27.0 0.6293452506194984
17.99961489116246 30.0 0.5058775395303572
17.99961489116246 33.0 0.3904852051430718
17.99961489116246 36.0 0.2859727868513672
17.99961489116246 39.0 0.1894919752203854
17.99961489116246 42.0 0.0956010457270247
17.99961489116246 45.0 -0.004442910768093898
17.99961489116246 48.0 -0.11985413676864638
17.99961489116246 51.0 -0.2580592138910788
17.99961489116246 54.0 -0.42417269355591786
17.99961489116246 57.0 -0.6108869899023947
17.99961489116246 60.0 -0.5521583586515656

20.999599099729572 -60.0 -0.38257709855920763
20.999599099729572 -57.0 -0.38242012490683547
20.999599099729572 -54.0 -0.31160748797163584
20.999599099729572 -51.0 -0.13586018657166846
20.999599099729572 -48.0 0.01801064195102649
20.999599099729572 -45.0 0.14665908244583029
20.999599099729572 -42.0 0.252284458848537
20.999599099729572 -39.0 0.34395038443810333
20.999599099729572 -36.0 0.42086201535861517
20.999599099729572 -33.0 0.48553314792153585
20.999599099729572 -30.0 0.5382509016226308
20.999599099729572 -27.0 0.5842276545376898
20.999599099729572 -24.0 0.6215103243433888
20.999599099729572 -21.0 0.6489596002104353
20.999599099729572 -18.0 0.6684306793591422
20.999599099729572 -15.0 0.6784871269016866
20.999599099729572 -12.0 0.6866137164715741
20.999599099729572 -9.0 0.6989032023353041
20.999599099729572 -6.0 0.7063286847327989
20.999599099729572 -3.0 0.7184308401764462
20.999599099729572 0.0 0.7521211732616591
20.999599099729572 3.0 0.7815159348711348
20.999599099729572 6.0 0.8189162187326819
20.999599099729572 9.0 0.8322526764080542
20.999599099729572 12.0 0.8433389197788318
20.999599099729572 15.0 0.8141537773677869
20.999599099729572 18.0 0.7555154594570646
20.999599099729572 21.0 0.6725284939246996
20.999599099729572 24.0 0.5780423842061547
20.999599099729572 27.0 0.4779457271088141
20.999599099729572 30.0 0.3812454403718017
20.999599099729572 33.0 0.2876763398201386
20.999599099729572 36.0 0.19973495281600803
20.999599099729572 39.0 0.11564720290805405
20.999599099729572 42.0 0.02595556112296839
20.999599099729572 45.0 -0.07513476214672046
20.999599099729572 48.0 -0.19345085494195055
20.999599099729572 51.0 -0.3358811804778092
20.999599099729572 54.0 -0.5058717709841957
20.999599099729572 57.0 -0.5721122284109134
20.999599099729572 60.0 -0.5676338292019071

23.999583308296685 -60.0 -0.3830784960003022
23.999583308296685 -57.0 -0.38315601726898135
23.999583308296685 -54.0 -0.3901440630194354
23.999583308296685 -51.0 -0.2136466366870045
23.999583308296685 -48.0 -0.0561974569180354
23.999583308296685 -45.0 0.07597151117503408
23.999583308296685 -42.0 0.18403505217274974
23.999583308296685 -39.0 0.27326744978672285
23.999583308296685 -36.0 0.34511523392771376
23.999583308296685 -33.0 0.40577182784261584
23.999583308296685 -30.0 0.4550104913049403
23.999583308296685 -27.0 0.49504450631265434
23.999583308296685 -24.0 0.5289683175324283
23.999583308296685 -21.0 0.5586041816233356
23.999583308296685 -18.0 0.5847368507623647
23.999583308296685 -15.0 0.6036973505757076
23.999583308296685 -12.0 0.624098720248373
23.999583308296685 -9.0 0.6392182740496639
23.999583308296685 -6.0 0.6536032059057616
23.999583308296685 -3.0 0.6704434437563739
23.999583308296685 0.0 0.6818718886617785
23.999583308296685 3.0 0.6960355825143876
23.999583308296685 6.0 0.701911686283795
23.999583308296685 9.0 0.6917417686351787
23.999583308296685 12.0 0.6682189116499383
23.999583308296685 15.0 0.6231136015779181
23.999583308296685 18.0 0.5639382632368779
23.999583308296685 21.0 0.4959607159575973
23.999583308296685 24.0 0.42208667664190264
23.999583308296685 27.0 0.34461831202554366
23.999583308296685 30.0 0.2689196092706434
23.999583308296685 33.0 0.19477257853059401
23.999583308296685 36.0 0.1196118855247651
23.999583308296685 39.0 0.04031429145039933
23.999583308296685 42.0 -0.04789272240776213
23.999583308296685 45.0 -0.1536695012681355
23.999583308296685 48.0 -0.2798057733963174
23.999583308296685 51.0 -0.4270656245620398
23.999583308296685 54.0 -0.5981075231543335
23.999583308296685 57.0 -0.5847961909902182
23.999583308296685 60.0 -0.5783407103136259

26.9995675168638 -60.0 -0.3838639489751664
26.9995675168638 -57.0 -0.38414806880275626
26.9995675168638 -54.0 -0.3838373744785497
26.9995675168638 -51.0 -0.3008217672864772
26.9995675168638 -48.0 -0.1403132176741412
26.9995675168638 -45.0 -0.002136104725706956
26.9995675168638 -42.0 0.11032416023229998
26.9995675168638 -39.0 0.19978820621047869
26.9995675168638 -36.0 0.27090232271423803
26.9995675168638 -33.0 0.32705846383962267
26.9995675168638 -30.0 0.3710226354163606
26.9995675168638 -27.0 0.40826866909115256
26.9995675168638 -24.0 0.43756561643094516
26.9995675168638 -21.0 0.463660046216728
26.9995675168638 -18.0 0.48720012960785763
26.9995675168638 -15.0 0.5047327919783584
26.9995675168638 -12.0 0.5227854011215645
26.9995675168638 -9.0 0.5351384251761034
26.9995675168638 -6.0 0.5436660937407894
26.9995675168638 -3.0 0.5476850908349711
26.9995675168638 0.0 0.5501175858198054
26.9995675168638 3.0 0.5431926201597982
26.9995675168638 6.0 0.5324715254450316
26.9995675168638 9.0 0.5129967724047693
26.9995675168638 12.0 0.48098090123056525
26.9995675168638 15.0 0.43969588829067613
26.9995675168638 18.0 0.39250010709553584
26.9995675168638 21.0 0.34244306068377833
26.9995675168638 24.0 0.2875757986019487
26.9995675168638 27.0 0.23049474198490152
26.9995675168638 30.0 0.17022566739666728
26.9995675168638 33.0 0.10945454013831353
26.9995675168638 36.0 0.0399569252605059
26.9995675168638 39.0 -0.03771215071525453
26.9995675168638 42.0 -0.13018580982330724
26.9995675168638 45.0 -0.2417549576550394
26.9995675168638 48.0 -0.37623794959832524
26.9995675168638 51.0 -0.5264743117472936
26.9995675168638 54.0 -0.6059657530797123
26.9995675168638 57.0 -0.5997490857887652
26.9995675168638 60.0 -0.5935927249779942

29.999551725430912 -60.0 -0.3838373502599251
29.999551725430912 -57.0 -0.3845768355362589
29.999551725430912 -54.0 -0.385712754441769
29.999551725430912 -51.0 -0.3988979415120043
29.999551725430912 -48.0 -0.23730297941078696
29.999551725430912 -45.0 -0.09380466219444084
29.999551725430912 -42.0 0.025164127159603703
29.999551725430912 -39.0 0.119540931648377
29.999551725430912 -36.0 0.19314181973308273
29.999551725430912 -33.0 0.2486192437584652
29.999551725430912 -30.0 0.29057639668831803
29.999551725430912 -27.0 0.323813641182254
29.999551725430912 -24.0 0.34853480481313864
29.999551725430912 -21.0 0.3708984251023808
29.999551725430912 -18.0 0.39064673212329437
29.999551725430912 -15.0 0.40437605071829
29.999551725430912 -12.0 0.41544788080103123
29.999551725430912 -9.0 0.4223361764641103
29.999551725430912 -6.0 0.42378135685423385
29.999551725430912 -3.0 0.4196841123600081
29.999551725430912 0.0 0.4101445247536796
29.999551725430912 3.0 0.39700078571537445
29.999551725430912 6.0 0.37918949593827644
29.999551725430912 9.0 0.35423970016818956
29.999551725430912 12.0 0.32463403374145017
29.999551725430912 15.0 0.2906123984204762
29.999551725430912 18.0 0.25676625114198853
29.999551725430912 21.0 0.2201137431334471
29.999551725430912 24.0 0.17960380175505572
29.999551725430912 27.0 0.13496805212992358
29.999551725430912 30.0 0.08439984550140614
29.999551725430912 33.0 0.026816030768852424
29.999551725430912 36.0 -0.04124298007816463
29.999551725430912 39.0 -0.12280890585154947
29.999551725430912 42.0 -0.2227979710185003
29.999551725430912 45.0 -0.34319992094605856
29.999551725430912 48.0 -0.4828748345765136
29.999551725430912 51.0 -0.6367051606489813
29.999551725430912 54.0 -0.6182309847377331
29.999551725430912 57.0 -0.6123641828409528
29.999551725430912 60.0 -0.6059659018808983

32.999535933998025 -60.0 -0.38564904056414157
32.999535933998025 -57.0 -0.38702330372154753
32.999535933998025 -54.0 -0.3898080797574295
32.999535933998025 -51.0 -0.3905117480562769
32.999535933998025 -48.0 -0.3427957624834982
32.999535933998025 -45.0 -0.19698189199324417
32.999535933998025 -42.0 -0.07117668539937555
32.999535933998025 -39.0 0.03004065591269307
32.999535933998025 -36.0 0.10848110108055875
32.999535933998025 -33.0 0.1674454356771285
32.999535933998025 -30.0 0.21012650910857383
32.999535933998025 -27.0 0.24265652237909208
32.999535933998025 -24.0 0.2666059001346218
32.999535933998025 -21.0 0.28507645112840413
32.999535933998025 -18.0 0.30031641194513864
32.999535933998025 -15.0 0.31071355784003407
32.999535933998025 -12.0 0.3176418424868034
32.999535933998025 -9.0 0.31766753024292554
32.999535933998025 -6.0 0.31489393587492853
32.999535933998025 -3.0 0.3071606973820771
32.999535933998025 0.0 0.2933644068817642
32.999535933998025 3.0 0.27591992279160876
32.999535933998025 6.0 0.2540376042655855
32.999535933998025 9.0 0.23016116399773487
32.999535933998025 12.0 0.2047110070153412
32.999535933998025 15.0 0.18022754362147417
32.999535933998025 18.0 0.15174138664563308
32.999535933998025 21.0 0.12254650805891022
32.999535933998025 24.0 0.09016392084418884
32.999535933998025 27.0 0.04966615006039597
32.999535933998025 30.0 0.001997204077426905
32.999535933998025 33.0 -0.05674850329795343
32.999535933998025 36.0 -0.12838911202237172
32.999535933998025 39.0 -0.21757973238319311
32.999535933998025 42.0 -0.3258610050581323
32.999535933998025 45.0 -0.4534100681049069
32.999535933998025 48.0 -0.5964633141218463
32.999535933998025 51.0 -0.6382380226950051
32.999535933998025 54.0 -0.6314895177709016
32.999535933998025 57.0 -0.6230993704835168
32.999535933998025 60.0 -0.6168750448011062

35.99952014256514 -60.0 -0.38907498072007124
35.99952014256514 -57.0 -0.3902080453233847
35.99952014256514 -54.0 -0.3907118820638356
35.99952014256514 -51.0 -0.3917073861751407
35.99952014256514 -48.0 -0.3945902744633566
35.99952014256514 -45.0 -0.3126704755053138
35.99952014256514 -42.0 -0.18157671349617058
35.99952014256514 -39.0 -0.07165133896254777
35.99952014256514 -36.0 0.01316706419976601
35.99952014256514 -33.0 0.07741820124351359
35.99952014256514 -30.0 0.12460368171491183
35.99952014256514 -27.0 0.15959027070084986
35.99952014256514 -24.0 0.18425144751073616
35.99952014256514 -21.0 0.20209028039812216
35.99952014256514 -18.0 0.21549739205224136
35.99952014256514 -15.0 0.22359544455979075
35.99952014256514 -12.0 0.228387082621095
35.99952014256514 -9.0 0.22795676241897592
35.99952014256514 -6.0 0.22194198758842648
35.99952014256514 -3.0 0.21133767240435666
35.99952014256514 0.0 0.1964922368863148
35.99952014256514 3.0 0.17733036963681856
35.99952014256514 6.0 0.15703726719258454
35.99952014256514 9.0 0.135392185182664
35.99952014256514 12.0 0.11406078356245292
35.99952014256514 15.0 0.09205395947081421
35.99952014256514 18.0 0.06791063448435629
35.99952014256514 21.0 0.04137539859402698
35.99952014256514 24.0 0.008843690189956772
35.99952014256514 27.0 -0.03223515306120274
35.99952014256514 30.0 -0.08282043467046188
35.99952014256514 33.0 -0.14731737441377946
35.99952014256514 36.0 -0.2267727646315981
35.99952014256514 39.0 -0.32431513360725195
35.99952014256514 42.0 -0.4431238407176937
35.99952014256514 45.0 -0.5742350202669484
35.99952014256514 48.0 -0.6541738411203128
35.99952014256514 51.0 -0.6469697701927297
35.99952014256514 54.0 -0.6417288684715854
35.99952014256514 57.0 -0.635571193575289
35.99952014256514 60.0 -0.628856145909024

38.99950435113225 -60.0 -0.3905883407806715
38.99950435113225 -57.0 -0.39094630479671866
38.99950435113225 -54.0 -0.39263620027167345
38.99950435113225 -51.0 -0.396018411568817
38.99950435113225 -48.0 -0.39980780959510465
38.99950435113225 -45.0 -0.4371634762616095
38.99950435113225 -42.0 -0.30701733445937246
38.99950435113225 -39.0 -0.19327438844860437
38.99950435113225 -36.0 -0.09817555516547923
38.99950435113225 -33.0 -0.025564990012401236
38.99950435113225 -30.0 0.029203017257802652
38.99950435113225 -27.0 0.07038559013316756
38.99950435113225 -24.0 0.09815928769436211
38.99950435113225 -21.0 0.11799748871407512
38.99950435113225 -18.0 0.13226365672138105
38.99950435113225 -15.0 0.1407169579238945
38.99950435113225 -12.0 0.14449374171627105
38.99950435113225 -9.0 0.14392842731281746
38.99950435113225 -6.0 0.13845190016321748
38.99950435113225 -3.0 0.1286150928414701
38.99950435113225 0.0 0.11480714640889815
38.99950435113225 3.0 0.09799832089801137
38.99950435113225 6.0 0.0793054994979135
38.99950435113225 9.0 0.05957527229798782
38.99950435113225 12.0 0.0387526259115746
38.99950435113225 15.0 0.017007660583924014
38.99950435113225 18.0 -0.007191878448401089
38.99950435113225 21.0 -0.035898449489531775
38.99950435113225 24.0 -0.07146161993930163
38.99950435113225 27.0 -0.11801324905392559
38.99950435113225 30.0 -0.17676062911979365
38.99950435113225 33.0 -0.24970452543795382
38.99950435113225 36.0 -0.338790532827424
38.99950435113225 39.0 -0.4473556601398233
38.99950435113225 42.0 -0.5713512889019967
38.99950435113225 45.0 -0.7007734342425087
38.99950435113225 48.0 -0.6611300539875237
38.99950435113225 51.0 -0.6557906077265306
38.99950435113225 54.0 -0.6500433500972471
38.99950435113225 57.0 -0.6444042537147492
38.99950435113225 60.0 -0.6388114017061116

41.999488559699365 -60.0 -0.39125803977767154
41.999488559699365 -57.0 -0.3930821072930183
41.999488559699365 -54.0 -0.39721040301365135
41.999488559699365 -51.0 -0.4009633172149843
41.999488559699365 -48.0 -0.4032066305952147
41.999488559699365 -45.0 -0.4097789130563898
41.999488559699365 -42.0 -0.44212188538913055
41.999488559699365 -39.0 -0.32750487714455084
41.999488559699365 -36.0 -0.2272782350341881
41.999488559699365 -33.0 -0.14622403081102783
41.999488559699365 -30.0 -0.08226263528144839
41.999488559699365 -27.0 -0.032663190384418124
41.999488559699365 -24.0 0.00039315844298547996
41.999488559699365 -21.0 0.025361247379129762
41.999488559699365 -18.0 0.04306940213239634
41.999488559699365 -15.0 0.05341036869823625
41.999488559699365 -12.0 0.058784561064028226
41.999488559699365 -9.0 0.06013532055739428
41.999488559699365 -6.0 0.0568785161512747
41.999488559699365 -3.0 0.048876865596346984
41.999488559699365 0.0 0.03755864056914203
41.999488559699365 3.0 0.02243987350172612
41.999488559699365 6.0 0.005524037439393963
41.999488559699365 9.0 -0.01344230126760306
41.999488559699365 12.0 -0.03387396038582987
41.999488559699365 15.0 -0.0575301642469428
41.999488559699365 18.0 -0.08452884938175899
41.999488559699365 21.0 -0.11840243704784004
41.999488559699365 24.0 -0.16069057019581193
41.999488559699365 27.0 -0.21575818424216414
41.999488559699365 30.0 -0.2852941389609067
41.999488559699365 33.0 -0.3688326369975585
41.999488559699365 36.0 -0.4658577643412952
41.999488559699365 39.0 -0.5837332837452053
41.999488559699365 42.0 -0.7027894010100187
41.999488559699365 45.0 -0.6751728493168718
41.999488559699365 48.0 -0.6681442284201444
41.999488559699365 51.0 -0.6621281733807246
41.999488559699365 54.0 -0.6572486311263976
41.999488559699365 57.0 -0.652427361068817
41.999488559699365 60.0 -0.6463585660447968

44.99947276826648 -60.0 -0.39459040466157336
44.99947276826648 -57.0 -0.3980540208559833
44.99947276826648 -54.0 -0.4018356435672037
44.99947276826648 -51.0 -0.40399355895470124
44.99947276826648 -48.0 -0.41022319020795783
44.99947276826648 -45.0 -0.4182771995696893
44.99947276826648 -42.0 -0.4263613894260773
44.99947276826648 -39.0 -0.4666529711935578
44.99947276826648 -36.0 -0.3700388751111854
44.99947276826648 -33.0 -0.28253814251309195
44.99947276826648 -30.0 -0.21235848984831657
44.99947276826648 -27.0 -0.15396873704086336
44.99947276826648 -24.0 -0.11349908520435707
44.99947276826648 -21.0 -0.08239309104986296
44.99947276826648 -18.0 -0.05958341918934736
44.99947276826648 -15.0 -0.0447986801869143
44.99947276826648 -12.0 -0.03651919562253938
44.99947276826648 -9.0 -0.03207619318180267
44.99947276826648 -6.0 -0.032380959134022
44.99947276826648 -3.0 -0.03736605849360156
44.99947276826648 0.0 -0.04632634746996788
44.99947276826648 3.0 -0.05906045155308057
44.99947276826648 6.0 -0.0745244905150374
44.99947276826648 9.0 -0.09304125807086734
44.99947276826648 12.0 -0.1160315671805228
44.99947276826648 15.0 -0.14315051185247543
44.99947276826648 18.0 -0.17408716726181522
44.99947276826648 21.0 -0.2168471282996419
44.99947276826648 24.0 -0.26808314837662384
44.99947276826648 27.0 -0.3319125247585778
44.99947276826648 30.0 -0.4117695584426793
44.99947276826648 33.0 -0.5033484162511799
44.99947276826648 36.0 -0.6092538526585399
44.99947276826648 39.0 -0.7202241375986876
44.99947276826648 42.0 -0.685243505291243
44.99947276826648 45.0 -0.6789810340835841
44.99947276826648 48.0 -0.6756365383247227
44.99947276826648 51.0 -0.6691764411244734
44.99947276826648 54.0 -0.6628728210635084
44.99947276826648 57.0 -0.658681821595109
44.99947276826648 60.0 -0.6541739885163355

47.99945697683359 -60.0 -0.3986390967083202
47.99945697683359 -57.0 -0.4023079430054958
47.99945697683359 -54.0 -0.4047380643329186
47.99945697683359 -51.0 -0.4105989398670543
47.99945697683359 -48.0 -0.4182772468309182
47.99945697683359 -45.0 -0.42579374677477494
47.99945697683359 -42.0 -0.4326167232540115
47.99945697683359 -39.0 -0.44639350262041555
47.99945697683359 -36.0 -0.4585380313714088
47.99945697683359 -33.0 -0.43122849549557957
47.99945697683359 -30.0 -0.3590239950913542
47.99945697683359 -27.0 -0.29715866216738207
47.99945697683359 -24.0 -0.24900144287819004
47.99945697683359 -21.0 -0.21006263250050627
47.99945697683359 -18.0 -0.18204193564613644
47.99945697683359 -15.0 -0.16124271750676783
47.99945697683359 -12.0 -0.14967059333984517
47.99945697683359 -9.0 -0.1419617769920884
47.99945697683359 -6.0 -0.13885224863187823
47.99945697683359 -3.0 -0.14029052265107186
47.99945697683359 0.0 -0.14677115862225143
47.99945697683359 3.0 -0.15753864252305977
47.99945697683359 6.0 -0.17183902190423983
47.99945697683359 9.0 -0.19332290223557574
47.99945697683359 12.0 -0.21835448723345208
47.99945697683359 15.0 -0.24871629015329108
47.99945697683359 18.0 -0.28825903419449045
47.99945697683359 21.0 -0.33623949382874785
47.99945697683359 24.0 -0.39817427117185233
47.99945697683359 27.0 -0.4703143739437837
47.99945697683359 30.0 -0.5565210610333892
47.99945697683359 33.0 -0.6512228021533928
47.99945697683359 36.0 -0.6939623615702858
47.99945697683359 39.0 -0.6894991375905714
47.99945697683359 42.0 -0.6875511328775554
47.99945697683359 45.0 -0.684917084552017
47.99945697683359 48.0 -0.6789810775062173
47.99945697683359 51.0 -0.6760292944162197
47.99945697683359 54.0 -0.6700354232105256
47.99945697683359 57.0 -0.6634842090428542
47.99945697683359 60.0 -0.6597953180800973

50.999441185400705 -60.0 -0.4026472450116594
50.999441185400705 -57.0 -0.4053600316523224
50.999441185400705 -54.0 -0.4109202738010422
50.999441185400705 -51.0 -0.41827728853186685
50.999441185400705 -48.0 -0.4252805796528259
50.999441185400705 -45.0 -0.43174778752418536
50.999441185400705 -42.0 -0.44397625812445257
50.999441185400705 -39.0 -0.4558923067256317
50.999441185400705 -36.0 -0.46837700134715415
50.999441185400705 -33.0 -0.4851021130937155
50.999441185400705 -30.0 -0.511090648455288
50.999441185400705 -27.0 -0.45203260315850996
50.999441185400705 -24.0 -0.4013038895560758
50.999441185400705 -21.0 -0.3587227188081608
50.999441185400705 -18.0 -0.3268336732521189
50.999441185400705 -15.0 -0.3014982364986786
50.999441185400705 -12.0 -0.2835105963730755
50.999441185400705 -9.0 -0.2735491194468912
50.999441185400705 -6.0 -0.26804601612900575
50.999441185400705 -3.0 -0.26791724884473084
50.999441185400705 0.0 -0.2723085922580583
50.999441185400705 3.0 -0.2816322603989747
50.999441185400705 6.0 -0.29814319772849873
50.999441185400705 9.0 -0.31876174408720126
50.999441185400705 12.0 -0.3450786246915737
50.999441185400705 15.0 -0.37955663929281547
50.999441185400705 18.0 -0.42514046550306267
50.999441185400705 21.0 -0.4804378042055226
50.999441185400705 24.0 -0.5475221200649988
50.999441185400705 27.0 -0.6251898680345602
50.999441185400705 30.0 -0.7078384699164656
50.999441185400705 33.0 -0.6962421475149088
50.999441185400705 36.0 -0.6950041926942488
50.999441185400705 39.0 -0.6932142291692348
50.999441185400705 42.0 -0.6885998853492861
50.999441185400705 45.0 -0.6875692093931912
50.999441185400705 48.0 -0.6846157295101412
50.999441185400705 51.0 -0.6789811158201715
50.999441185400705 54.0 -0.6763656500188422
50.999441185400705 57.0 -0.6707581146484739
50.999441185400705 60.0 -0.6647141256839966

53.99942539396782 -60.0 -0.4058847118492102
53.99942539396782 -57.0 -0.4111977708256079
53.99942539396782 -54.0 -0.4182773255992693
53.99942539396782 -51.0 -0.42481486634158494
53.99942539396782 -48.0 -0.43121035181734235
53.99942539396782 -45.0 -0.4417270776775667
53.99942539396782 -42.0 -0.4534920457533523
53.99942539396782 -39.0 -0.4641640409615646
53.99942539396782 -36.0 -0.4798759162342208
53.99942539396782 -33.0 -0.4947992517128256
53.99942539396782 -30.0 -0.5125310184603685
53.99942539396782 -27.0 -0.5309538533592174
53.99942539396782 -24.0 -0.5555206988294275
53.99942539396782 -21.0 -0.5194031216338214
53.99942539396782 -18.0 -0.4861304268161933
53.99942539396782 -15.0 -0.4596345435501233
53.99942539396782 -12.0 -0.43953586362658537
53.99942539396782 -9.0 -0.42647722841292374
53.99942539396782 -6.0 -0.41911575679556967
53.99942539396782 -3.0 -0.4171860364284498
53.99942539396782 0.0 -0.4203128960293189
53.99942539396782 3.0 -0.4305158357820032
53.99942539396782 6.0 -0.44616558355698016
53.99942539396782 9.0 -0.46836674095378833
53.99942539396782 12.0 -0.4968447252789705
53.99942539396782 15.0 -0.5375451194996138
53.99942539396782 18.0 -0.5845569162608912
53.99942539396782 21.0 -0.6428392176370131
53.99942539396782 24.0 -0.706136650187544
53.99942539396782 27.0 -0.7005201945676464
53.99942539396782 30.0 -0.7003748656955674
53.99942539396782 33.0 -0.6978873484089289
53.99942539396782 36.0 -0.6961777682180302
53.99942539396782 39.0 -0.6947078674349563
53.99942539396782 42.0 -0.6923184686084216
53.99942539396782 45.0 -0.6879746130488831
53.99942539396782 48.0 -0.6875346819596654
53.99942539396782 51.0 -0.6843374856476979
53.99942539396782 54.0 -0.6789811498769155
53.99942539396782 57.0 -0.6766565119925285
53.99942539396782 60.0 -0.6713720886634481

56.99940960253493 -60.0 -0.411439499412846
56.99940960253493 -57.0 -0.4182773587647556
56.99940960253493 -54.0 -0.42439062955336215
56.99940960253493 -51.0 -0.430693094713968
56.99940960253493 -48.0 -0.4398780765224302
56.99940960253493 -45.0 -0.4511797571244249
56.99940960253493 -42.0 -0.4607975068626978
56.99940960253493 -39.0 -0.4743512573511219
56.99940960253493 -36.0 -0.48884647017690225
56.99940960253493 -33.0 -0.5043911300918071
56.99940960253493 -30.0 -0.5221773677179113
56.99940960253493 -27.0 -0.5399932026460021
56.99940960253493 -24.0 -0.559869049310538
56.99940960253493 -21.0 -0.5815108616983742
56.99940960253493 -18.0 -0.6406630552793955
56.99940960253493 -15.0 -0.6179068030901457
56.99940960253493 -12.0 -0.6020228887868467
56.99940960253493 -9.0 -0.5923885356603835
56.99940960253493 -6.0 -0.5853849174321116
56.99940960253493 -3.0 -0.58301879632961
56.99940960253493 0.0 -0.5875231746492662
56.99940960253493 3.0 -0.5963937769535119
56.99940960253493 6.0 -0.6125307342924416
56.99940960253493 9.0 -0.6355059561265888
56.99940960253493 12.0 -0.6597156179696095
56.99940960253493 15.0 -0.6993083435066345
56.99940960253493 18.0 -0.7455132944656045
56.99940960253493 21.0 -0.7022668259374198
56.99940960253493 24.0 -0.7018799113478438
56.99940960253493 27.0 -0.7004270784217665
56.99940960253493 30.0 -0.700262505838009
56.99940960253493 33.0 -0.6988916171655022
56.99940960253493 36.0 -0.6972246757904045
56.99940960253493 39.0 -0.6957953457237445
56.99940960253493 42.0 -0.6944554625142111
56.99940960253493 45.0 -0.6915371629064749
56.99940960253493 48.0 -0.687322603299775
56.99940960253493 51.0 -0.6873899795778509
56.99940960253493 54.0 -0.6840803424558451
56.99940960253493 57.0 -0.6789811803486552
56.99940960253493 60.0 -0.6768600192656317

59.999393811102046 -60.0 -0.41827738861362473
59.999393811102046 -57.0 -0.4240027837999119
59.999393811102046 -54.0 -0.43019872266506926
59.999393811102046 -51.0 -0.4382279588721612
59.999393811102046 -48.0 -0.44898283397532623
59.999393811102046 -45.0 -0.4585381945101726
59.999393811102046 -42.0 -0.4698104091088202
59.999393811102046 -39.0 -0.48435208391260737
59.999393811102046 -36.0 -0.4982207793035727
59.999393811102046 -33.0 -0.5144720427076994
59.999393811102046 -30.0 -0.5309539418908292
59.999393811102046 -27.0 -0.5484394533998789
59.999393811102046 -24.0 -0.569538531963944
59.999393811102046 -21.0 -0.5886453024307362
59.999393811102046 -18.0 -0.6072276919415746
59.999393811102046 -15.0 -0.6257864129562201
59.999393811102046 -12.0 -0.6428884852234953
59.999393811102046 -9.0 -0.6587102131667737
59.999393811102046 -6.0 -0.6724048812492017
59.999393811102046 -3.0 -0.6829362274035048
59.999393811102046 0.0 -0.6926693809403524
59.999393811102046 3.0 -0.6982100133321589
59.999393811102046 6.0 -0.7020332009939387
59.999393811102046 9.0 -0.7044344735702351
59.999393811102046 12.0 -0.7027413993767005
59.999393811102046 15.0 -0.702147662303197
59.999393811102046 18.0 -0.7019301601987744
59.999393811102046 21.0 -0.7020887319668209
59.999393811102046 24.0 -0.7022922453456066
59.999393811102046 27.0 -0.7008507128063309
59.999393811102046 30.0 -0.7005201895665742
59.999393811102046 33.0 -0.7004347122875988
59.999393811102046 36.0 -0.6979294432860749
59.999393811102046 39.0 -0.69606311391691
59.999393811102046 42.0 -0.6952827145728284
59.999393811102046 45.0 -0.693962404026033
59.999393811102046 48.0 -0.6906859169297052
59.999393811102046 51.0 -0.6870210980612418
59.999393811102046 54.0 -0.6871903136427933
59.999393811102046 57.0 -0.6838423640384504
59.999393811102046 60.0 -0.6789812077731542


==> pics/helimag/mag_4000_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.4054859412380648
-59.999974531582495 -57.0 -0.4077160878269305
-59.999974531582495 -54.0 -0.4115783574485746
-59.999974531582495 -51.0 -0.4146045704130129
-59.999974531582495 -48.0 -0.41657402563221774
-59.999974531582495 -45.0 -0.4172814818468633
-59.999974531582495 -42.0 -0.4180463446445342
-59.999974531582495 -39.0 -0.42282568372768053
-59.999974531582495 -36.0 -0.42647350371398
-59.999974531582495 -33.0 -0.4322450575486792
-59.999974531582495 -30.0 -0.440474352312071
-59.999974531582495 -27.0 -0.4489857606364882
-59.999974531582495 -24.0 -0.4551424646589345
-59.999974531582495 -21.0 -0.46344703972648643
-59.999974531582495 -18.0 -0.47483985164602205
-59.999974531582495 -15.0 -0.48697186688594124
-59.999974531582495 -12.0 -0.5008429035428387
-59.999974531582495 -9.0 -0.514011998038412
-59.999974531582495 -6.0 -0.525743776261932
-59.999974531582495 -3.0 -0.539792884048009
-59.999974531582495 0.0 -0.5555046866662523
-59.999974531582495 3.0 -0.5702773582823399
-59.999974531582495 6.0 -0.5823478073906938
-59.999974531582495 9.0 -0.5915389865389876
-59.999974531582495 12.0 -0.5983744893582283
-59.999974531582495 15.0 -0.6066173174979035
-59.999974531582495 18.0 -0.6112606301182546
-59.999974531582495 21.0 -0.6141027975120379
-59.999974531582495 24.0 -0.6147616152594169
-59.999974531582495 27.0 -0.6141236096131207
-59.999974531582495 30.0 -0.6131593291583567
-59.999974531582495 33.0 -0.6100407171693717
-59.999974531582495 36.0 -0.6048428674823019
-59.999974531582495 39.0 -0.6005997411184893
-59.999974531582495 42.0 -0.5966741960390103
-59.999974531582495 45.0 -0.5931093455088703
-59.999974531582495 48.0 -0.5882070459073415
-59.999974531582495 51.0 -0.5834716822406107
-59.999974531582495 54.0 -0.5800339105142923
-59.999974531582495 57.0 -0.5775935868602219
-59.999974531582495 60.0 -0.5748015866373273

-56.99999032301538 -60.0 -0.40211571586578965
-56.99999032301538 -57.0 -0.4054859572324517
-56.99999032301538 -54.0 -0.4079552089595211
-56.99999032301538 -51.0 -0.4119017768029329
-56.99999032301538 -48.0 -0.4149670619348586
-56.99999032301538 -45.0 -0.41687183849022363
-56.99999032301538 -42.0 -0.41754198552547117
-56.99999032301538 -39.0 -0.4185923152132657
-56.99999032301538 -36.0 -0.42452928888465946
-56.99999032301538 -33.0 -0.42824607193309083
-56.99999032301538 -30.0 -0.4366884474587315
-56.99999032301538 -27.0 -0.44501952574261516
-56.99999032301538 -24.0 -0.45210890350919736
-56.99999032301538 -21.0 -0.4599562670284238
-56.99999032301538 -18.0 -0.5270412173777633
-56.99999032301538 -15.0 -0.4793960691436856
-56.99999032301538 -12.0 -0.44330839878252537
-56.99999032301538 -9.0 -0.41923153396840007
-56.99999032301538 -6.0 -0.4079472767945081
-56.99999032301538 -3.0 -0.40912740755043536
-56.99999032301538 0.0 -0.42035131776580215
-56.99999032301538 3.0 -0.4417454242802726
-56.99999032301538 6.0 -0.47033343739032707
-56.99999032301538 9.0 -0.5075059879454766
-56.99999032301538 12.0 -0.551572289873115
-56.99999032301538 15.0 -0.6036972346662145
-56.99999032301538 18.0 -0.6634187898422821
-56.99999032301538 21.0 -0.6144628122325343
-56.99999032301538 24.0 -0.6140401248247086
-56.99999032301538 27.0 -0.6131638768956013
-56.99999032301538 30.0 -0.6119183815622448
-56.99999032301538 33.0 -0.607110454428754
-56.99999032301538 36.0 -0.6024505409378736
-56.99999032301538 39.0 -0.5978904335046797
-56.99999032301538 42.0 -0.594206853247033
-56.99999032301538 45.0 -0.5891586880968
-56.99999032301538 48.0 -0.5841498192545715
-56.99999032301538 51.0 -0.5804538800831006
-56.99999032301538 54.0 -0.577701211451018
-56.99999032301538 57.0 -0.5748016032514474
-56.99999032301538 60.0 -0.5717462045574108

-54.00000611444827 -60.0 -0.3968620318259716
-54.00000611444827 -57.0 -0.401896537791729
-54.00000611444827 -54.0 -0.4054859750039043
-54.00000611444827 -51.0 -0.4082117397582448
-54.00000611444827 -48.0 -0.4122185100154548
-54.00000611444827 -45.0 -0.4154285358931462
-54.00000611444827 -42.0 -0.41702752940633714
-54.00000611444827 -39.0 -0.4176607572804564
-54.00000611444827 -36.0 -0.42084257119232915
-54.00000611444827 -33.0 -0.4258462160593165
-54.00000611444827 -30.0 -0.43131618288347834
-54.00000611444827 -27.0 -0.4404743841329866
-54.00000611444827 -24.0 -0.4567409195074831
-54.00000611444827 -21.0 -0.3806437450271848
-54.00000611444827 -18.0 -0.3208471888463206
-54.00000611444827 -15.0 -0.27640982198180447
-54.00000611444827 -12.0 -0.24489454132156224
-54.00000611444827 -9.0 -0.22509920596944905
-54.00000611444827 -6.0 -0.21756926805354473
-54.00000611444827 -3.0 -0.22295385141874693
-54.00000611444827 0.0 -0.2368360909298611
-54.00000611444827 3.0 -0.2577190131969318
-54.00000611444827 6.0 -0.2858570346808016
-54.00000611444827 9.0 -0.32163793259506523
-54.00000611444827 12.0 -0.36737669281120067
-54.00000611444827 15.0 -0.41845067916636197
-54.00000611444827 18.0 -0.47887356092565775
-54.00000611444827 21.0 -0.5454407639844425
-54.00000611444827 24.0 -0.6202114185569859
-54.00000611444827 27.0 -0.6131593335992355
-54.00000611444827 30.0 -0.6094985456139426
-54.00000611444827 33.0 -0.6042045350704295
-54.00000611444827 36.0 -0.5993116518989071
-54.00000611444827 39.0 -0.5951124975679106
-54.00000611444827 42.0 -0.59031587560729
-54.00000611444827 45.0 -0.5848136787580733
-54.00000611444827 48.0 -0.5809549519853303
-54.00000611444827 51.0 -0.5778123377336574
-54.00000611444827 54.0 -0.5748016217115017
-54.00000611444827 57.0 -0.5715300197417774
-54.00000611444827 60.0 -0.5687046430196937

-51.000021905881155 -60.0 -0.394716215681319
-51.000021905881155 -57.0 -0.3962519171001038
-51.000021905881155 -54.0 -0.40164244452096926
-51.000021905881155 -51.0 -0.40548599486600495
-51.000021905881155 -48.0 -0.40848693401479064
-51.000021905881155 -45.0 -0.4125184429152035
-51.000021905881155 -42.0 -0.4159470964133367
-51.000021905881155 -39.0 -0.4169183414925742
-51.000021905881155 -36.0 -0.4180378105771553
-51.000021905881155 -33.0 -0.4231446510769948
-51.000021905881155 -30.0 -0.4400612394024349
-51.000021905881155 -27.0 -0.34193667532951755
-51.000021905881155 -24.0 -0.2598481599389215
-51.000021905881155 -21.0 -0.18937498819209211
-51.000021905881155 -18.0 -0.13720369251350464
-51.000021905881155 -15.0 -0.09805214191565559
-51.000021905881155 -12.0 -0.07024797696298472
-51.000021905881155 -9.0 -0.05675391854779024
-51.000021905881155 -6.0 -0.0532351806695555
-51.000021905881155 -3.0 -0.05920202057322777
-51.000021905881155 0.0 -0.07386223315431036
-51.000021905881155 3.0 -0.0971762608499178
-51.000021905881155 6.0 -0.12682231626398208
-51.000021905881155 9.0 -0.1614202132600101
-51.000021905881155 12.0 -0.20200067313588677
-51.000021905881155 15.0 -0.25193032580615576
-51.000021905881155 18.0 -0.3086550033273522
-51.000021905881155 21.0 -0.37015364893474406
-51.000021905881155 24.0 -0.4457903878930049
-51.000021905881155 27.0 -0.5278650183209632
-51.000021905881155 30.0 -0.6168372473566248
-51.000021905881155 33.0 -0.600936454561041
-51.000021905881155 36.0 -0.5962809905028632
-51.000021905881155 39.0 -0.5917182571254013
-51.000021905881155 42.0 -0.5855493442685146
-51.000021905881155 45.0 -0.5814694657097349
-51.000021905881155 48.0 -0.5779259076725778
-51.000021905881155 51.0 -0.5748016423432292
-51.000021905881155 54.0 -0.5712803051695698
-51.000021905881155 57.0 -0.5684783327796696
-51.000021905881155 60.0 -0.5659485184847002

-48.00003769731404 -60.0 -0.3901533533002376
-48.00003769731404 -57.0 -0.3944345260598492
-48.00003769731404 -54.0 -0.3955268351894331
-48.00003769731404 -51.0 -0.40134519065207847
-48.00003769731404 -48.0 -0.40548601721072836
-48.00003769731404 -45.0 -0.40878184465217976
-48.00003769731404 -42.0 -0.4128741772926535
-48.00003769731404 -39.0 -0.4163518074454156
-48.00003769731404 -36.0 -0.4172815105010267
-48.00003769731404 -33.0 -0.36387980776021284
-48.00003769731404 -30.0 -0.25729682412984484
-48.00003769731404 -27.0 -0.16263106278713949
-48.00003769731404 -24.0 -0.0873939612864212
-48.00003769731404 -21.0 -0.02384755067806761
-48.00003769731404 -18.0 0.02293602408194155
-48.00003769731404 -15.0 0.05803179239943315
-48.00003769731404 -12.0 0.0803942950875447
-48.00003769731404 -9.0 0.0920427985246087
-48.00003769731404 -6.0 0.09297888507862485
-48.00003769731404 -3.0 0.0853229875173267
-48.00003769731404 0.0 0.06784513066334963
-48.00003769731404 3.0 0.04496668662046353
-48.00003769731404 6.0 0.014473335871530763
-48.00003769731404 9.0 -0.02108686506048109
-48.00003769731404 12.0 -0.06023742010491982
-48.00003769731404 15.0 -0.10497196747301388
-48.00003769731404 18.0 -0.1577425550864506
-48.00003769731404 21.0 -0.2148269832606232
-48.00003769731404 24.0 -0.2828034617859076
-48.00003769731404 27.0 -0.3606522244343571
-48.00003769731404 30.0 -0.4501423121464817
-48.00003769731404 33.0 -0.54891031033595
-48.00003769731404 36.0 -0.5931094301635398
-48.00003769731404 39.0 -0.5868843190307171
-48.00003769731404 42.0 -0.581989674943893
-48.00003769731404 45.0 -0.5780401255573756
-48.00003769731404 48.0 -0.5748016655537983
-48.00003769731404 51.0 -0.5709892681562955
-48.00003769731404 54.0 -0.5681858586387016
-48.00003769731404 57.0 -0.5655911633951862
-48.00003769731404 60.0 -0.5630701082377002

-45.00005348874693 -60.0 -0.3847379972600337
-45.00005348874693 -57.0 -0.38928592864969874
-45.00005348874693 -54.0 -0.3937015237128793
-45.00005348874693 -51.0 -0.3949114890103329
-45.00005348874693 -48.0 -0.4009938837402817
-45.00005348874693 -45.0 -0.40548604253457077
-45.00005348874693 -42.0 -0.4090970616047714
-45.00005348874693 -39.0 -0.4546962884012239
-45.00005348874693 -36.0 -0.3132017827471782
-45.00005348874693 -33.0 -0.19478717927323938
-45.00005348874693 -30.0 -0.09473116071711321
-45.00005348874693 -27.0 -0.007145854969628091
-45.00005348874693 -24.0 0.06391628246150902
-45.00005348874693 -21.0 0.12160423797715972
-45.00005348874693 -18.0 0.16570454230769535
-45.00005348874693 -15.0 0.1990546911129689
-45.00005348874693 -12.0 0.22013702446790692
-45.00005348874693 -9.0 0.2305200306765985
-45.00005348874693 -6.0 0.22994740162338712
-45.00005348874693 -3.0 0.22163871679663924
-45.00005348874693 0.0 0.20352686871406245
-45.00005348874693 3.0 0.1785113388310318
-45.00005348874693 6.0 0.1464730083864632
-45.00005348874693 9.0 0.10978569115559565
-45.00005348874693 12.0 0.07000730990420875
-45.00005348874693 15.0 0.025531663657404793
-45.00005348874693 18.0 -0.02355936595016105
-45.00005348874693 21.0 -0.07767263485438745
-45.00005348874693 24.0 -0.13782768143677712
-45.00005348874693 27.0 -0.2094616608996116
-45.00005348874693 30.0 -0.2945517327625866
-45.00005348874693 33.0 -0.3902527662569333
-45.00005348874693 36.0 -0.49855066788137875
-45.00005348874693 39.0 -0.6184162784666272
-45.00005348874693 42.0 -0.5781520328811633
-45.00005348874693 45.0 -0.5748016918589536
-45.00005348874693 48.0 -0.5707482019295905
-45.00005348874693 51.0 -0.5678070056033547
-45.00005348874693 54.0 -0.5651356466759649
-45.00005348874693 57.0 -0.5622112963643812
-45.00005348874693 60.0 -0.559613380781493

-42.000069280179815 -60.0 -0.3773103044435194
-42.000069280179815 -57.0 -0.3830297499116096
-42.000069280179815 -54.0 -0.3880886758338082
-42.000069280179815 -51.0 -0.39252970679156995
-42.000069280179815 -48.0 -0.3949981912760709
-42.000069280179815 -45.0 -0.4005738810946228
-42.000069280179815 -42.0 -0.4351463412288143
-42.000069280179815 -39.0 -0.28572560716413054
-42.000069280179815 -36.0 -0.15589943749484667
-42.000069280179815 -33.0 -0.04463811289260506
-42.000069280179815 -30.0 0.050859956065795714
-42.000069280179815 -27.0 0.13168753138823164
-42.000069280179815 -24.0 0.2013807137610555
-42.000069280179815 -21.0 0.25691680402955175
-42.000069280179815 -18.0 0.30296989007627684
-42.000069280179815 -15.0 0.336535765531082
-42.000069280179815 -12.0 0.36000538957240613
-42.000069280179815 -9.0 0.3700333937076909
-42.000069280179815 -6.0 0.36968617359918243
-42.000069280179815 -3.0 0.362571632889324
-42.000069280179815 0.0 0.34041516765837876
-42.000069280179815 3.0 0.3146025652804235
-42.000069280179815 6.0 0.2815988377877315
-42.000069280179815 9.0 0.24390772842906408
-42.000069280179815 12.0 0.19985575543245562
-42.000069280179815 15.0 0.15276085690471508
-42.000069280179815 18.0 0.10232728323387086
-42.000069280179815 21.0 0.04880144127926623
-42.000069280179815 24.0 -0.009189437795081636
-42.000069280179815 27.0 -0.07536646907656794
-42.000069280179815 30.0 -0.15341378649313744
-42.000069280179815 33.0 -0.24342135818400645
-42.000069280179815 36.0 -0.34850438448166654
-42.000069280179815 39.0 -0.4691224208789579
-42.000069280179815 42.0 -0.6008351180738826
-42.000069280179815 45.0 -0.5705513148674446
-42.000069280179815 48.0 -0.5673139745272855
-42.000069280179815 51.0 -0.5646974426305132
-42.000069280179815 54.0 -0.5615941934303322
-42.000069280179815 57.0 -0.5583641410117438
-42.000069280179815 60.0 -0.5555974497543096

-39.0000850716127 -60.0 -0.3703109172152814
-39.0000850716127 -57.0 -0.37474520032776804
-39.0000850716127 -54.0 -0.38099874883018464
-39.0000850716127 -51.0 -0.38657781959397847
-39.0000850716127 -48.0 -0.39101519401555723
-39.0000850716127 -45.0 -0.4357951224778202
-39.0000850716127 -42.0 -0.2766516842186173
-39.0000850716127 -39.0 -0.13533511973574122
-39.0000850716127 -36.0 -0.013570780785404002
-39.0000850716127 -33.0 0.09073367739747266
-39.0000850716127 -30.0 0.18193754650911878
-39.0000850716127 -27.0 0.2626532567318561
-39.0000850716127 -24.0 0.3330120427020843
-39.0000850716127 -21.0 0.3918737941975402
-39.0000850716127 -18.0 0.44064380439878625
-39.0000850716127 -15.0 0.47783119831220683
-39.0000850716127 -12.0 0.5044662929666582
-39.0000850716127 -9.0 0.5157543232545432
-39.0000850716127 -6.0 0.5176185342193251
-39.0000850716127 -3.0 0.5128788421442182
-39.0000850716127 0.0 0.49269061077515514
-39.0000850716127 3.0 0.4684284880576646
-39.0000850716127 6.0 0.43254265978495055
-39.0000850716127 9.0 0.3897361317663139
-39.0000850716127 12.0 0.3427224640677038
-39.0000850716127 15.0 0.2910381973088653
-39.0000850716127 18.0 0.23458610423570248
-39.0000850716127 21.0 0.17556585924720697
-39.0000850716127 24.0 0.11433258990434861
-39.0000850716127 27.0 0.04839087334156856
-39.0000850716127 30.0 -0.025940202933116756
-39.0000850716127 33.0 -0.11055794758158563
-39.0000850716127 36.0 -0.21008180627096334
-39.0000850716127 39.0 -0.3257223082457998
-39.0000850716127 42.0 -0.4595376699405015
-39.0000850716127 45.0 -0.6032889422039805
-39.0000850716127 48.0 -0.5640378595126228
-39.0000850716127 51.0 -0.560663356305724
-39.0000850716127 54.0 -0.556893788850096
-39.0000850716127 57.0 -0.5546635035397307
-39.0000850716127 60.0 -0.5526504043890396

-36.00010086304559 -60.0 -0.3643374703267117
-36.00010086304559 -57.0 -0.3676378400728338
-36.00010086304559 -54.0 -0.37261750544285127
-36.00010086304559 -51.0 -0.3782018818622285
-36.00010086304559 -48.0 -0.38473816582631887
-36.00010086304559 -45.0 -0.2856612049005898
-36.00010086304559 -42.0 -0.13497014754261646
-36.00010086304559 -39.0 -0.0026318669617529087
-36.00010086304559 -36.0 0.11277802249434812
-36.00010086304559 -33.0 0.21493658699099089
-36.00010086304559 -30.0 0.3088464225972824
-36.00010086304559 -27.0 0.39117835861132866
-36.00010086304559 -24.0 0.4655073519858271
-36.00010086304559 -21.0 0.5286179097039477
-36.00010086304559 -18.0 0.5829860089629595
-36.00010086304559 -15.0 0.6225880300335022
-36.00010086304559 -12.0 0.648593463362251
-36.00010086304559 -9.0 0.6633553092252575
-36.00010086304559 -6.0 0.670886347244317
-36.00010086304559 -3.0 0.6639737235882575
-36.00010086304559 0.0 0.6531192026792549
-36.00010086304559 3.0 0.6292046271643457
-36.00010086304559 6.0 0.6008413084621675
-36.00010086304559 9.0 0.5595635764185896
-36.00010086304559 12.0 0.5068608622318065
-36.00010086304559 15.0 0.4502503055659541
-36.00010086304559 18.0 0.38548620794188165
-36.00010086304559 21.0 0.3154765213458115
-36.00010086304559 24.0 0.24501103795742268
-36.00010086304559 27.0 0.17221660733787988
-36.00010086304559 30.0 0.09486295204010078
-36.00010086304559 33.0 0.010089606096533765
-36.00010086304559 36.0 -0.08603123735154161
-36.00010086304559 39.0 -0.1964520991212814
-36.00010086304559 42.0 -0.3263259158356694
-36.00010086304559 45.0 -0.47165272849223266
-36.00010086304559 48.0 -0.5596134820120636
-36.00010086304559 51.0 -0.5560264918288098
-36.00010086304559 54.0 -0.5531175783212294
-36.00010086304559 57.0 -0.552259084991581
-36.00010086304559 60.0 -0.5501871009047135

-33.000116654478475 -60.0 -0.35777098167769067
-33.000116654478475 -57.0 -0.36186531038084385
-33.000116654478475 -54.0 -0.36527462332651944
-33.000116654478475 -51.0 -0.36983702793574974
-33.000116654478475 -48.0 -0.31911255560816365
-33.000116654478475 -45.0 -0.1535357075311206
-33.000116654478475 -42.0 -0.008871263723704668
-33.000116654478475 -39.0 0.11779032044423103
-33.000116654478475 -36.0 0.232172594019494
-33.000116654478475 -33.0 0.33677006802116627
-33.000116654478475 -30.0 0.43445457003027343
-33.000116654478475 -27.0 0.5221662088658751
-33.000116654478475 -24.0 0.6022794811274326
-33.000116654478475 -21.0 0.6680552969829161
-33.000116654478475 -18.0 0.7207725789707501
-33.000116654478475 -15.0 0.7541602140996495
-33.000116654478475 -12.0 0.7749951166778378
-33.000116654478475 -9.0 0.7902376220240312
-33.000116654478475 -6.0 0.7912301495546642
-33.000116654478475 -3.0 0.7913521584205346
-33.000116654478475 0.0 0.7846733375470164
-33.000116654478475 3.0 0.7779546937957549
-33.000116654478475 6.0 0.7604185149141015
-33.000116654478475 9.0 0.7331717509387696
-33.000116654478475 12.0 0.6865711157638416
-33.000116654478475 15.0 0.627220280033688
-33.000116654478475 18.0 0.5537351129650749
-33.000116654478475 21.0 0.4759199058533781
-33.000116654478475 24.0 0.39040477292403236
-33.000116654478475 27.0 0.3051961097759424
-33.000116654478475 30.0 0.21619472254847993
-33.000116654478475 33.0 0.12506965937832254
-33.000116654478475 36.0 0.027426763819621145
-33.000116654478475 39.0 -0.0819775979503575
-33.000116654478475 42.0 -0.20643028768278399
-33.000116654478475 45.0 -0.3487942560483413
-33.000116654478475 48.0 -0.5048237147965907
-33.000116654478475 51.0 -0.5526330235834288
-33.000116654478475 54.0 -0.55115751276856
-33.000116654478475 57.0 -0.5496413399292768
-33.000116654478475 60.0 -0.5484775719859958

-30.000132445911362 -60.0 -0.3494104847793026
-30.000132445911362 -57.0 -0.3536268737781991
-30.000132445911362 -54.0 -0.358568456811139
-30.000132445911362 -51.0 -0.37586537901536127
-30.000132445911362 -48.0 -0.19289133006385056
-30.000132445911362 -45.0 -0.03343782426634231
-30.000132445911362 -42.0 0.10619618114757771
-30.000132445911362 -39.0 0.23224853216546085
-30.000132445911362 -36.0 0.3481505579983082
-30.000132445911362 -33.0 0.45792236035706774
-30.000132445911362 -30.0 0.5601822691241797
-30.000132445911362 -27.0 0.6542774392892082
-30.000132445911362 -24.0 0.7333842328279266
-30.000132445911362 -21.0 0.7957734840119789
-30.000132445911362 -18.0 0.8260867670284018
-30.000132445911362 -15.0 0.8441161547272211
-30.000132445911362 -12.0 0.8516238287672142
-30.000132445911362 -9.0 0.845039687077864
-30.000132445911362 -6.0 0.8356540763992495
-30.000132445911362 -3.0 0.8392457630025552
-30.000132445911362 0.0 0.8362508130335022
-30.000132445911362 3.0 0.8582347393151899
-30.000132445911362 6.0 0.8569683845654198
-30.000132445911362 9.0 0.8697184230039708
-30.000132445911362 12.0 0.8457073194988489
-30.000132445911362 15.0 0.8088820604102825
-30.000132445911362 18.0 0.7389681432742086
-30.000132445911362 21.0 0.6512344468329936
-30.000132445911362 24.0 0.552027175726577
-30.000132445911362 27.0 0.44695364283051275
-30.000132445911362 30.0 0.34326858829081836
-30.000132445911362 33.0 0.23947375159035064
-30.000132445911362 36.0 0.13454027682551695
-30.000132445911362 39.0 0.02380340659485862
-30.000132445911362 42.0 -0.0980589583716922
-30.000132445911362 45.0 -0.23710882156016802
-30.000132445911362 48.0 -0.3936500835379232
-30.000132445911362 51.0 -0.5612474023838331
-30.000132445911362 54.0 -0.5487083788211155
-30.000132445911362 57.0 -0.5476045065412154
-30.000132445911362 60.0 -0.5466111525721271

-27.00014823734425 -60.0 -0.34193348969200665
-27.00014823734425 -57.0 -0.345423706325747
-27.00014823734425 -54.0 -0.3494105487133043
-27.00014823734425 -51.0 -0.2566736027864788
-27.00014823734425 -48.0 -0.0787861490593916
-27.00014823734425 -45.0 0.07532857064013383
-27.00014823734425 -42.0 0.21286499343263957
-27.00014823734425 -39.0 0.3398105352953925
-27.00014823734425 -36.0 0.46247831033928777
-27.00014823734425 -33.0 0.5781268723302683
-27.00014823734425 -30.0 0.6873034779924494
-27.00014823734425 -27.0 0.7789831859510505
-27.00014823734425 -24.0 0.8430335192504956
-27.00014823734425 -21.0 0.8712541303030695
-27.00014823734425 -18.0 0.8766219916978719
-27.00014823734425 -15.0 0.8610036194438293
-27.00014823734425 -12.0 0.8291227074614912
-27.00014823734425 -9.0 0.7865859633992441
-27.00014823734425 -6.0 0.7614090311541294
-27.00014823734425 -3.0 0.7569546605917474
-27.00014823734425 0.0 0.7559873887843422
-27.00014823734425 3.0 0.7858628119122445
-27.00014823734425 6.0 0.8263292343793366
-27.00014823734425 9.0 0.8716875162541268
-27.00014823734425 12.0 0.9106994997505579
-27.00014823734425 15.0 0.9316244608747215
-27.00014823734425 18.0 0.8959932557127842
-27.00014823734425 21.0 0.8269864980683017
-27.00014823734425 24.0 0.7235787724680128
-27.00014823734425 27.0 0.6048265957440594
-27.00014823734425 30.0 0.47849078926188543
-27.00014823734425 33.0 0.3566802095717926
-27.00014823734425 36.0 0.23808583193345392
-27.00014823734425 39.0 0.12120317880414139
-27.00014823734425 42.0 -0.0013012046320686652
-27.00014823734425 45.0 -0.1386494037521558
-27.00014823734425 48.0 -0.29103513910770773
-27.00014823734425 51.0 -0.4619177679541333
-27.00014823734425 54.0 -0.5466111675527693
-27.00014823734425 57.0 -0.5458109430655992
-27.00014823734425 60.0 -0.5450596803956058

-24.000164028777135 -60.0 -0.33575650268521207
-24.000164028777135 -57.0 -0.33858958905019876
-24.000164028777135 -54.0 -0.3486523039356433
-24.000164028777135 -51.0 -0.15247640792551384
-24.000164028777135 -48.0 0.019547186691964296
-24.000164028777135 -45.0 0.17213586598230332
-24.000164028777135 -42.0 0.3122562553212389
-24.000164028777135 -39.0 0.4467313189801073
-24.000164028777135 -36.0 0.5769056647907452
-24.000164028777135 -33.0 0.7000701931738299
-24.000164028777135 -30.0 0.8032346651048495
-24.000164028777135 -27.0 0.8736938175951051
-24.000164028777135 -24.0 0.904692414720092
-24.000164028777135 -21.0 0.8912495134176737
-24.000164028777135 -18.0 0.8492794715940719
-24.000164028777135 -15.0 0.7775062387650241
-24.000164028777135 -12.0 0.6967573264554254
-24.000164028777135 -9.0 0.6289196252402133
-24.000164028777135 -6.0 0.5776530504888983
-24.000164028777135 -3.0 0.5519743260063252
-24.000164028777135 0.0 0.547407339991806
-24.000164028777135 3.0 0.5680355268938192
-24.000164028777135 6.0 0.6358486842852562
-24.000164028777135 9.0 0.7087762760285711
-24.000164028777135 12.0 0.8135841562983747
-24.000164028777135 15.0 0.9130024891021209
-24.000164028777135 18.0 0.962525757240669
-24.000164028777135 21.0 0.9515290724789291
-24.000164028777135 24.0 0.8795845117816556
-24.000164028777135 27.0 0.7617264381758964
-24.000164028777135 30.0 0.6236861045546286
-24.000164028777135 33.0 0.47782681734078064
-24.000164028777135 36.0 0.3425783552727564
-24.000164028777135 39.0 0.212868112966919
-24.000164028777135 42.0 0.08357675694197131
-24.000164028777135 45.0 -0.052422739600301235
-24.000164028777135 48.0 -0.20389908310084273
-24.000164028777135 51.0 -0.3723362876792118
-24.000164028777135 54.0 -0.5510420245208962
-24.000164028777135 57.0 -0.5436496168497863
-24.000164028777135 60.0 -0.5422721484133884

-21.000179820210022 -60.0 -0.3291985679171981
-21.000179820210022 -57.0 -0.33149314637044547
-21.000179820210022 -54.0 -0.25201503313464246
-21.000179820210022 -51.0 -0.05988512647925688
-21.000179820210022 -48.0 0.10928664077449438
-21.000179820210022 -45.0 0.2613769452021893
-21.000179820210022 -42.0 0.4066791866857924
-21.000179820210022 -39.0 0.5494325337252649
-21.000179820210022 -36.0 0.6856672551112907
-21.000179820210022 -33.0 0.80543247262706
-21.000179820210022 -30.0 0.8911547731920395
-21.000179820210022 -27.0 0.9265752791100968
-21.000179820210022 -24.0 0.9019861988687468
-21.000179820210022 -21.0 0.8299447348922248
-21.000179820210022 -18.0 0.7276649604017221
-21.000179820210022 -15.0 0.6118601438207761
-21.000179820210022 -12.0 0.503280442748016
-21.000179820210022 -9.0 0.4109639136956424
-21.000179820210022 -6.0 0.33379718194079583
-21.000179820210022 -3.0 0.28455288400751755
-21.000179820210022 0.0 0.26679390787468166
-21.000179820210022 3.0 0.2769286500827015
-21.000179820210022 6.0 0.33333001608273527
-21.000179820210022 9.0 0.42315693273986194
-21.000179820210022 12.0 0.5615036948212572
-21.000179820210022 15.0 0.7231946078832833
-21.000179820210022 18.0 0.874537035683162
-21.000179820210022 21.0 0.9705539495285913
-21.000179820210022 24.0 0.9735775885312759
-21.000179820210022 27.0 0.8944027934133709
-21.000179820210022 30.0 0.7580863609858907
-21.000179820210022 33.0 0.6017208063068321
-21.000179820210022 36.0 0.44624742887551355
-21.000179820210022 39.0 0.29967412291337175
-21.000179820210022 42.0 0.16069312841215713
-21.000179820210022 45.0 0.021143943594463834
-21.000179820210022 48.0 -0.1286363257573777
-21.000179820210022 51.0 -0.29416553780131904
-21.000179820210022 54.0 -0.4742759586931534
-21.000179820210022 57.0 -0.5447663912919739
-21.000179820210022 60.0 -0.5461875107935708

-18.00019561164291 -60.0 -0.32368015647110304
-18.00019561164291 -57.0 -0.38575391757528504
-18.00019561164291 -54.0 -0.17203144006065915
-18.00019561164291 -51.0 0.017030699637895316
-18.00019561164291 -48.0 0.18613151099657113
-18.00019561164291 -45.0 0.3427004842813596
-18.00019561164291 -42.0 0.49563831521203466
-18.00019561164291 -39.0 0.6444616065160846
-18.00019561164291 -36.0 0.7820302862269655
-18.00019561164291 -33.0 0.891251351396953
-18.00019561164291 -30.0 0.9408805356859503
-18.00019561164291 -27.0 0.9224997716665623
-18.00019561164291 -24.0 0.8400049426042003
-18.00019561164291 -21.0 0.7109683840819286
-18.00019561164291 -18.0 0.565698552123642
-18.00019561164291 -15.0 0.4199281655965721
-18.00019561164291 -12.0 0.2897629377569791
-18.00019561164291 -9.0 0.17958870324377982
-18.00019561164291 -6.0 0.08929180790417014
-18.00019561164291 -3.0 0.02162388825629477
-18.00019561164291 0.0 -0.015736922331539612
-18.00019561164291 3.0 -0.02001089006695523
-18.00019561164291 6.0 0.013135551738279847
-18.00019561164291 9.0 0.09717614409209634
-18.00019561164291 12.0 0.2367401154389236
-18.00019561164291 15.0 0.4241369152676644
-18.00019561164291 18.0 0.6446036512997038
-18.00019561164291 21.0 0.8465121443565486
-18.00019561164291 24.0 0.9646633125402383
-18.00019561164291 27.0 0.9697809592630315
-18.00019561164291 30.0 0.8709898151581885
-18.00019561164291 33.0 0.7159321877472695
-18.00019561164291 36.0 0.5435542533685382
-18.00019561164291 39.0 0.3820929816079914
-18.00019561164291 42.0 0.22950862136163547
-18.00019561164291 45.0 0.08374270366067924
-18.00019561164291 48.0 -0.06575413468598296
-18.00019561164291 51.0 -0.22987355191657294
-18.00019561164291 54.0 -0.4105553569844731
-18.00019561164291 57.0 -0.5993446418551988
-18.00019561164291 60.0 -0.5482656444261341

-15.000211403075795 -60.0 -0.31944034557792383
-15.000211403075795 -57.0 -0.31525360709976635
-15.000211403075795 -54.0 -0.10506640787666845
-15.000211403075795 -51.0 0.082219720251795
-15.000211403075795 -48.0 0.2516346752123369
-15.000211403075795 -45.0 0.4129685754654511
-15.000211403075795 -42.0 0.5755889584195529
-15.000211403075795 -39.0 0.7304074718855686
-15.000211403075795 -36.0 0.8605232777979807
-15.000211403075795 -33.0 0.9404457155049979
-15.000211403075795 -30.0 0.945605949445345
-15.000211403075795 -27.0 0.872199634069503
-15.000211403075795 -24.0 0.7328235220652336
-15.000211403075795 -21.0 0.5625171019917793
-15.000211403075795 -18.0 0.38793326767545044
-15.000211403075795 -15.0 0.23055624121297733
-15.000211403075795 -12.0 0.09314375074671394
-15.000211403075795 -9.0 -0.026078715542607506
-15.000211403075795 -6.0 -0.12683515667743292
-15.000211403075795 -3.0 -0.20405151949532493
-15.000211403075795 0.0 -0.25940665494322995
-15.000211403075795 3.0 -0.2825397687993292
-15.000211403075795 6.0 -0.272360765317252
-15.000211403075795 9.0 -0.20723238014134393
-15.000211403075795 12.0 -0.08318986183749967
-15.000211403075795 15.0 0.10594547095252967
-15.000211403075795 18.0 0.3584148175010582
-15.000211403075795 21.0 0.6356564120447394
-15.000211403075795 24.0 0.8711230865413319
-15.000211403075795 27.0 0.9904975616399166
-15.000211403075795 30.0 0.9554205394372647
-15.000211403075795 33.0 0.8075814283412392
-15.000211403075795 36.0 0.6314034298532961
-15.000211403075795 39.0 0.4511250945222993
-15.000211403075795 42.0 0.2893418008029308
-15.000211403075795 45.0 0.1359384348320709
-15.000211403075795 48.0 -0.01488643890727158
-15.000211403075795 51.0 -0.1764897858191476
-15.000211403075795 54.0 -0.3556280318423491
-15.000211403075795 57.0 -0.5452342052364733
-15.000211403075795 60.0 -0.5505922461145101

-12.000227194508682 -60.0 -0.3187744308302855
-12.000227194508682 -57.0 -0.2608160783950484
-12.000227194508682 -54.0 -0.05138159648007956
-12.000227194508682 -51.0 0.13448798859401054
-12.000227194508682 -48.0 0.30765999303569946
-12.000227194508682 -45.0 0.47672533265075123
-12.000227194508682 -42.0 0.645024024703469
-12.000227194508682 -39.0 0.803977835850898
-12.000227194508682 -36.0 0.919847659184785
-12.000227194508682 -33.0 0.9680808820980425
-12.000227194508682 -30.0 0.9226665716659216
-12.000227194508682 -27.0 0.7912576662670022
-12.000227194508682 -24.0 0.6101210803102325
-12.000227194508682 -21.0 0.41338671723742726
-12.000227194508682 -18.0 0.22966686022892108
-12.000227194508682 -15.0 0.066595456776609
-12.000227194508682 -12.0 -0.07168733133958825
-12.000227194508682 -9.0 -0.1941956616588367
-12.000227194508682 -6.0 -0.30089244917719354
-12.000227194508682 -3.0 -0.39219847229994487
-12.000227194508682 0.0 -0.46367045960038294
-12.000227194508682 3.0 -0.5044137684244212
-12.000227194508682 6.0 -0.5094658982479163
-12.000227194508682 9.0 -0.46342383938874865
-12.000227194508682 12.0 -0.35457187337782103
-12.000227194508682 15.0 -0.17602738769838056
-12.000227194508682 18.0 0.07876211245616499
-12.000227194508682 21.0 0.39641430679009265
-12.000227194508682 24.0 0.7090020569555295
-12.000227194508682 27.0 0.9236271422492345
-12.000227194508682 30.0 0.9841536732839471
-12.000227194508682 33.0 0.8854011130688482
-12.000227194508682 36.0 0.7102514702662106
-12.000227194508682 39.0 0.5151998510829808
-12.000227194508682 42.0 0.33532414382081355
-12.000227194508682 45.0 0.1774128043379133
-12.000227194508682 48.0 0.023925242410043183
-12.000227194508682 51.0 -0.13602878195183238
-12.000227194508682 54.0 -0.3136151792224329
-12.000227194508682 57.0 -0.5035435792846302
-12.000227194508682 60.0 -0.5531097869718176

-9.000242985941568 -60.0 -0.31604319009169957
-9.000242985941568 -57.0 -0.2201373542752355
-9.000242985941568 -54.0 -0.012188968103785601
-9.000242985941568 -51.0 0.17435393743764305
-9.000242985941568 -48.0 0.3513325758236162
-9.000242985941568 -45.0 0.5258437440517045
-9.000242985941568 -42.0 0.7024212852456263
-9.000242985941568 -39.0 0.8583399126782738
-9.000242985941568 -36.0 0.9598926393366833
-9.000242985941568 -33.0 0.9740643596656202
-9.000242985941568 -30.0 0.8782170823956508
-9.000242985941568 -27.0 0.7032307678699969
-9.000242985941568 -24.0 0.49193238512293713
-9.000242985941568 -21.0 0.2849171566796323
-9.000242985941568 -18.0 0.09878358407721373
-9.000242985941568 -15.0 -0.061241134724113334
-9.000242985941568 -12.0 -0.20187567912500334
-9.000242985941568 -9.0 -0.32803899835553574
-9.000242985941568 -6.0 -0.44313811514885054
-9.000242985941568 -3.0 -0.5435599637433264
-9.000242985941568 0.0 -0.6288968295574217
-9.000242985941568 3.0 -0.6845640542099628
-9.000242985941568 6.0 -0.7030115290835747
-9.000242985941568 9.0 -0.6729300377283519
-9.000242985941568 12.0 -0.5757720931303462
-9.000242985941568 15.0 -0.4040044110811235
-9.000242985941568 18.0 -0.1599762439910067
-9.000242985941568 21.0 0.16606502126227182
-9.000242985941568 24.0 0.5320291216899198
-9.000242985941568 27.0 0.8308685285498625
-9.000242985941568 30.0 0.9776870925120793
-9.000242985941568 33.0 0.932367046636672
-9.000242985941568 36.0 0.7662251442183957
-9.000242985941568 39.0 0.5655822287000714
-9.000242985941568 42.0 0.37476172338823943
-9.000242985941568 45.0 0.20716613062837547
-9.000242985941568 48.0 0.051878241402198676
-9.000242985941568 51.0 -0.10755827799520426
-9.000242985941568 54.0 -0.282321025784612
-9.000242985941568 57.0 -0.4713990378153965
-9.000242985941568 60.0 -0.5569432200817898

-6.000258777374454 -60.0 -0.32109474290568846
-6.000258777374454 -57.0 -0.1941857034673405
-6.000258777374454 -54.0 0.012588703323479626
-6.000258777374454 -51.0 0.20164691596425732
-6.000258777374454 -48.0 0.3833193278393864
-6.000258777374454 -45.0 0.5631292611051786
-6.000258777374454 -42.0 0.7417419626291976
-6.000258777374454 -39.0 0.8960751793498336
-6.000258777374454 -36.0 0.9855851605843973
-6.000258777374454 -33.0 0.9608970925097753
-6.000258777374454 -30.0 0.8257067083170728
-6.000258777374454 -27.0 0.618041271870602
-6.000258777374454 -24.0 0.3926651116899499
-6.000258777374454 -21.0 0.18425772711689153
-6.000258777374454 -18.0 -0.0017012802414952026
-6.000258777374454 -15.0 -0.15741353210341946
-6.000258777374454 -12.0 -0.29787685767587374
-6.000258777374454 -9.0 -0.42596369625495045
-6.000258777374454 -6.0 -0.5473955135625364
-6.000258777374454 -3.0 -0.6624647696875751
-6.000258777374454 0.0 -0.7594577258088535
-6.000258777374454 3.0 -0.8269498178009941
-6.000258777374454 6.0 -0.8556083024637099
-6.000258777374454 9.0 -0.8278524883761726
-6.000258777374454 12.0 -0.7409785317972356
-6.000258777374454 15.0 -0.5723385939142882
-6.000258777374454 18.0 -0.32984396757575446
-6.000258777374454 21.0 -0.0041760659765667976
-6.000258777374454 24.0 0.3766512424889737
-6.000258777374454 27.0 0.7439652771157828
-6.000258777374454 30.0 0.9462180012829263
-6.000258777374454 33.0 0.9536473979921779
-6.000258777374454 36.0 0.8001438590384591
-6.000258777374454 39.0 0.5973793236822129
-6.000258777374454 42.0 0.401184387606735
-6.000258777374454 45.0 0.22656998022411295
-6.000258777374454 48.0 0.06863377646124548
-6.000258777374454 51.0 -0.09028736361962693
-6.000258777374454 54.0 -0.26283941683491024
-6.000258777374454 57.0 -0.45181590298766244
-6.000258777374454 60.0 -0.5617512842345455

-3.00027456880734 -60.0 -0.32375701441746696
-3.00027456880734 -57.0 -0.18162185775232095
-3.00027456880734 -54.0 0.024931116256824426
-3.00027456880734 -51.0 0.21555048435178686
-3.00027456880734 -48.0 0.40001205949926716
-3.00027456880734 -45.0 0.5877319894685513
-3.00027456880734 -42.0 0.7700049771094258
-3.00027456880734 -39.0 0.9221027357835392
-3.00027456880734 -36.0 0.9948716918657721
-3.00027456880734 -33.0 0.9387344241934295
-3.00027456880734 -30.0 0.7772399863529389
-3.00027456880734 -27.0 0.5524490346740927
-3.00027456880734 -24.0 0.3199798808510598
-3.00027456880734 -21.0 0.11184897941522302
-3.00027456880734 -18.0 -0.07112165971761501
-3.00027456880734 -15.0 -0.22335087357083674
-3.00027456880734 -12.0 -0.3624490727931789
-3.00027456880734 -9.0 -0.4919586671676377
-3.00027456880734 -6.0 -0.6167810591476846
-3.00027456880734 -3.0 -0.7335112496547085
-3.00027456880734 0.0 -0.8379779126933449
-3.00027456880734 3.0 -0.9139453322504919
-3.00027456880734 6.0 -0.9571604732619938
-3.00027456880734 9.0 -0.9321871397380423
-3.00027456880734 12.0 -0.838604251054207
-3.00027456880734 15.0 -0.6760610066641637
-3.00027456880734 18.0 -0.4364866781985638
-3.00027456880734 21.0 -0.11943968982437134
-3.00027456880734 24.0 0.26983167463749913
-3.00027456880734 27.0 0.6607806630147722
-3.00027456880734 30.0 0.9145031161207874
-3.00027456880734 33.0 0.9532490035047888
-3.00027456880734 36.0 0.8145594161383533
-3.00027456880734 39.0 0.6143960200192758
-3.00027456880734 42.0 0.41330604235439167
-3.00027456880734 45.0 0.23450014969315885
-3.00027456880734 48.0 0.07480970167004368
-3.00027456880734 51.0 -0.08363307274140915
-3.00027456880734 54.0 -0.2554494563692195
-3.00027456880734 57.0 -0.4442709415611829
-3.00027456880734 60.0 -0.5679636794300145

-0.0002903602402257732 -60.0 -0.32909395209227915
-0.0002903602402257732 -57.0 -0.17982827312197416
-0.0002903602402257732 -54.0 0.02626903456002819
-0.0002903602402257732 -51.0 0.21874029265353534
-0.0002903602402257732 -48.0 0.40504857567993674
-0.0002903602402257732 -45.0 0.5985334221263865
-0.0002903602402257732 -42.0 0.7857010741913228
-0.0002903602402257732 -39.0 0.9378818233252773
-0.0002903602402257732 -36.0 0.9924362190524367
-0.0002903602402257732 -33.0 0.9225411573808009
-0.0002903602402257732 -30.0 0.746413817060936
-0.0002903602402257732 -27.0 0.5081329859079716
-0.0002903602402257732 -24.0 0.27318651700342916
-0.0002903602402257732 -21.0 0.06652192200690402
-0.0002903602402257732 -18.0 -0.11266821191175515
-0.0002903602402257732 -15.0 -0.2628223631360253
-0.0002903602402257732 -12.0 -0.400890930246312
-0.0002903602402257732 -9.0 -0.5283026025663929
-0.0002903602402257732 -6.0 -0.6532460482566979
-0.0002903602402257732 -3.0 -0.7725770962000847
-0.0002903602402257732 0.0 -0.8778622385068882
-0.0002903602402257732 3.0 -0.957121165093254
-0.0002903602402257732 6.0 -0.9911591328603868
-0.0002903602402257732 9.0 -0.9710792416826785
-0.0002903602402257732 12.0 -0.8818796871592998
-0.0002903602402257732 15.0 -0.7181354353048994
-0.0002903602402257732 18.0 -0.480584948060194
-0.0002903602402257732 21.0 -0.168599991185211
-0.0002903602402257732 24.0 0.21624854379036776
-0.0002903602402257732 27.0 0.6138124397465076
-0.0002903602402257732 30.0 0.8975724978111704
-0.0002903602402257732 33.0 0.9493913455490562
-0.0002903602402257732 36.0 0.8153076179734231
-0.0002903602402257732 39.0 0.6102812182745241
-0.0002903602402257732 42.0 0.41018613600052434
-0.0002903602402257732 45.0 0.23252132630391711
-0.0002903602402257732 48.0 0.07136232127073396
-0.0002903602402257732 51.0 -0.08763235264655239
-0.0002903602402257732 54.0 -0.2591846922637005
-0.0002903602402257732 57.0 -0.44486555485617657
-0.0002903602402257732 60.0 -0.6359162233938443

2.9996938483268885 -60.0 -0.3337920172331125
2.9996938483268885 -57.0 -0.19077608562917542
2.9996938483268885 -54.0 0.01628354876823188
2.9996938483268885 -51.0 0.2095364581523869
2.9996938483268885 -48.0 0.4000514441619776
2.9996938483268885 -45.0 0.5964517944198167
2.9996938483268885 -42.0 0.7866912362339405
2.9996938483268885 -39.0 0.9363469121179309
2.9996938483268885 -36.0 0.9908588391404591
2.9996938483268885 -33.0 0.9114740527814895
2.9996938483268885 -30.0 0.726831830017125
2.9996938483268885 -27.0 0.4893477203613989
2.9996938483268885 -24.0 0.2542614697783315
2.9996938483268885 -21.0 0.04755115770099878
2.9996938483268885 -18.0 -0.1277505590448709
2.9996938483268885 -15.0 -0.2758068256751454
2.9996938483268885 -12.0 -0.41031171256969556
2.9996938483268885 -9.0 -0.5377054582157828
2.9996938483268885 -6.0 -0.6575123322256857
2.9996938483268885 -3.0 -0.7708740067770852
2.9996938483268885 0.0 -0.8683597989681233
2.9996938483268885 3.0 -0.9438710151627543
2.9996938483268885 6.0 -0.9735824197039634
2.9996938483268885 9.0 -0.9450791659916359
2.9996938483268885 12.0 -0.8521909833470431
2.9996938483268885 15.0 -0.6996092789091265
2.9996938483268885 18.0 -0.4639320268756232
2.9996938483268885 21.0 -0.1591835803060889
2.9996938483268885 24.0 0.21511844712242936
2.9996938483268885 27.0 0.6031315161223268
2.9996938483268885 30.0 0.88010938602469
2.9996938483268885 33.0 0.9303223212843825
2.9996938483268885 36.0 0.7953877480653848
2.9996938483268885 39.0 0.5933749227218299
2.9996938483268885 42.0 0.3947788151327017
2.9996938483268885 45.0 0.21837543122200606
2.9996938483268885 48.0 0.058743136155193235
2.9996938483268885 51.0 -0.09918338587623296
2.9996938483268885 54.0 -0.2720868677106774
2.9996938483268885 57.0 -0.4561039896983621
2.9996938483268885 60.0 -0.5783772233522653

5.999678056894003 -60.0 -0.3379254155679205
5.999678056894003 -57.0 -0.21237426166411813
5.999678056894003 -54.0 -0.0032790937968416867
5.999678056894003 -51.0 0.19190010663444984
5.999678056894003 -48.0 0.38448424809976117
5.999678056894003 -45.0 0.5803986090860526
5.999678056894003 -42.0 0.7742831997185665
5.999678056894003 -39.0 0.9309785873159389
5.999678056894003 -36.0 0.9935982284052394
5.999678056894003 -33.0 0.9193825637365814
5.999678056894003 -30.0 0.7327021985301695
5.999678056894003 -27.0 0.4949699891440082
5.999678056894003 -24.0 0.25920634142931576
5.999678056894003 -21.0 0.05377267887271175
5.999678056894003 -18.0 -0.121081277468152
5.999678056894003 -15.0 -0.26446704874540766
5.999678056894003 -12.0 -0.3936820182315896
5.999678056894003 -9.0 -0.5137902231858925
5.999678056894003 -6.0 -0.6274146130631081
5.999678056894003 -3.0 -0.7320063479149398
5.999678056894003 0.0 -0.8162989233876777
5.999678056894003 3.0 -0.8784259375552502
5.999678056894003 6.0 -0.8997645949797429
5.999678056894003 9.0 -0.8661127773640553
5.999678056894003 12.0 -0.7729045087446541
5.999678056894003 15.0 -0.6197321173217515
5.999678056894003 18.0 -0.3961093070726844
5.999678056894003 21.0 -0.09953733874904992
5.999678056894003 24.0 0.26348733622074544
5.999678056894003 27.0 0.6299803261124993
5.999678056894003 30.0 0.8728250567341018
5.999678056894003 33.0 0.9005815524664854
5.999678056894003 36.0 0.7618499578176028
5.999678056894003 39.0 0.5618892312283137
5.999678056894003 42.0 0.3669820286310188
5.999678056894003 45.0 0.19584130739960245
5.999678056894003 48.0 0.03649990598238178
5.999678056894003 51.0 -0.12216606266442766
5.999678056894003 54.0 -0.2934366224895216
5.999678056894003 57.0 -0.4790648338101219
5.999678056894003 60.0 -0.5853073430809699

8.999662265461117 -60.0 -0.3393272462638929
8.999662265461117 -57.0 -0.2435395164299498
8.999662265461117 -54.0 -0.032825029002729815
8.999662265461117 -51.0 0.16425523496668443
8.999662265461117 -48.0 0.3587600829862938
8.999662265461117 -45.0 0.55401840532304
8.999662265461117 -42.0 0.7487704124017687
8.999662265461117 -39.0 0.9107896542204861
8.999662265461117 -36.0 0.9851979300387294
8.999662265461117 -33.0 0.929696402423509
8.999662265461117 -30.0 0.7541816749717819
8.999662265461117 -27.0 0.5259794590545636
8.999662265461117 -24.0 0.29366014359529286
8.999662265461117 -21.0 0.08664125328491395
8.999662265461117 -18.0 -0.08657108492633842
8.999662265461117 -15.0 -0.22964636809495398
8.999662265461117 -12.0 -0.35475253753362157
8.999662265461117 -9.0 -0.46725757971242016
8.999662265461117 -6.0 -0.5702149486628632
8.999662265461117 -3.0 -0.6585782669338457
8.999662265461117 0.0 -0.730592738725777
8.999662265461117 3.0 -0.7769179088228744
8.999662265461117 6.0 -0.7863518486049685
8.999662265461117 9.0 -0.7483704353175146
8.999662265461117 12.0 -0.6530442403260963
8.999662265461117 15.0 -0.49707006870397813
8.999662265461117 18.0 -0.28054433510243515
8.999662265461117 21.0 0.008836122576414841
8.999662265461117 24.0 0.3511190140424481
8.999662265461117 27.0 0.6709933271536009
8.999662265461117 30.0 0.852655078604077
8.999662265461117 33.0 0.8546953229490671
8.999662265461117 36.0 0.7113201324847992
8.999662265461117 39.0 0.5162119033057706
8.999662265461117 42.0 0.32967907565822563
8.999662265461117 45.0 0.16273828299676577
8.999662265461117 48.0 0.006473053812218985
8.999662265461117 51.0 -0.15264632971050582
8.999662265461117 54.0 -0.32385187175597285
8.999662265461117 57.0 -0.5074968703482449
8.999662265461117 60.0 -0.587753126064455

11.999646474028232 -60.0 -0.3415562762031521
11.999646474028232 -57.0 -0.28452199572359216
11.999646474028232 -54.0 -0.07118426211571308
11.999646474028232 -51.0 0.12798529195852795
11.999646474028232 -48.0 0.32116616260177866
11.999646474028232 -45.0 0.5197168657960346
11.999646474028232 -42.0 0.7145840404025784
11.999646474028232 -39.0 0.8856820996184765
11.999646474028232 -36.0 0.9837477221512568
11.999646474028232 -33.0 0.9493471044618192
11.999646474028232 -30.0 0.7977536683164635
11.999646474028232 -27.0 0.5794487015808168
11.999646474028232 -24.0 0.3492615795933238
11.999646474028232 -21.0 0.14307416052581254
11.999646474028232 -18.0 -0.02985256192522388
11.999646474028232 -15.0 -0.17113019842107147
11.999646474028232 -12.0 -0.2934508142963698
11.999646474028232 -9.0 -0.39566828918484126
11.999646474028232 -6.0 -0.48643029298632723
11.999646474028232 -3.0 -0.5611634201434759
11.999646474028232 0.0 -0.617025752260408
11.999646474028232 3.0 -0.6503310873543615
11.999646474028232 6.0 -0.6468920090659114
11.999646474028232 9.0 -0.5979238703354945
11.999646474028232 12.0 -0.5016763122094757
11.999646474028232 15.0 -0.35166062472711795
11.999646474028232 18.0 -0.12873433769356016
11.999646474028232 21.0 0.14857969539016722
11.999646474028232 24.0 0.4562995021995329
11.999646474028232 27.0 0.7208510188035886
11.999646474028232 30.0 0.8569069617480204
11.999646474028232 33.0 0.8005403850742063
11.999646474028232 36.0 0.6448078383080473
11.999646474028232 39.0 0.46064774344876414
11.999646474028232 42.0 0.28264469628567235
11.999646474028232 45.0 0.12293128523160167
11.999646474028232 48.0 -0.0307185496532182
11.999646474028232 51.0 -0.18983278970470874
11.999646474028232 54.0 -0.3611992471963806
11.999646474028232 57.0 -0.5435354342475028
11.999646474028232 60.0 -0.5880562261529317

14.999630682595345 -60.0 -0.3384378899364909
14.999630682595345 -57.0 -0.33273751395727447
14.999630682595345 -54.0 -0.1182390330613393
14.999630682595345 -51.0 0.0831596154208757
14.999630682595345 -48.0 0.27796796291373216
14.999630682595345 -45.0 0.4731658735023005
14.999630682595345 -42.0 0.66883976508156
14.999630682595345 -39.0 0.8448593535561412
14.999630682595345 -36.0 0.9575015075141178
14.999630682595345 -33.0 0.9642625736307425
14.999630682595345 -30.0 0.8541998403013417
14.999630682595345 -27.0 0.6513968038710095
14.999630682595345 -24.0 0.43043127239553247
14.999630682595345 -21.0 0.22533759535831935
14.999630682595345 -18.0 0.05154727753637667
14.999630682595345 -15.0 -0.09000724761131931
14.999630682595345 -12.0 -0.20778320556247093
14.999630682595345 -9.0 -0.30498587681863915
14.999630682595345 -6.0 -0.3846778213871798
14.999630682595345 -3.0 -0.44816718987775755
14.999630682595345 0.0 -0.4884483205552392
14.999630682595345 3.0 -0.5057037031892517
14.999630682595345 6.0 -0.4902851408010244
14.999630682595345 9.0 -0.4313526397045886
14.999630682595345 12.0 -0.3283909080909429
14.999630682595345 15.0 -0.17041578917023817
14.999630682595345 18.0 0.04402856168951753
14.999630682595345 21.0 0.3012467887212926
14.999630682595345 24.0 0.566769261518699
14.999630682595345 27.0 0.7637759748738714
14.999630682595345 30.0 0.8145764431417393
14.999630682595345 33.0 0.7300907370235655
14.999630682595345 36.0 0.5697069506569754
14.999630682595345 39.0 0.3957631901246158
14.999630682595345 42.0 0.22970161097660774
14.999630682595345 45.0 0.07626370638758348
14.999630682595345 48.0 -0.07552853214003105
14.999630682595345 51.0 -0.23601352580772328
14.999630682595345 54.0 -0.40883971963423765
14.999630682595345 57.0 -0.5863478517977152
14.999630682595345 60.0 -0.5907379757422195

17.99961489116246 -60.0 -0.3336789392985326
17.99961489116246 -57.0 -0.39018505616092286
17.99961489116246 -54.0 -0.17359711509670295
17.99961489116246 -51.0 0.0306239837632131
17.99961489116246 -48.0 0.22487728736109144
17.99961489116246 -45.0 0.4189717670344399
17.99961489116246 -42.0 0.6134510332648274
17.99961489116246 -39.0 0.7951485986059309
17.99961489116246 -36.0 0.9285812529898166
17.99961489116246 -33.0 0.9682028175783942
17.99961489116246 -30.0 0.8945601622251602
17.99961489116246 -27.0 0.7332822738848608
17.99961489116246 -24.0 0.5316098857889178
17.99961489116246 -21.0 0.3303048042396869
17.99961489116246 -18.0 0.1576433543449107
17.99961489116246 -15.0 0.015961830651844953
17.99961489116246 -12.0 -0.10181191906237243
17.99961489116246 -9.0 -0.19390649696157175
17.99961489116246 -6.0 -0.2645127804547509
17.99961489116246 -3.0 -0.3154429053603029
17.99961489116246 0.0 -0.3431085668120799
17.99961489116246 3.0 -0.3462980095814982
17.99961489116246 6.0 -0.31816359546344386
17.99961489116246 9.0 -0.24886662015811775
17.99961489116246 12.0 -0.1387049332197439
17.99961489116246 15.0 0.02090382743735346
17.99961489116246 18.0 0.2261038811522817
17.99961489116246 21.0 0.4539207147497792
17.99961489116246 24.0 0.6560904335954144
17.99961489116246 27.0 0.7717817979748477
17.99961489116246 30.0 0.7575708396593644
17.99961489116246 33.0 0.648515017993822
17.99961489116246 36.0 0.4889198373251407
17.99961489116246 39.0 0.32450086150259305
17.99961489116246 42.0 0.1694378480791184
17.99961489116246 45.0 0.022409541376672264
17.99961489116246 48.0 -0.12859876474962176
17.99961489116246 51.0 -0.2905690534610918
17.99961489116246 54.0 -0.46445115294532435
17.99961489116246 57.0 -0.6363182376409144
17.99961489116246 60.0 -0.5892676779976131

20.999599099729572 -60.0 -0.3267213564886746
20.999599099729572 -57.0 -0.3228779388918356
20.999599099729572 -54.0 -0.23815558201929746
20.999599099729572 -51.0 -0.030384987148387235
20.999599099729572 -48.0 0.165419108586058
20.999599099729572 -45.0 0.35683187251138165
20.999599099729572 -42.0 0.5477401775993133
20.999599099729572 -39.0 0.7298202032806839
20.999599099729572 -36.0 0.8772255620348577
20.999599099729572 -33.0 0.9554854313288479
20.999599099729572 -30.0 0.9380826020380686
20.999599099729572 -27.0 0.8160419633997973
20.999599099729572 -24.0 0.6429814412750371
20.999599099729572 -21.0 0.4589200035911954
20.999599099729572 -18.0 0.28904223575595694
20.999599099729572 -15.0 0.14576980667378558
20.999599099729572 -12.0 0.029855144777588535
20.999599099729572 -9.0 -0.06072292441467554
20.999599099729572 -6.0 -0.12398182573088665
20.999599099729572 -3.0 -0.16677413621349588
20.999599099729572 0.0 -0.18372394188794614
20.999599099729572 3.0 -0.17316272489065312
20.999599099729572 6.0 -0.13236004677675017
20.999599099729572 9.0 -0.05457702426434411
20.999599099729572 12.0 0.06272516125954504
20.999599099729572 15.0 0.2212936554631254
20.999599099729572 18.0 0.40520380282305357
20.999599099729572 21.0 0.5802850974248425
20.999599099729572 24.0 0.7104819923809497
20.999599099729572 27.0 0.7431935662620787
20.999599099729572 30.0 0.6818583395972674
20.999599099729572 33.0 0.5546101792670566
20.999599099729572 36.0 0.4010823464326372
20.999599099729572 39.0 0.25194255691877016
20.999599099729572 42.0 0.1065713495635923
20.999599099729572 45.0 -0.038021279449282706
20.999599099729572 48.0 -0.1883705631833539
20.999599099729572 51.0 -0.3511887934771325
20.999599099729572 54.0 -0.5232781843860227
20.999599099729572 57.0 -0.5874631482714509
20.999599099729572 60.0 -0.5889020467510728

23.999583308296685 -60.0 -0.31682505156386664
23.999583308296685 -57.0 -0.3113868781981903
23.999583308296685 -54.0 -0.3136319882455695
23.999583308296685 -51.0 -0.1027396366920777
23.999583308296685 -48.0 0.09653673220305242
23.999583308296685 -45.0 0.2852248940903272
23.999583308296685 -42.0 0.47159415332852106
23.999583308296685 -39.0 0.6524876739265499
23.999583308296685 -36.0 0.8108445523960647
23.999583308296685 -33.0 0.918027051579223
23.999583308296685 -30.0 0.9418404331241416
23.999583308296685 -27.0 0.883291500443156
23.999583308296685 -24.0 0.7537476909997274
23.999583308296685 -21.0 0.5936841937522792
23.999583308296685 -18.0 0.4388240173919081
23.999583308296685 -15.0 0.2965852599456396
23.999583308296685 -12.0 0.18427508097055142
23.999583308296685 -9.0 0.09909854710922254
23.999583308296685 -6.0 0.03715651297242281
23.999583308296685 -3.0 0.0023448554439196283
23.999583308296685 0.0 -0.004223265275768031
23.999583308296685 3.0 0.013615192561790933
23.999583308296685 6.0 0.06382626873233202
23.999583308296685 9.0 0.14798574508848406
23.999583308296685 12.0 0.26330928517841207
23.999583308296685 15.0 0.4047135154856929
23.999583308296685 18.0 0.5461885698773907
23.999583308296685 21.0 0.6566619057383591
23.999583308296685 24.0 0.7104718113178262
23.999583308296685 27.0 0.6822302252351321
23.999583308296685 30.0 0.5859024608211171
23.999583308296685 33.0 0.4550021337966626
23.999583308296685 36.0 0.3131048883551546
23.999583308296685 39.0 0.17368581722315993
23.999583308296685 42.0 0.03568042472953145
23.999583308296685 45.0 -0.10637119306258208
23.999583308296685 48.0 -0.2589089388558583
23.999583308296685 51.0 -0.4203516942155218
23.999583308296685 54.0 -0.5861897686464296
23.999583308296685 57.0 -0.582248477226871
23.999583308296685 60.0 -0.5835872817417607

26.9995675168638 -60.0 -0.30511772190319364
26.9995675168638 -57.0 -0.2986429781524332
26.9995675168638 -54.0 -0.2914305376841707
26.9995675168638 -51.0 -0.1847121313821472
26.9995675168638 -48.0 0.01615967616783632
26.9995675168638 -45.0 0.20504787787997109
26.9995675168638 -42.0 0.3860705385673172
26.9995675168638 -39.0 0.562555554460342
26.9995675168638 -36.0 0.7252071002524246
26.9995675168638 -33.0 0.853634783271769
26.9995675168638 -30.0 0.9216472642006452
26.9995675168638 -27.0 0.91379607124071
26.9995675168638 -24.0 0.8425633964940226
26.9995675168638 -21.0 0.7251892836184712
26.9995675168638 -18.0 0.5900769207551553
26.9995675168638 -15.0 0.4599367141557306
26.9995675168638 -12.0 0.3561254262540128
26.9995675168638 -9.0 0.27461845290328596
26.9995675168638 -6.0 0.21821847611341522
26.9995675168638 -3.0 0.18842375265199074
26.9995675168638 0.0 0.18483700759248908
26.9995675168638 3.0 0.2087366568155801
26.9995675168638 6.0 0.2629123106817815
26.9995675168638 9.0 0.34281559827473457
26.9995675168638 12.0 0.4371132431935657
26.9995675168638 15.0 0.543435406788196
26.9995675168638 18.0 0.6316391124758381
26.9995675168638 21.0 0.6734335282164489
26.9995675168638 24.0 0.661194775920546
26.9995675168638 27.0 0.5913262311701972
26.9995675168638 30.0 0.4789680227510466
26.9995675168638 33.0 0.35364997921198554
26.9995675168638 36.0 0.2227937599919984
26.9995675168638 39.0 0.09239932059789172
26.9995675168638 42.0 -0.04148897138415993
26.9995675168638 45.0 -0.18372523393308374
26.9995675168638 48.0 -0.33850610708475604
26.9995675168638 51.0 -0.49754850606838497
26.9995675168638 54.0 -0.5757129674553909
26.9995675168638 57.0 -0.5783363121023078
26.9995675168638 60.0 -0.5804230262295729

29.999551725430912 -60.0 -0.2914303711593417
29.999551725430912 -57.0 -0.28376171184902726
29.999551725430912 -54.0 -0.27644798776805407
29.999551725430912 -51.0 -0.28082981438689214
29.999551725430912 -48.0 -0.07714373190615692
29.999551725430912 -45.0 0.11402190005617273
29.999551725430912 -42.0 0.29388347165613293
29.999551725430912 -39.0 0.46457141591710427
29.999551725430912 -36.0 0.6240249514556979
29.999551725430912 -33.0 0.7598921192071192
29.999551725430912 -30.0 0.8553608651698641
29.999551725430912 -27.0 0.8990502385571928
29.999551725430912 -24.0 0.8854041206440935
29.999551725430912 -21.0 0.8159852020575789
29.999551725430912 -18.0 0.7199966959500252
29.999551725430912 -15.0 0.6173510887877571
29.999551725430912 -12.0 0.5273044081390446
29.999551725430912 -9.0 0.4529124409814824
29.999551725430912 -6.0 0.4014667868342269
29.999551725430912 -3.0 0.37612107132880085
29.999551725430912 0.0 0.37661741823046174
29.999551725430912 3.0 0.395739889085663
29.999551725430912 6.0 0.4389253272831033
29.999551725430912 9.0 0.4957749812890306
29.999551725430912 12.0 0.5652325494504197
29.999551725430912 15.0 0.6199182341602608
29.999551725430912 18.0 0.6447403876975096
29.999551725430912 21.0 0.6273253535755836
29.999551725430912 24.0 0.5693491109248096
29.999551725430912 27.0 0.48033514095473057
29.999551725430912 30.0 0.36852754253066156
29.999551725430912 33.0 0.25086286468698604
29.999551725430912 36.0 0.12900122887287685
29.999551725430912 39.0 0.004633318179110087
29.999551725430912 42.0 -0.12783299727210276
29.999551725430912 45.0 -0.2713911570348149
29.999551725430912 48.0 -0.4248091454884353
29.999551725430912 51.0 -0.5778308267659532
29.999551725430912 54.0 -0.569625093888824
29.999551725430912 57.0 -0.5731595390908808
29.999551725430912 60.0 -0.575712934060013

32.999535933998025 -60.0 -0.27799941600410366
32.999535933998025 -57.0 -0.2696242035147619
32.999535933998025 -54.0 -0.26294936002971303
32.999535933998025 -51.0 -0.2523854685943162
32.999535933998025 -48.0 -0.1823291422080217
32.999535933998025 -45.0 0.011075116498099054
32.999535933998025 -42.0 0.18833193203895585
32.999535933998025 -39.0 0.3543454457267855
32.999535933998025 -36.0 0.5090404573797775
32.999535933998025 -33.0 0.6498991579078603
32.999535933998025 -30.0 0.7617838329252961
32.999535933998025 -27.0 0.8375124996546454
32.999535933998025 -24.0 0.8698108880146835
32.999535933998025 -21.0 0.8502804649267975
32.999535933998025 -18.0 0.8018929918519886
32.999535933998025 -15.0 0.7382241397143531
32.999535933998025 -12.0 0.6674399695653952
32.999535933998025 -9.0 0.6056140838833002
32.999535933998025 -6.0 0.5588611289297561
32.999535933998025 -3.0 0.5370288406324212
32.999535933998025 0.0 0.5299812576847672
32.999535933998025 3.0 0.5419711178464063
32.999535933998025 6.0 0.5618230656812996
32.999535933998025 9.0 0.5931106431477977
32.999535933998025 12.0 0.6141283738656235
32.999535933998025 15.0 0.6196324941490472
32.999535933998025 18.0 0.5954743675717177
32.999535933998025 21.0 0.5415458092755101
32.999535933998025 24.0 0.46287780956641106
32.999535933998025 27.0 0.36498453688379795
32.999535933998025 30.0 0.25851741209771467
32.999535933998025 33.0 0.14702295047043082
32.999535933998025 36.0 0.031902769568667916
32.999535933998025 39.0 -0.09059660008400955
32.999535933998025 42.0 -0.22298759682590452
32.999535933998025 45.0 -0.3671465211561012
32.999535933998025 48.0 -0.5144851477202338
32.999535933998025 51.0 -0.5623417531267256
32.999535933998025 54.0 -0.5664241701444193
32.999535933998025 57.0 -0.5685582197642629
32.999535933998025 60.0 -0.5697214702585924

35.99952014256514 -60.0 -0.26548286984623254
35.99952014256514 -57.0 -0.2568399783784135
35.99952014256514 -54.0 -0.24673855372424602
35.99952014256514 -51.0 -0.23522469844046645
35.99952014256514 -48.0 -0.2250844365162585
35.99952014256514 -45.0 -0.10815484526250994
35.99952014256514 -42.0 0.07019567358014335
35.99952014256514 -39.0 0.2350450124323541
35.99952014256514 -36.0 0.3849329423446995
35.99952014256514 -33.0 0.5228350277449894
35.99952014256514 -30.0 0.641998908760023
35.99952014256514 -27.0 0.7349307096567507
35.99952014256514 -24.0 0.7949948585814768
35.99952014256514 -21.0 0.8184704444723968
35.99952014256514 -18.0 0.8131112839707662
35.99952014256514 -15.0 0.7881404773876001
35.99952014256514 -12.0 0.7439892699165531
35.99952014256514 -9.0 0.7038442529844927
35.99952014256514 -6.0 0.6660895591084653
35.99952014256514 -3.0 0.6399871641123838
35.99952014256514 0.0 0.6275040550087618
35.99952014256514 3.0 0.6192839958996698
35.99952014256514 6.0 0.6167834689338004
35.99952014256514 9.0 0.6114334845979001
35.99952014256514 12.0 0.5956297722530333
35.99952014256514 15.0 0.5590106968969651
35.99952014256514 18.0 0.5060425427194065
35.99952014256514 21.0 0.43311035728334907
35.99952014256514 24.0 0.3454135112252001
35.99952014256514 27.0 0.2502686048610567
35.99952014256514 30.0 0.14842289817379364
35.99952014256514 33.0 0.04167388654839239
35.99952014256514 36.0 -0.07159866301463301
35.99952014256514 39.0 -0.1942275523403933
35.99952014256514 42.0 -0.3290355319247686
35.99952014256514 45.0 -0.46908880087396115
35.99952014256514 48.0 -0.5513827976806913
35.99952014256514 51.0 -0.5553340378184344
35.99952014256514 54.0 -0.5598745670233998
35.99952014256514 57.0 -0.5642933398162765
35.99952014256514 60.0 -0.5673593594009163

38.99950435113225 -60.0 -0.2515870115066067
38.99950435113225 -57.0 -0.24134879472236806
38.99950435113225 -54.0 -0.23160507930453783
38.99950435113225 -51.0 -0.22164336301710844
38.99950435113225 -48.0 -0.21192889618659366
38.99950435113225 -45.0 -0.24231593746619168
38.99950435113225 -42.0 -0.061908662059114106
38.99950435113225 -39.0 0.10136097349854435
38.99950435113225 -36.0 0.24962298451685697
38.99950435113225 -33.0 0.38337309240562173
38.99950435113225 -30.0 0.5022757471061047
38.99950435113225 -27.0 0.6041994300571442
38.99950435113225 -24.0 0.6816397785240528
38.99950435113225 -21.0 0.7309578153379357
38.99950435113225 -18.0 0.7585241208101984
38.99950435113225 -15.0 0.7601340896425244
38.99950435113225 -12.0 0.7423230105674183
38.99950435113225 -9.0 0.7208306618075067
38.99950435113225 -6.0 0.6964434540024638
38.99950435113225 -3.0 0.6702722191807798
38.99950435113225 0.0 0.6456625272389719
38.99950435113225 3.0 0.6223917008286035
38.99950435113225 6.0 0.5952421461642247
38.99950435113225 9.0 0.5615910512000216
38.99950435113225 12.0 0.5167301487138872
38.99950435113225 15.0 0.4623207919275779
38.99950435113225 18.0 0.3940765324187089
38.99950435113225 21.0 0.3149624445935202
38.99950435113225 24.0 0.22782156044677032
38.99950435113225 27.0 0.13494324859015217
38.99950435113225 30.0 0.03561563107945983
38.99950435113225 33.0 -0.06996743573403669
38.99950435113225 36.0 -0.18321817967494125
38.99950435113225 39.0 -0.30934772075097366
38.99950435113225 42.0 -0.44177336206923923
38.99950435113225 45.0 -0.571120915068308
38.99950435113225 48.0 -0.5447228946910766
38.99950435113225 51.0 -0.5496423114371992
38.99950435113225 54.0 -0.5540643576177664
38.99950435113225 57.0 -0.5580036986926391
38.99950435113225 60.0 -0.5620091243908093

41.999488559699365 -60.0 -0.2364066543602539
41.999488559699365 -57.0 -0.22796373627355973
41.999488559699365 -54.0 -0.21920180821756094
41.999488559699365 -51.0 -0.20976614771941057
41.999488559699365 -48.0 -0.19790197516404753
41.999488559699365 -45.0 -0.1895333803899358
41.999488559699365 -42.0 -0.21207264537623757
41.999488559699365 -39.0 -0.04631870154124978
41.999488559699365 -36.0 0.1035257308173554
41.999488559699365 -33.0 0.2353134963967414
41.999488559699365 -30.0 0.3529399471026395
41.999488559699365 -27.0 0.4567545963111729
41.999488559699365 -24.0 0.5401307426737894
41.999488559699365 -21.0 0.6022064861319707
41.999488559699365 -18.0 0.6490327232076881
41.999488559699365 -15.0 0.6699506232645608
41.999488559699365 -12.0 0.6736273413211131
41.999488559699365 -9.0 0.6664926242852588
41.999488559699365 -6.0 0.6493106280617819
41.999488559699365 -3.0 0.6244048253821709
41.999488559699365 0.0 0.5936906840144808
41.999488559699365 3.0 0.5600150551006405
41.999488559699365 6.0 0.5188752538533276
41.999488559699365 9.0 0.4706438121174275
41.999488559699365 12.0 0.41477982867453217
41.999488559699365 15.0 0.34856339426004423
41.999488559699365 18.0 0.2752434731071395
41.999488559699365 21.0 0.19553151805714664
41.999488559699365 24.0 0.10901590763098189
41.999488559699365 27.0 0.016535492902043262
41.999488559699365 30.0 -0.08345745436394168
41.999488559699365 33.0 -0.19074362042250287
41.999488559699365 36.0 -0.30475728328518237
41.999488559699365 39.0 -0.43192151291815295
41.999488559699365 42.0 -0.551773511560954
41.999488559699365 45.0 -0.5359764673199944
41.999488559699365 48.0 -0.5400045620021572
41.999488559699365 51.0 -0.5437610046854675
41.999488559699365 54.0 -0.5481332221169278
41.999488559699365 57.0 -0.5527091537237266
41.999488559699365 60.0 -0.5561244561862396

44.99947276826648 -60.0 -0.22508416075329063
44.99947276826648 -57.0 -0.21678479308270135
44.99947276826648 -54.0 -0.20770355457073494
44.99947276826648 -51.0 -0.19663378531938525
44.99947276826648 -48.0 -0.1890366114633545
44.99947276826648 -45.0 -0.18155043311871147
44.99947276826648 -42.0 -0.17337174668611216
44.99947276826648 -39.0 -0.20709825358840583
44.99947276826648 -36.0 -0.057103825695990464
44.99947276826648 -33.0 0.07571424277976758
44.99947276826648 -30.0 0.19291561805324145
44.99947276826648 -27.0 0.2953057591284247
44.99947276826648 -24.0 0.3816651390189594
44.99947276826648 -21.0 0.45230951741851433
44.99947276826648 -18.0 0.502838415604755
44.99947276826648 -15.0 0.5386349556542521
44.99947276826648 -12.0 0.5562713599021308
44.99947276826648 -9.0 0.5591060413316562
44.99947276826648 -6.0 0.5464087886209315
44.99947276826648 -3.0 0.526827242502182
44.99947276826648 0.0 0.49652249876323235
44.99947276826648 3.0 0.4578525027035578
44.99947276826648 6.0 0.4120651022283614
44.99947276826648 9.0 0.358387331654913
44.99947276826648 12.0 0.2965072802788275
44.99947276826648 15.0 0.2282362109749126
44.99947276826648 18.0 0.15358847038210138
44.99947276826648 21.0 0.07239695604589685
44.99947276826648 24.0 -0.015001651789566145
44.99947276826648 27.0 -0.10880051551253615
44.99947276826648 30.0 -0.21053231181051654
44.99947276826648 33.0 -0.318116616212668
44.99947276826648 36.0 -0.43430244595047335
44.99947276826648 39.0 -0.5471126602772585
44.99947276826648 42.0 -0.5256507662837215
44.99947276826648 45.0 -0.5300021269417272
44.99947276826648 48.0 -0.5356672109382304
44.99947276826648 51.0 -0.5396030796040387
44.99947276826648 54.0 -0.5427939776410962
44.99947276826648 57.0 -0.5469073500612494
44.99947276826648 60.0 -0.5513826655423426

47.99945697683359 -60.0 -0.21442880391445515
47.99945697683359 -57.0 -0.2058286965451633
47.99945697683359 -54.0 -0.19554092916722252
47.99945697683359 -51.0 -0.18858146601940493
47.99945697683359 -48.0 -0.18155038736757023
47.99945697683359 -45.0 -0.17386929160223666
47.99945697683359 -42.0 -0.1656505018728885
47.99945697683359 -39.0 -0.16153438454792585
47.99945697683359 -36.0 -0.15667699812341299
47.99945697683359 -33.0 -0.09744784012402093
47.99945697683359 -30.0 0.02150336481811166
47.99945697683359 -27.0 0.12539073318825675
47.99945697683359 -24.0 0.2131037169728217
47.99945697683359 -21.0 0.28573850528725275
47.99945697683359 -18.0 0.34237649605119636
47.99945697683359 -15.0 0.3833726783161945
47.99945697683359 -12.0 0.4081519353116065
47.99945697683359 -9.0 0.41681670223853423
47.99945697683359 -6.0 0.4143075419566015
47.99945697683359 -3.0 0.3973144614742301
47.99945697683359 0.0 0.36988410363376073
47.99945697683359 3.0 0.3329101848479706
47.99945697683359 6.0 0.28581957758407345
47.99945697683359 9.0 0.2304345491396094
47.99945697683359 12.0 0.16929083674972428
47.99945697683359 15.0 0.09999412756718608
47.99945697683359 18.0 0.02439226502276231
47.99945697683359 21.0 -0.05776040319733086
47.99945697683359 24.0 -0.14780547782048742
47.99945697683359 27.0 -0.24316344439442647
47.99945697683359 30.0 -0.3457210432737284
47.99945697683359 33.0 -0.45029646924611905
47.99945697683359 36.0 -0.5019943652877596
47.99945697683359 39.0 -0.5102278058686904
47.99945697683359 42.0 -0.5182485195883105
47.99945697683359 45.0 -0.526048885675987
47.99945697683359 48.0 -0.5300021129376381
47.99945697683359 51.0 -0.5353820383771386
47.99945697683359 54.0 -0.5392013257225834
47.99945697683359 57.0 -0.5418801851642556
47.99945697683359 60.0 -0.5456703654185375

50.999441185400705 -60.0 -0.20405282186073795
50.999441185400705 -57.0 -0.1945189836868965
50.999441185400705 -54.0 -0.18816381251610215
50.999441185400705 -51.0 -0.181550346998778
50.999441185400705 -48.0 -0.17428836121387778
50.999441185400705 -45.0 -0.16660197380387484
50.999441185400705 -42.0 -0.1625246917408561
50.999441185400705 -39.0 -0.15801816152662881
50.999441185400705 -36.0 -0.153860706231076
50.999441185400705 -33.0 -0.15182721848808034
50.999441185400705 -30.0 -0.1622697779268523
50.999441185400705 -27.0 -0.056867852763702056
50.999441185400705 -24.0 0.03313782260793202
50.999441185400705 -21.0 0.10947850772894874
50.999441185400705 -18.0 0.16955353560585879
50.999441185400705 -15.0 0.21492658686027546
50.999441185400705 -12.0 0.24416359322457531
50.999441185400705 -9.0 0.2594105028728282
50.999441185400705 -6.0 0.2606541982761414
50.999441185400705 -3.0 0.24956389460752001
50.999441185400705 0.0 0.22580003977012456
50.999441185400705 3.0 0.19050331868802844
50.999441185400705 6.0 0.145718026672532
50.999441185400705 9.0 0.09254129665402765
50.999441185400705 12.0 0.03131730039006068
50.999441185400705 15.0 -0.0377660533349511
50.999441185400705 18.0 -0.1144508201724746
50.999441185400705 21.0 -0.1983752464771841
50.999441185400705 24.0 -0.288484490522821
50.999441185400705 27.0 -0.38443399303982045
50.999441185400705 30.0 -0.4772500463681334
50.999441185400705 33.0 -0.4823984357983918
50.999441185400705 36.0 -0.49428134828005277
50.999441185400705 39.0 -0.5042766851038252
50.999441185400705 42.0 -0.5114144763735201
50.999441185400705 45.0 -0.5192415779313797
50.999441185400705 48.0 -0.5263857243853023
50.999441185400705 51.0 -0.5300021005809845
50.999441185400705 54.0 -0.5351189860225828
50.999441185400705 57.0 -0.5388067864905199
50.999441185400705 60.0 -0.5415130623044473

53.99942539396782 -60.0 -0.193564291527662
53.99942539396782 -57.0 -0.1877797988585572
53.99942539396782 -54.0 -0.18155031111529757
53.99942539396782 -51.0 -0.17464533548161473
53.99942539396782 -48.0 -0.16762526596986815
53.99942539396782 -45.0 -0.1632359421082174
53.99942539396782 -42.0 -0.15904203219623314
53.99942539396782 -39.0 -0.15443994084211343
53.99942539396782 -36.0 -0.15232451794939264
53.99942539396782 -33.0 -0.15006587005154573
53.99942539396782 -30.0 -0.14953715787880015
53.99942539396782 -27.0 -0.14960676548630022
53.99942539396782 -24.0 -0.15709542570773727
53.99942539396782 -21.0 -0.08016291461872176
53.99942539396782 -18.0 -0.016548040992017485
53.99942539396782 -15.0 0.03173319327954691
53.99942539396782 -12.0 0.06776144465177429
53.99942539396782 -9.0 0.08606534737971523
53.99942539396782 -6.0 0.09227304106620704
53.99942539396782 -3.0 0.08518338289904287
53.99942539396782 0.0 0.06611354943951486
53.99942539396782 3.0 0.03386066070859115
53.99942539396782 6.0 -0.008128579756131783
53.99942539396782 9.0 -0.05944659699267364
53.99942539396782 12.0 -0.1185790751992968
53.99942539396782 15.0 -0.18859071139029532
53.99942539396782 18.0 -0.26372656712197196
53.99942539396782 21.0 -0.345794560809579
53.99942539396782 24.0 -0.4286334174825331
53.99942539396782 27.0 -0.44399780839951425
53.99942539396782 30.0 -0.4605888669694925
53.99942539396782 33.0 -0.47440064541688154
53.99942539396782 36.0 -0.4868116616490879
53.99942539396782 39.0 -0.49731606606525475
53.99942539396782 42.0 -0.5060614288593287
53.99942539396782 45.0 -0.5125265909290159
53.99942539396782 48.0 -0.5200718820018589
53.99942539396782 51.0 -0.5266738857211102
53.99942539396782 54.0 -0.5300020895972114
53.99942539396782 57.0 -0.5348760724726475
53.99942539396782 60.0 -0.5384238979430027

56.99940960253493 -60.0 -0.18742592987874743
56.99940960253493 -57.0 -0.18155027900894025
56.99940960253493 -54.0 -0.17495245621249172
56.99940960253493 -51.0 -0.16848419017386182
56.99940960253493 -48.0 -0.1639205951883683
56.99940960253493 -45.0 -0.15969838890786553
56.99940960253493 -42.0 -0.15524421138674643
56.99940960253493 -39.0 -0.15290234159745303
56.99940960253493 -36.0 -0.1508345985745898
56.99940960253493 -33.0 -0.1494969521129088
56.99940960253493 -30.0 -0.1497960119209271
56.99940960253493 -27.0 -0.1497193876810128
56.99940960253493 -24.0 -0.15169041699601257
56.99940960253493 -21.0 -0.15534099162146262
56.99940960253493 -18.0 -0.2115684969868771
56.99940960253493 -15.0 -0.16091582528689202
56.99940960253493 -12.0 -0.12316480268692218
56.99940960253493 -9.0 -0.0999538724434369
56.99940960253493 -6.0 -0.09045928749457342
56.99940960253493 -3.0 -0.09288885037134337
56.99940960253493 0.0 -0.10869167749599272
56.99940960253493 3.0 -0.1359159953511449
56.99940960253493 6.0 -0.17419681367929943
56.99940960253493 9.0 -0.22389555745547288
56.99940960253493 12.0 -0.27646849711816834
56.99940960253493 15.0 -0.3406538434421829
56.99940960253493 18.0 -0.4105858786880171
56.99940960253493 21.0 -0.392375402163329
56.99940960253493 24.0 -0.4148341825524552
56.99940960253493 27.0 -0.4340681097761442
56.99940960253493 30.0 -0.45101019370811407
56.99940960253493 33.0 -0.46635616705163174
56.99940960253493 36.0 -0.47923634806887
56.99940960253493 39.0 -0.49032237890971403
56.99940960253493 42.0 -0.49992404211077357
56.99940960253493 45.0 -0.5076441868882573
56.99940960253493 48.0 -0.5134226009198897
56.99940960253493 51.0 -0.5208855760708835
56.99940960253493 54.0 -0.526922820433344
56.99940960253493 57.0 -0.5300020797695593
56.99940960253493 60.0 -0.5346623513317851

59.999393811102046 -60.0 -0.1815502501131488
59.999393811102046 -57.0 -0.1752190326782551
59.999393811102046 -54.0 -0.1692122093547377
59.999393811102046 -51.0 -0.16448907989065334
59.999393811102046 -48.0 -0.1601607809629269
59.999393811102046 -45.0 -0.15667691080557095
59.999393811102046 -42.0 -0.1535206617572422
59.999393811102046 -39.0 -0.1519550475494276
59.999393811102046 -36.0 -0.15002581449431246
59.999393811102046 -33.0 -0.14961901955833629
59.999393811102046 -30.0 -0.1496067590848649
59.999393811102046 -27.0 -0.15024581988843355
59.999393811102046 -24.0 -0.1532861795968453
59.999393811102046 -21.0 -0.15679560803601122
59.999393811102046 -18.0 -0.1608410178290123
59.999393811102046 -15.0 -0.16672654952912191
59.999393811102046 -12.0 -0.17375734922926941
59.999393811102046 -9.0 -0.1838657083596155
59.999393811102046 -6.0 -0.19644938160940437
59.999393811102046 -3.0 -0.2110002696588805
59.999393811102046 0.0 -0.2287140054498289
59.999393811102046 3.0 -0.2476546828280083
59.999393811102046 6.0 -0.2687807193212419
59.999393811102046 9.0 -0.29129252164007796
59.999393811102046 12.0 -0.3148734932014634
59.999393811102046 15.0 -0.33752944244041394
59.999393811102046 18.0 -0.36135666322959
59.999393811102046 21.0 -0.3846818418253422
59.999393811102046 24.0 -0.4064717913879481
59.999393811102046 27.0 -0.42579618575660727
59.999393811102046 30.0 -0.44399772913329744
59.999393811102046 33.0 -0.4588187616580425
59.999393811102046 36.0 -0.4714481853234252
59.999393811102046 39.0 -0.48298173054540033
59.999393811102046 42.0 -0.4932744118629832
59.999393811102046 45.0 -0.5019942313568996
59.999393811102046 48.0 -0.5089111191708234
59.999393811102046 51.0 -0.5143881621567435
59.999393811102046 54.0 -0.5216425773370005
59.999393811102046 57.0 -0.5271397386414758
59.999393811102046 60.0 -0.5300020709246205


==> pics/helimag/mag_4800_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.5605712299369036
-59.999974531582495 -57.0 -0.5621749166866687
-59.999974531582495 -54.0 -0.5657769094171817
-59.999974531582495 -51.0 -0.5691830342042041
-59.999974531582495 -48.0 -0.5716476932249448
-59.999974531582495 -45.0 -0.5734117477920536
-59.999974531582495 -42.0 -0.5754317000986952
-59.999974531582495 -39.0 -0.581801403513051
-59.999974531582495 -36.0 -0.5868820002640809
-59.999974531582495 -33.0 -0.5941847216021271
-59.999974531582495 -30.0 -0.6028829528676013
-59.999974531582495 -27.0 -0.6111826385361653
-59.999974531582495 -24.0 -0.6169432518839251
-59.999974531582495 -21.0 -0.6233432569154868
-59.999974531582495 -18.0 -0.6314675175876308
-59.999974531582495 -15.0 -0.6389024945081685
-59.999974531582495 -12.0 -0.6465788762865132
-59.999974531582495 -9.0 -0.6514047092170254
-59.999974531582495 -6.0 -0.6538964736797769
-59.999974531582495 -3.0 -0.6560008264603673
-59.999974531582495 0.0 -0.6569991908650471
-59.999974531582495 3.0 -0.6557744215374051
-59.999974531582495 6.0 -0.6496491540102202
-59.999974531582495 9.0 -0.6397069195182807
-59.999974531582495 12.0 -0.6260510652233185
-59.999974531582495 15.0 -0.6125226159956704
-59.999974531582495 18.0 -0.5960155242743763
-59.999974531582495 21.0 -0.5785276367498341
-59.999974531582495 24.0 -0.5601025145218796
-59.999974531582495 27.0 -0.5422099227766248
-59.999974531582495 30.0 -0.5260967238459696
-59.999974531582495 33.0 -0.5104119014868548
-59.999974531582495 36.0 -0.4940252324134146
-59.999974531582495 39.0 -0.48099548106166734
-59.999974531582495 42.0 -0.47063215335018344
-59.999974531582495 45.0 -0.46211276431326453
-59.999974531582495 48.0 -0.4539084503022568
-59.999974531582495 51.0 -0.4471933668269352
-59.999974531582495 54.0 -0.4431588416952226
-59.999974531582495 57.0 -0.4407479914745943
-59.999974531582495 60.0 -0.4389323034967725

-56.99999032301538 -60.0 -0.558184444253376
-56.99999032301538 -57.0 -0.5605712420387882
-56.99999032301538 -54.0 -0.5624009124578674
-56.99999032301538 -51.0 -0.5660705087461578
-56.99999032301538 -48.0 -0.5697109403389501
-56.99999032301538 -45.0 -0.5721487497346435
-56.99999032301538 -42.0 -0.5739003389875398
-56.99999032301538 -39.0 -0.5765275097521669
-56.99999032301538 -36.0 -0.5839214561165275
-56.99999032301538 -33.0 -0.5892446914836432
-56.99999032301538 -30.0 -0.5988175624833945
-56.99999032301538 -27.0 -0.607320911266099
-56.99999032301538 -24.0 -0.614084489144446
-56.99999032301538 -21.0 -0.6208824869204141
-56.99999032301538 -18.0 -0.6782899292432971
-56.99999032301538 -15.0 -0.6331458156100482
-56.99999032301538 -12.0 -0.5972923833389442
-56.99999032301538 -9.0 -0.5702195320976486
-56.99999032301538 -6.0 -0.5505159606049398
-56.99999032301538 -3.0 -0.5405325233053305
-56.99999032301538 0.0 -0.5368377438546463
-56.99999032301538 3.0 -0.5406469471082711
-56.99999032301538 6.0 -0.548595338588609
-56.99999032301538 9.0 -0.5619423009553024
-56.99999032301538 12.0 -0.5796477046627773
-56.99999032301538 15.0 -0.6044241957216266
-56.99999032301538 18.0 -0.6375589652470698
-56.99999032301538 21.0 -0.5720350418399098
-56.99999032301538 24.0 -0.5523528604914569
-56.99999032301538 27.0 -0.5340503447228282
-56.99999032301538 30.0 -0.5175497977042338
-56.99999032301538 33.0 -0.5011435944890442
-56.99999032301538 36.0 -0.48623539670344096
-56.99999032301538 39.0 -0.4738095828506898
-56.99999032301538 42.0 -0.4643034269732364
-56.99999032301538 45.0 -0.4552652777926311
-56.99999032301538 48.0 -0.4481942946960414
-56.99999032301538 51.0 -0.4436330873571553
-56.99999032301538 54.0 -0.44081043348090065
-56.99999032301538 57.0 -0.438932314268687
-56.99999032301538 60.0 -0.43724704974172396

-54.00000611444827 -60.0 -0.5542893981056881
-54.00000611444827 -57.0 -0.5580273815344324
-54.00000611444827 -54.0 -0.5605712554852468
-54.00000611444827 -51.0 -0.5626436925267384
-54.00000611444827 -48.0 -0.5663579175738204
-54.00000611444827 -45.0 -0.5702736622488508
-54.00000611444827 -42.0 -0.572567643922766
-54.00000611444827 -39.0 -0.5743396293794367
-54.00000611444827 -36.0 -0.5794106819594113
-54.00000611444827 -33.0 -0.5858840739153981
-54.00000611444827 -30.0 -0.5930635700822476
-54.00000611444827 -27.0 -0.6028829885773096
-54.00000611444827 -24.0 -0.618185524333526
-54.00000611444827 -21.0 -0.551036993865649
-54.00000611444827 -18.0 -0.49531514281801114
-54.00000611444827 -15.0 -0.45070610754999735
-54.00000611444827 -12.0 -0.41646993911376395
-54.00000611444827 -9.0 -0.3899869640656505
-54.00000611444827 -6.0 -0.3720989350927514
-54.00000611444827 -3.0 -0.3649836444912012
-54.00000611444827 0.0 -0.3617559332839882
-54.00000611444827 3.0 -0.3632111589471243
-54.00000611444827 6.0 -0.3697457092128457
-54.00000611444827 9.0 -0.381543153643772
-54.00000611444827 12.0 -0.40149102116838786
-54.00000611444827 15.0 -0.42598795767198444
-54.00000611444827 18.0 -0.46009726560281095
-54.00000611444827 21.0 -0.5001616214647183
-54.00000611444827 24.0 -0.5497705572873492
-54.00000611444827 27.0 -0.5260968084995004
-54.00000611444827 30.0 -0.5087943647880541
-54.00000611444827 33.0 -0.4914809153562993
-54.00000611444827 36.0 -0.47734485932697124
-54.00000611444827 39.0 -0.4664389623167874
-54.00000611444827 42.0 -0.457098713511801
-54.00000611444827 45.0 -0.44921873637027165
-54.00000611444827 48.0 -0.44419176234944363
-54.00000611444827 51.0 -0.4408709773028496
-54.00000611444827 54.0 -0.43893232623740175
-54.00000611444827 57.0 -0.43710606179274636
-54.00000611444827 60.0 -0.4358484924564832

-51.000021905881155 -60.0 -0.5540620809794016
-51.000021905881155 -57.0 -0.5538480304683145
-51.000021905881155 -54.0 -0.5578433660565884
-51.000021905881155 -51.0 -0.5605712705135413
-51.000021905881155 -48.0 -0.5629045654828212
-51.000021905881155 -45.0 -0.5666299077265378
-51.000021905881155 -42.0 -0.5708405510829819
-51.000021905881155 -39.0 -0.5727838137078116
-51.000021905881155 -36.0 -0.5752259791583394
-51.000021905881155 -33.0 -0.5821816227604
-51.000021905881155 -30.0 -0.5995450799344422
-51.000021905881155 -27.0 -0.5140050915674306
-51.000021905881155 -24.0 -0.4393247158445742
-51.000021905881155 -21.0 -0.3735719074631393
-51.000021905881155 -18.0 -0.324280410005164
-51.000021905881155 -15.0 -0.2839204350394006
-51.000021905881155 -12.0 -0.2515398977559626
-51.000021905881155 -9.0 -0.23072648689101585
-51.000021905881155 -6.0 -0.21609285649743193
-51.000021905881155 -3.0 -0.20603815202156325
-51.000021905881155 0.0 -0.2026440598817967
-51.000021905881155 3.0 -0.2041273272966789
-51.000021905881155 6.0 -0.2103502993706401
-51.000021905881155 9.0 -0.21899964209492287
-51.000021905881155 12.0 -0.2330181840094822
-51.000021905881155 15.0 -0.25597903575064346
-51.000021905881155 18.0 -0.28664991922037997
-51.000021905881155 21.0 -0.3225193468384178
-51.000021905881155 24.0 -0.3746902185842982
-51.000021905881155 27.0 -0.43672515612796725
-51.000021905881155 30.0 -0.5082893300419993
-51.000021905881155 33.0 -0.48186893751675497
-51.000021905881155 36.0 -0.4694869943444669
-51.000021905881155 39.0 -0.45953278283868626
-51.000021905881155 42.0 -0.4503541693758546
-51.000021905881155 45.0 -0.44477014585734237
-51.000021905881155 48.0 -0.4409275380805911
-51.000021905881155 51.0 -0.4389323396141022
-51.000021905881155 54.0 -0.43693988236388287
-51.000021905881155 57.0 -0.4358177555825696
-51.000021905881155 60.0 -0.43500004385181285

-48.00003769731404 -60.0 -0.5521294837748632
-48.00003769731404 -57.0 -0.5541315416556295
-48.00003769731404 -54.0 -0.5533153531253371
-48.00003769731404 -51.0 -0.5576257657748679
-48.00003769731404 -48.0 -0.5605712874202461
-48.00003769731404 -45.0 -0.5631846993926808
-48.00003769731404 -42.0 -0.5669916893408672
-48.00003769731404 -39.0 -0.5713182275775553
-48.00003769731404 -36.0 -0.5734117910510964
-48.00003769731404 -33.0 -0.5268778083297908
-48.00003769731404 -30.0 -0.43169562051962607
-48.00003769731404 -27.0 -0.3461018428272417
-48.00003769731404 -24.0 -0.2776734543983955
-48.00003769731404 -21.0 -0.21858000070894043
-48.00003769731404 -18.0 -0.17613911237435553
-48.00003769731404 -15.0 -0.14019844825078573
-48.00003769731404 -12.0 -0.11441016293142506
-48.00003769731404 -9.0 -0.0955076197755372
-48.00003769731404 -6.0 -0.08100638989776579
-48.00003769731404 -3.0 -0.07158490428911345
-48.00003769731404 0.0 -0.06655510348205326
-48.00003769731404 3.0 -0.06523023998611224
-48.00003769731404 6.0 -0.06805923673717533
-48.00003769731404 9.0 -0.07529398136793805
-48.00003769731404 12.0 -0.08556721227238379
-48.00003769731404 15.0 -0.10194886933848243
-48.00003769731404 18.0 -0.12808259879263054
-48.00003769731404 21.0 -0.1603054249915703
-48.00003769731404 24.0 -0.2058337434579126
-48.00003769731404 27.0 -0.2641199429413289
-48.00003769731404 30.0 -0.3372867266361563
-48.00003769731404 33.0 -0.42468709717625663
-48.00003769731404 36.0 -0.4621129239021741
-48.00003769731404 39.0 -0.4521078598895187
-48.00003769731404 42.0 -0.44536154418145196
-48.00003769731404 45.0 -0.44097701608131423
-48.00003769731404 48.0 -0.4389323546627657
-48.00003769731404 51.0 -0.43674218489053995
-48.00003769731404 54.0 -0.4357426390287197
-48.00003769731404 57.0 -0.4349660387296792
-48.00003769731404 60.0 -0.4342421318492941

-45.00005348874693 -60.0 -0.5500097330560911
-45.00005348874693 -57.0 -0.5518929966940537
-45.00005348874693 -54.0 -0.5538310822993623
-45.00005348874693 -51.0 -0.5529279770037068
-45.00005348874693 -48.0 -0.5573657631614596
-45.00005348874693 -45.0 -0.5605713065810177
-45.00005348874693 -42.0 -0.5634848974713561
-45.00005348874693 -39.0 -0.6052305881817613
-45.00005348874693 -36.0 -0.4779951482433412
-45.00005348874693 -33.0 -0.3697543231508123
-45.00005348874693 -30.0 -0.2787302168859881
-45.00005348874693 -27.0 -0.20014103172873066
-45.00005348874693 -24.0 -0.13860698934900986
-45.00005348874693 -21.0 -0.0894757344223808
-45.00005348874693 -18.0 -0.05111120412395359
-45.00005348874693 -15.0 -0.01920910774489922
-45.00005348874693 -12.0 0.004447973228123666
-45.00005348874693 -9.0 0.023208862462161944
-45.00005348874693 -6.0 0.0379477996766183
-45.00005348874693 -3.0 0.0490355160218496
-45.00005348874693 0.0 0.05688577738919846
-45.00005348874693 3.0 0.061225559237624724
-45.00005348874693 6.0 0.06135496175393926
-45.00005348874693 9.0 0.05733720740871702
-45.00005348874693 12.0 0.0494472188070515
-45.00005348874693 15.0 0.03578306329234196
-45.00005348874693 18.0 0.014420902830680163
-45.00005348874693 21.0 -0.014830650217750775
-45.00005348874693 24.0 -0.05340911145119916
-45.00005348874693 27.0 -0.10684529368975157
-45.00005348874693 30.0 -0.17686811816312606
-45.00005348874693 33.0 -0.2619683297393675
-45.00005348874693 36.0 -0.36350752121893487
-45.00005348874693 39.0 -0.4825351199739454
-45.00005348874693 42.0 -0.4410147715574003
-45.00005348874693 45.0 -0.438932371717761
-45.00005348874693 48.0 -0.4366150201988575
-45.00005348874693 51.0 -0.4356067617916167
-45.00005348874693 54.0 -0.4348733756946118
-45.00005348874693 57.0 -0.43384308370435787
-45.00005348874693 60.0 -0.43303670539061595

-42.000069280179815 -60.0 -0.5467754383274451
-42.000069280179815 -57.0 -0.5493254346655444
-42.000069280179815 -54.0 -0.5514234685526291
-42.000069280179815 -51.0 -0.553179027946634
-42.000069280179815 -48.0 -0.5533016929413977
-42.000069280179815 -45.0 -0.5570514276963657
-42.000069280179815 -42.0 -0.5876487542299481
-42.000069280179815 -39.0 -0.4507769814247458
-42.000069280179815 -36.0 -0.3302785255473378
-42.000069280179815 -33.0 -0.22839047691711656
-42.000069280179815 -30.0 -0.14476649304633457
-42.000069280179815 -27.0 -0.07702255456510566
-42.000069280179815 -24.0 -0.02111259237509895
-42.000069280179815 -21.0 0.022230990939307627
-42.000069280179815 -18.0 0.05887093475747425
-42.000069280179815 -15.0 0.08870939997988372
-42.000069280179815 -12.0 0.11463599925232648
-42.000069280179815 -9.0 0.13536868306893152
-42.000069280179815 -6.0 0.15366734712022334
-42.000069280179815 -3.0 0.16987493921366464
-42.000069280179815 0.0 0.17988555569160858
-42.000069280179815 3.0 0.18780909319270012
-42.000069280179815 6.0 0.19116775687146223
-42.000069280179815 9.0 0.19051834933307016
-42.000069280179815 12.0 0.1826031675666407
-42.000069280179815 15.0 0.16943540877237123
-42.000069280179815 18.0 0.14832031744239957
-42.000069280179815 21.0 0.12011985013813628
-42.000069280179815 24.0 0.08305468749190482
-42.000069280179815 27.0 0.03339583609305804
-42.000069280179815 30.0 -0.03161108575121055
-42.000069280179815 33.0 -0.11219395052415312
-42.000069280179815 36.0 -0.21120845611283687
-42.000069280179815 39.0 -0.3300486544127496
-42.000069280179815 42.0 -0.46564988929466
-42.000069280179815 45.0 -0.43655561321049385
-42.000069280179815 48.0 -0.4353871080765877
-42.000069280179815 51.0 -0.43485701179706243
-42.000069280179815 54.0 -0.43376357054205666
-42.000069280179815 57.0 -0.4323717522043807
-42.000069280179815 60.0 -0.4311359583461064

-39.0000850716127 -60.0 -0.5446275570315402
-39.0000850716127 -57.0 -0.5457227072579902
-39.0000850716127 -54.0 -0.5485057013165634
-39.0000850716127 -51.0 -0.5507824064540661
-39.0000850716127 -48.0 -0.5522711094349578
-39.0000850716127 -45.0 -0.5908834635520205
-39.0000850716127 -42.0 -0.4439705294635526
-39.0000850716127 -39.0 -0.31091354532685006
-39.0000850716127 -36.0 -0.19773253043273858
-39.0000850716127 -33.0 -0.10686563281815638
-39.0000850716127 -30.0 -0.03151560413926628
-39.0000850716127 -27.0 0.029678595272171104
-39.0000850716127 -24.0 0.08167596999413565
-39.0000850716127 -21.0 0.12450480671511603
-39.0000850716127 -18.0 0.16198881041526403
-39.0000850716127 -15.0 0.1964494033836766
-39.0000850716127 -12.0 0.22686965092451944
-39.0000850716127 -9.0 0.2546379698166172
-39.0000850716127 -6.0 0.27977498725972627
-39.0000850716127 -3.0 0.30245115899891706
-39.0000850716127 0.0 0.31913995013018437
-39.0000850716127 3.0 0.33307138141941733
-39.0000850716127 6.0 0.3374241283499604
-39.0000850716127 9.0 0.3357770106437269
-39.0000850716127 12.0 0.3275213940023284
-39.0000850716127 15.0 0.3126198801416126
-39.0000850716127 18.0 0.2878582067973764
-39.0000850716127 21.0 0.2553223321013696
-39.0000850716127 24.0 0.21457395614986743
-39.0000850716127 27.0 0.16412002942761006
-39.0000850716127 30.0 0.10027605436935114
-39.0000850716127 33.0 0.02310821077266466
-39.0000850716127 36.0 -0.07246787824769746
-39.0000850716127 39.0 -0.18694921986443397
-39.0000850716127 42.0 -0.3227545609594973
-39.0000850716127 45.0 -0.472744103367988
-39.0000850716127 48.0 -0.43467204191122877
-39.0000850716127 51.0 -0.4334324423096119
-39.0000850716127 54.0 -0.43153787133851934
-39.0000850716127 57.0 -0.4307585120840831
-39.0000850716127 60.0 -0.42968984037027497

-36.00010086304559 -60.0 -0.5442337189739667
-36.00010086304559 -57.0 -0.5440393083708638
-36.00010086304559 -54.0 -0.5452775869795339
-36.00010086304559 -51.0 -0.5471247599501085
-36.00010086304559 -48.0 -0.5500098118124293
-36.00010086304559 -45.0 -0.45658542405027885
-36.00010086304559 -42.0 -0.314362393896826
-36.00010086304559 -39.0 -0.1903278928585869
-36.00010086304559 -36.0 -0.08752493036032466
-36.00010086304559 -33.0 -0.00304337893531031
-36.00010086304559 -30.0 0.06788725803551185
-36.00010086304559 -27.0 0.12682094120758863
-36.00010086304559 -24.0 0.17930590402934232
-36.00010086304559 -21.0 0.22528468866641005
-36.00010086304559 -18.0 0.27104021105407283
-36.00010086304559 -15.0 0.3126209638306311
-36.00010086304559 -12.0 0.35346529165743423
-36.00010086304559 -9.0 0.394209185302961
-36.00010086304559 -6.0 0.4291497766283542
-36.00010086304559 -3.0 0.4581218188823642
-36.00010086304559 0.0 0.48324671838593053
-36.00010086304559 3.0 0.5015499992015762
-36.00010086304559 6.0 0.5101170867934485
-36.00010086304559 9.0 0.5094365034210452
-36.00010086304559 12.0 0.4955974006976157
-36.00010086304559 15.0 0.4763952515400429
-36.00010086304559 18.0 0.4446744427524629
-36.00010086304559 21.0 0.40271351608610784
-36.00010086304559 24.0 0.35378168654745085
-36.00010086304559 27.0 0.29602420850090266
-36.00010086304559 30.0 0.22796243870657154
-36.00010086304559 33.0 0.14746097340887085
-36.00010086304559 36.0 0.052723269926059094
-36.00010086304559 39.0 -0.05890729143535361
-36.00010086304559 42.0 -0.19081073211444902
-36.00010086304559 45.0 -0.3400666467754157
-36.00010086304559 48.0 -0.4330367528459223
-36.00010086304559 51.0 -0.4313289620909574
-36.00010086304559 54.0 -0.42981803498375365
-36.00010086304559 57.0 -0.42954786310005477
-36.00010086304559 60.0 -0.4275830330542734

-33.000116654478475 -60.0 -0.5433986201425101
-33.000116654478475 -57.0 -0.5441316231080049
-33.000116654478475 -54.0 -0.5439987872163301
-33.000116654478475 -51.0 -0.54445395832859
-33.000116654478475 -48.0 -0.49463418014486965
-33.000116654478475 -45.0 -0.33804234782500625
-33.000116654478475 -42.0 -0.20145337406145933
-33.000116654478475 -39.0 -0.0871630988814799
-33.000116654478475 -36.0 0.009056319192769897
-33.000116654478475 -33.0 0.08980453689201297
-33.000116654478475 -30.0 0.16014652156785766
-33.000116654478475 -27.0 0.22162024371535444
-33.000116654478475 -24.0 0.2809504485712717
-33.000116654478475 -21.0 0.33558570308362173
-33.000116654478475 -18.0 0.39199509913213754
-33.000116654478475 -15.0 0.4472728843699378
-33.000116654478475 -12.0 0.5033305679700271
-33.000116654478475 -9.0 0.5552250863850539
-33.000116654478475 -6.0 0.6006054961814079
-33.000116654478475 -3.0 0.6427649409104536
-33.000116654478475 0.0 0.6742280071232977
-33.000116654478475 3.0 0.6958333729614085
-33.000116654478475 6.0 0.7068136641780954
-33.000116654478475 9.0 0.7052369008947182
-33.000116654478475 12.0 0.688591133996456
-33.000116654478475 15.0 0.6586518324899758
-33.000116654478475 18.0 0.6176513890135926
-33.000116654478475 21.0 0.569283746231569
-33.000116654478475 24.0 0.5076965808804508
-33.000116654478475 27.0 0.43888724803261747
-33.000116654478475 30.0 0.35807373575064355
-33.000116654478475 33.0 0.2695321028914399
-33.000116654478475 36.0 0.17079668452877764
-33.000116654478475 39.0 0.05776565197149255
-33.000116654478475 42.0 -0.07089452449983259
-33.000116654478475 45.0 -0.21795880571158743
-33.000116654478475 48.0 -0.3793109120593004
-33.000116654478475 51.0 -0.4297133427960894
-33.000116654478475 54.0 -0.428523679755237
-33.000116654478475 57.0 -0.42690147502807646
-33.000116654478475 60.0 -0.4251644826697838

-30.000132445911362 -60.0 -0.5404301568106017
-30.000132445911362 -57.0 -0.5419014713012167
-30.000132445911362 -54.0 -0.5435894882939054
-30.000132445911362 -51.0 -0.5558993500698246
-30.000132445911362 -48.0 -0.38448441051133925
-30.000132445911362 -45.0 -0.23326957133904036
-30.000132445911362 -42.0 -0.10414656906034803
-30.000132445911362 -39.0 0.004430752917743032
-30.000132445911362 -36.0 0.09705090694123944
-30.000132445911362 -33.0 0.17719507348947122
-30.000132445911362 -30.0 0.250297553301686
-30.000132445911362 -27.0 0.3206414785610423
-30.000132445911362 -24.0 0.39067094870313746
-30.000132445911362 -21.0 0.460081796055616
-30.000132445911362 -18.0 0.5293692614250096
-30.000132445911362 -15.0 0.6017556504057179
-30.000132445911362 -12.0 0.669817901319357
-30.000132445911362 -9.0 0.7294390751397775
-30.000132445911362 -6.0 0.7843789291551332
-30.000132445911362 -3.0 0.8279938579795364
-30.000132445911362 0.0 0.858263738368871
-30.000132445911362 3.0 0.8844062545270482
-30.000132445911362 6.0 0.8899563991076895
-30.000132445911362 9.0 0.893003675236149
-30.000132445911362 12.0 0.8761095634899579
-30.000132445911362 15.0 0.8467149013799036
-30.000132445911362 18.0 0.8033230168558066
-30.000132445911362 21.0 0.7463560552685469
-30.000132445911362 24.0 0.6748771326610602
-30.000132445911362 27.0 0.5900329608482823
-30.000132445911362 30.0 0.49752615308527515
-30.000132445911362 33.0 0.39610280109033613
-30.000132445911362 36.0 0.28624504498898284
-30.000132445911362 39.0 0.16940211822282458
-30.000132445911362 42.0 0.03972744532026321
-30.000132445911362 45.0 -0.10514424137301319
-30.000132445911362 48.0 -0.2666891563215659
-30.000132445911362 51.0 -0.43887610517540193
-30.000132445911362 54.0 -0.42555934434753623
-30.000132445911362 57.0 -0.4233982179226638
-30.000132445911362 60.0 -0.42102387512088196

-27.00014823734425 -60.0 -0.5379057638042773
-27.00014823734425 -57.0 -0.5391416077903236
-27.00014823734425 -54.0 -0.5404301670883017
-27.00014823734425 -51.0 -0.45337280785513157
-27.00014823734425 -48.0 -0.2843858861370581
-27.00014823734425 -45.0 -0.13959774919597243
-27.00014823734425 -42.0 -0.018016662325523014
-27.00014823734425 -39.0 0.08637729545231028
-27.00014823734425 -36.0 0.17797399335952818
-27.00014823734425 -33.0 0.2623558904030602
-27.00014823734425 -30.0 0.3445386032780093
-27.00014823734425 -27.0 0.4276188104181517
-27.00014823734425 -24.0 0.512203925021776
-27.00014823734425 -21.0 0.5974988943425109
-27.00014823734425 -18.0 0.6804367197439457
-27.00014823734425 -15.0 0.7596615352515144
-27.00014823734425 -12.0 0.826709046732111
-27.00014823734425 -9.0 0.8778366409296255
-27.00014823734425 -6.0 0.9241755336460667
-27.00014823734425 -3.0 0.952692903191967
-27.00014823734425 0.0 0.9645290954168432
-27.00014823734425 3.0 0.9773107539136925
-27.00014823734425 6.0 0.9839484480565885
-27.00014823734425 9.0 0.9835905679517204
-27.00014823734425 12.0 0.985699099895846
-27.00014823734425 15.0 0.9811307212604471
-27.00014823734425 18.0 0.9510235986027447
-27.00014823734425 21.0 0.9082605776472479
-27.00014823734425 24.0 0.8405490029650999
-27.00014823734425 27.0 0.7542600590405507
-27.00014823734425 30.0 0.6486044180357554
-27.00014823734425 33.0 0.5313257786704695
-27.00014823734425 36.0 0.40616294342901715
-27.00014823734425 39.0 0.278718339498804
-27.00014823734425 42.0 0.14475359355838285
-27.00014823734425 45.0 -0.0015289525592962578
-27.00014823734425 48.0 -0.16075649214997356
-27.00014823734425 51.0 -0.3351989817858439
-27.00014823734425 54.0 -0.42102392648231973
-27.00014823734425 57.0 -0.41826116828296905
-27.00014823734425 60.0 -0.4153724045177214

-24.000164028777135 -60.0 -0.5355927242856197
-24.000164028777135 -57.0 -0.536987749790339
-24.000164028777135 -54.0 -0.5444554852372507
-24.000164028777135 -51.0 -0.3623942746097314
-24.000164028777135 -48.0 -0.20040900345780813
-24.000164028777135 -45.0 -0.0610216175112383
-24.000164028777135 -42.0 0.057402891115930804
-24.000164028777135 -39.0 0.16207475262766702
-24.000164028777135 -36.0 0.25901291132581267
-24.000164028777135 -33.0 0.3539007814208412
-24.000164028777135 -30.0 0.4481278089313753
-24.000164028777135 -27.0 0.5447200596410926
-24.000164028777135 -24.0 0.6423546073242146
-24.000164028777135 -21.0 0.7360582303873537
-24.000164028777135 -18.0 0.8175710491889603
-24.000164028777135 -15.0 0.8812678899401458
-24.000164028777135 -12.0 0.9179507079188635
-24.000164028777135 -9.0 0.9403886718062844
-24.000164028777135 -6.0 0.9426105239970044
-24.000164028777135 -3.0 0.9275040899744179
-24.000164028777135 0.0 0.9150151764087502
-24.000164028777135 3.0 0.8935062481460713
-24.000164028777135 6.0 0.9062701434171709
-24.000164028777135 9.0 0.9029571942651347
-24.000164028777135 12.0 0.9343017442664016
-24.000164028777135 15.0 0.9701358281392707
-24.000164028777135 18.0 0.9906142183841651
-24.000164028777135 21.0 0.9912571632974008
-24.000164028777135 24.0 0.9657037015631289
-24.000164028777135 27.0 0.8998019468320183
-24.000164028777135 30.0 0.8005467378788257
-24.000164028777135 33.0 0.6721377703661079
-24.000164028777135 36.0 0.535823278388173
-24.000164028777135 39.0 0.3929568324244047
-24.000164028777135 42.0 0.24761652919834895
-24.000164028777135 45.0 0.09617063221391248
-24.000164028777135 48.0 -0.0648701939308858
-24.000164028777135 51.0 -0.23876461744916203
-24.000164028777135 54.0 -0.4209505048886082
-24.000164028777135 57.0 -0.41073355163705616
-24.000164028777135 60.0 -0.40678959512774904

-21.000179820210022 -60.0 -0.5313029902561001
-21.000179820210022 -57.0 -0.5330457723729934
-21.000179820210022 -54.0 -0.459677235778051
-21.000179820210022 -51.0 -0.28060993600566825
-21.000179820210022 -48.0 -0.12379457797878
-21.000179820210022 -45.0 0.009598149370417872
-21.000179820210022 -42.0 0.12671434345433596
-21.000179820210022 -39.0 0.235571867963572
-21.000179820210022 -36.0 0.34097368915850146
-21.000179820210022 -33.0 0.4479855977148011
-21.000179820210022 -30.0 0.5581410451585859
-21.000179820210022 -27.0 0.666811825022844
-21.000179820210022 -24.0 0.766102729441621
-21.000179820210022 -21.0 0.8486705527908498
-21.000179820210022 -18.0 0.9008252720150767
-21.000179820210022 -15.0 0.9171566929533835
-21.000179820210022 -12.0 0.9034246173617142
-21.000179820210022 -9.0 0.8667538538460223
-21.000179820210022 -6.0 0.7944588312271567
-21.000179820210022 -3.0 0.7363877331165477
-21.000179820210022 0.0 0.6883326243400593
-21.000179820210022 3.0 0.6500699517647757
-21.000179820210022 6.0 0.6452807508237364
-21.000179820210022 9.0 0.6561863501996225
-21.000179820210022 12.0 0.7115744080579058
-21.000179820210022 15.0 0.7825090300938063
-21.000179820210022 18.0 0.8647235488081342
-21.000179820210022 21.0 0.9403197421558848
-21.000179820210022 24.0 0.9839446130799501
-21.000179820210022 27.0 0.982717353175641
-21.000179820210022 30.0 0.9201895617219963
-21.000179820210022 33.0 0.8099626651392088
-21.000179820210022 36.0 0.6682443998437717
-21.000179820210022 39.0 0.5118124112196065
-21.000179820210022 42.0 0.35100319075025804
-21.000179820210022 45.0 0.19077165952699043
-21.000179820210022 48.0 0.02507793724825161
-21.000179820210022 51.0 -0.1497467391915235
-21.000179820210022 54.0 -0.3341566735996315
-21.000179820210022 57.0 -0.40360172491907303
-21.000179820210022 60.0 -0.4013035465911125

-18.00019561164291 -60.0 -0.5259725194351741
-18.00019561164291 -57.0 -0.5833259534320052
-18.00019561164291 -54.0 -0.38677689841140356
-18.00019561164291 -51.0 -0.21141764654352385
-18.00019561164291 -48.0 -0.05888534377783581
-18.00019561164291 -45.0 0.07339637397623847
-18.00019561164291 -42.0 0.1930149946488482
-18.00019561164291 -39.0 0.3091193604690585
-18.00019561164291 -36.0 0.42543074921590246
-18.00019561164291 -33.0 0.546725142536201
-18.00019561164291 -30.0 0.6650652712124527
-18.00019561164291 -27.0 0.7739351363892176
-18.00019561164291 -24.0 0.8620032194204509
-18.00019561164291 -21.0 0.9073174479642693
-18.00019561164291 -18.0 0.9045410077752984
-18.00019561164291 -15.0 0.8476751826599621
-18.00019561164291 -12.0 0.7608202281136359
-18.00019561164291 -9.0 0.6472635877371145
-18.00019561164291 -6.0 0.537369714766885
-18.00019561164291 -3.0 0.4441067109339022
-18.00019561164291 0.0 0.3712458128356336
-18.00019561164291 3.0 0.3262185252612539
-18.00019561164291 6.0 0.3101998786134901
-18.00019561164291 9.0 0.3312590855554213
-18.00019561164291 12.0 0.3923643103943474
-18.00019561164291 15.0 0.4836524783131136
-18.00019561164291 18.0 0.6078872087045909
-18.00019561164291 21.0 0.7479539427175484
-18.00019561164291 24.0 0.8757513427395475
-18.00019561164291 27.0 0.9601895021167579
-18.00019561164291 30.0 0.9778685251457231
-18.00019561164291 33.0 0.9163765922597552
-18.00019561164291 36.0 0.7914840854959558
-18.00019561164291 39.0 0.6314333008027122
-18.00019561164291 42.0 0.45601262024138584
-18.00019561164291 45.0 0.28062281998160754
-18.00019561164291 48.0 0.10876007782930165
-18.00019561164291 51.0 -0.06902308475065268
-18.00019561164291 54.0 -0.2564109579661401
-18.00019561164291 57.0 -0.4488315991274415
-18.00019561164291 60.0 -0.3921053737027634

-15.000211403075795 -60.0 -0.5191426797651989
-15.000211403075795 -57.0 -0.5161454259664832
-15.000211403075795 -54.0 -0.32277725218021236
-15.000211403075795 -51.0 -0.150512167629941
-15.000211403075795 -48.0 -0.0011351024737655028
-15.000211403075795 -45.0 0.13077452853320368
-15.000211403075795 -42.0 0.25676689898733474
-15.000211403075795 -39.0 0.3809473571934129
-15.000211403075795 -36.0 0.5083118449729992
-15.000211403075795 -33.0 0.6389642424658399
-15.000211403075795 -30.0 0.7614516244238408
-15.000211403075795 -27.0 0.8577557487002423
-15.000211403075795 -24.0 0.9037313435036394
-15.000211403075795 -21.0 0.8879881554767822
-15.000211403075795 -18.0 0.8036620215232396
-15.000211403075795 -15.0 0.6763584930495699
-15.000211403075795 -12.0 0.5313136871615717
-15.000211403075795 -9.0 0.38085801721260715
-15.000211403075795 -6.0 0.24937307695982075
-15.000211403075795 -3.0 0.1419583416493173
-15.000211403075795 0.0 0.062406748690624396
-15.000211403075795 3.0 0.01207204659209185
-15.000211403075795 6.0 -0.0061537859241423834
-15.000211403075795 9.0 0.014372834486744458
-15.000211403075795 12.0 0.07214243590022089
-15.000211403075795 15.0 0.16863354115772858
-15.000211403075795 18.0 0.30918105857645656
-15.000211403075795 21.0 0.484516408544025
-15.000211403075795 24.0 0.6757304324559914
-15.000211403075795 27.0 0.8529439714895288
-15.000211403075795 30.0 0.9699054187740335
-15.000211403075795 33.0 0.9706173802620456
-15.000211403075795 36.0 0.8922420445547851
-15.000211403075795 39.0 0.7392696552010218
-15.000211403075795 42.0 0.558423194041698
-15.000211403075795 45.0 0.3709078561974881
-15.000211403075795 48.0 0.18738948067312824
-15.000211403075795 51.0 0.004535517665777701
-15.000211403075795 54.0 -0.1845562169306646
-15.000211403075795 57.0 -0.3798153257798605
-15.000211403075795 60.0 -0.38136317748921866

-12.000227194508682 -60.0 -0.5129420204055622
-12.000227194508682 -57.0 -0.4604267357944165
-12.000227194508682 -54.0 -0.26615707909301933
-12.000227194508682 -51.0 -0.09754801205722147
-12.000227194508682 -48.0 0.05044192459313014
-12.000227194508682 -45.0 0.18577928901270138
-12.000227194508682 -42.0 0.31763484376661866
-12.000227194508682 -39.0 0.4526710741579781
-12.000227194508682 -36.0 0.5911586025201884
-12.000227194508682 -33.0 0.7277315518975446
-12.000227194508682 -30.0 0.840271595701885
-12.000227194508682 -27.0 0.901307954424801
-12.000227194508682 -24.0 0.887927488618604
-12.000227194508682 -21.0 0.7940070185422727
-12.000227194508682 -18.0 0.6433868273928709
-12.000227194508682 -15.0 0.46656280033664355
-12.000227194508682 -12.0 0.2883896330944207
-12.000227194508682 -9.0 0.12777041845605366
-12.000227194508682 -6.0 -0.00995181334138888
-12.000227194508682 -3.0 -0.11992980232127154
-12.000227194508682 0.0 -0.20223759290128646
-12.000227194508682 3.0 -0.2512369528435103
-12.000227194508682 6.0 -0.27174962875080666
-12.000227194508682 9.0 -0.25524371247846966
-12.000227194508682 12.0 -0.20268572956108727
-12.000227194508682 15.0 -0.10792535802384738
-12.000227194508682 18.0 0.02988291351355427
-12.000227194508682 21.0 0.21332984877005723
-12.000227194508682 24.0 0.43084159918422116
-12.000227194508682 27.0 0.662208320277315
-12.000227194508682 30.0 0.8651164130558274
-12.000227194508682 33.0 0.9755671577535954
-12.000227194508682 36.0 0.9567586499435978
-12.000227194508682 39.0 0.8350142338955358
-12.000227194508682 42.0 0.6513335733155012
-12.000227194508682 45.0 0.4548517085068761
-12.000227194508682 48.0 0.26145150543947127
-12.000227194508682 51.0 0.07061728312998562
-12.000227194508682 54.0 -0.12215402405764451
-12.000227194508682 57.0 -0.32015800283188317
-12.000227194508682 60.0 -0.3688037658424193

-9.000242985941568 -60.0 -0.5010849046268216
-9.000242985941568 -57.0 -0.4131767303323191
-9.000242985941568 -54.0 -0.22005274101818845
-9.000242985941568 -51.0 -0.053329761612749056
-9.000242985941568 -48.0 0.09579926660494521
-9.000242985941568 -45.0 0.23463780499609754
-9.000242985941568 -42.0 0.3752941751512267
-9.000242985941568 -39.0 0.5216491343472702
-9.000242985941568 -36.0 0.6680992732909624
-9.000242985941568 -33.0 0.8035818601872389
-9.000242985941568 -30.0 0.891772238935899
-9.000242985941568 -27.0 0.9071064945079796
-9.000242985941568 -24.0 0.8270346917630175
-9.000242985941568 -21.0 0.6633924630029603
-9.000242985941568 -18.0 0.4628929034743767
-9.000242985941568 -15.0 0.2590667455990252
-9.000242985941568 -12.0 0.07208070294344479
-9.000242985941568 -9.0 -0.09036562495814442
-9.000242985941568 -6.0 -0.22669828314608428
-9.000242985941568 -3.0 -0.33338574338327087
-9.000242985941568 0.0 -0.41598929402446777
-9.000242985941568 3.0 -0.46880430511136173
-9.000242985941568 6.0 -0.49044727465521765
-9.000242985941568 9.0 -0.4787594352114981
-9.000242985941568 12.0 -0.4280823625419831
-9.000242985941568 15.0 -0.33543211377085386
-9.000242985941568 18.0 -0.20455912309196206
-9.000242985941568 21.0 -0.02513873805665135
-9.000242985941568 24.0 0.19961471116277946
-9.000242985941568 27.0 0.4570959012962371
-9.000242985941568 30.0 0.7202270584230558
-9.000242985941568 33.0 0.9180097531274256
-9.000242985941568 36.0 0.9829906734171766
-9.000242985941568 39.0 0.9007071245052386
-9.000242985941568 42.0 0.734120614413017
-9.000242985941568 45.0 0.530030046110906
-9.000242985941568 48.0 0.32745756954182964
-9.000242985941568 51.0 0.12939991732694694
-9.000242985941568 54.0 -0.06770820837870314
-9.000242985941568 57.0 -0.2682979466962167
-9.000242985941568 60.0 -0.3560696730764617

-6.000258777374454 -60.0 -0.49474864841533744
-6.000258777374454 -57.0 -0.3762017473075246
-6.000258777374454 -54.0 -0.18342034149555506
-6.000258777374454 -51.0 -0.01618473140640712
-6.000258777374454 -48.0 0.13551602772986354
-6.000258777374454 -45.0 0.2787612977127725
-6.000258777374454 -42.0 0.42621397389306453
-6.000258777374454 -39.0 0.5812154896285788
-6.000258777374454 -36.0 0.7356406839562734
-6.000258777374454 -33.0 0.8591816859147604
-6.000258777374454 -30.0 0.9170940815658621
-6.000258777374454 -27.0 0.8736493466058006
-6.000258777374454 -24.0 0.7283468232899536
-6.000258777374454 -21.0 0.5216807926410193
-6.000258777374454 -18.0 0.29412948799250666
-6.000258777374454 -15.0 0.08448345504251388
-6.000258777374454 -12.0 -0.10221086810328038
-6.000258777374454 -9.0 -0.25998234798342973
-6.000258777374454 -6.0 -0.39471497635165204
-6.000258777374454 -3.0 -0.5084070289920801
-6.000258777374454 0.0 -0.5931274893011342
-6.000258777374454 3.0 -0.6478298676883197
-6.000258777374454 6.0 -0.6728414995438754
-6.000258777374454 9.0 -0.6587084285855318
-6.000258777374454 12.0 -0.6098453089212036
-6.000258777374454 15.0 -0.5173295078420149
-6.000258777374454 18.0 -0.3877873116841079
-6.000258777374454 21.0 -0.21206782344494093
-6.000258777374454 24.0 0.008574040358500994
-6.000258777374454 27.0 0.2728311587953289
-6.000258777374454 30.0 0.5612085411815461
-6.000258777374454 33.0 0.8258945918273342
-6.000258777374454 36.0 0.9686014653131072
-6.000258777374454 39.0 0.9443633448636517
-6.000258777374454 42.0 0.7990508327419987
-6.000258777374454 45.0 0.5953042730462248
-6.000258777374454 48.0 0.3841533886948081
-6.000258777374454 51.0 0.17928774805328254
-6.000258777374454 54.0 -0.022629095131025533
-6.000258777374454 57.0 -0.22725883280681464
-6.000258777374454 60.0 -0.34330427282831993

-3.00027456880734 -60.0 -0.4828604449714122
-3.00027456880734 -57.0 -0.34878864141266763
-3.00027456880734 -54.0 -0.15612725293838745
-3.00027456880734 -51.0 0.012910821602746972
-3.00027456880734 -48.0 0.16676209284928484
-3.00027456880734 -45.0 0.3166446428045751
-3.00027456880734 -42.0 0.4715351337975687
-3.00027456880734 -39.0 0.6331168082007038
-3.00027456880734 -36.0 0.7898709133727508
-3.00027456880734 -33.0 0.8952245381495181
-3.00027456880734 -30.0 0.9185952043885568
-3.00027456880734 -27.0 0.8226712895545868
-3.00027456880734 -24.0 0.6284419194533718
-3.00027456880734 -21.0 0.39411776489347
-3.00027456880734 -18.0 0.15576981375978485
-3.00027456880734 -15.0 -0.05154311819496503
-3.00027456880734 -12.0 -0.23384207587434117
-3.00027456880734 -9.0 -0.38841770448210455
-3.00027456880734 -6.0 -0.5214824559305158
-3.00027456880734 -3.0 -0.6338190267649197
-3.00027456880734 0.0 -0.7247948809763589
-3.00027456880734 3.0 -0.7864752651256902
-3.00027456880734 6.0 -0.8203631170656258
-3.00027456880734 9.0 -0.8069864576684099
-3.00027456880734 12.0 -0.7494553668392449
-3.00027456880734 15.0 -0.6565965028390452
-3.00027456880734 18.0 -0.5228049012056654
-3.00027456880734 21.0 -0.3527196055669971
-3.00027456880734 24.0 -0.14081237288393064
-3.00027456880734 27.0 0.1252239366642805
-3.00027456880734 30.0 0.4265157442181064
-3.00027456880734 33.0 0.7215435906430978
-3.00027456880734 36.0 0.932689812208505
-3.00027456880734 39.0 0.9631858516405979
-3.00027456880734 42.0 0.8456057125358519
-3.00027456880734 45.0 0.6459886817055727
-3.00027456880734 48.0 0.4276084022144319
-3.00027456880734 51.0 0.21793030085372567
-3.00027456880734 54.0 0.01053895697650171
-3.00027456880734 57.0 -0.1977889137534482
-3.00027456880734 60.0 -0.33148001820244943

-0.0002903602402257732 -60.0 -0.4728757141466688
-0.0002903602402257732 -57.0 -0.32949230043996
-0.0002903602402257732 -54.0 -0.1371305812317313
-0.0002903602402257732 -51.0 0.03412185204946887
-0.0002903602402257732 -48.0 0.19034769227104356
-0.0002903602402257732 -45.0 0.3462573113048128
-0.0002903602402257732 -42.0 0.5086374406691154
-0.0002903602402257732 -39.0 0.6755068684532036
-0.0002903602402257732 -36.0 0.8251270401127261
-0.0002903602402257732 -33.0 0.9165971824959249
-0.0002903602402257732 -30.0 0.9092729476858296
-0.0002903602402257732 -27.0 0.7639993256613042
-0.0002903602402257732 -24.0 0.5408921931299217
-0.0002903602402257732 -21.0 0.2931174124521974
-0.0002903602402257732 -18.0 0.05302491178302419
-0.0002903602402257732 -15.0 -0.15056745848282513
-0.0002903602402257732 -12.0 -0.32898611066643907
-0.0002903602402257732 -9.0 -0.4804647415463926
-0.0002903602402257732 -6.0 -0.6150330854698478
-0.0002903602402257732 -3.0 -0.7322878811532939
-0.0002903602402257732 0.0 -0.8259497725899095
-0.0002903602402257732 3.0 -0.8928654890544523
-0.0002903602402257732 6.0 -0.9209890468182543
-0.0002903602402257732 9.0 -0.9113051583414483
-0.0002903602402257732 12.0 -0.8538568419484219
-0.0002903602402257732 15.0 -0.7546139642355908
-0.0002903602402257732 18.0 -0.6168416497755879
-0.0002903602402257732 21.0 -0.44889835126505756
-0.0002903602402257732 24.0 -0.24035369562833825
-0.0002903602402257732 27.0 0.018513574006178868
-0.0002903602402257732 30.0 0.3204083078021495
-0.0002903602402257732 33.0 0.6391262270362685
-0.0002903602402257732 36.0 0.8846123211912209
-0.0002903602402257732 39.0 0.9681824780420181
-0.0002903602402257732 42.0 0.8739043425012715
-0.0002903602402257732 45.0 0.6820563130676871
-0.0002903602402257732 48.0 0.46009359018768253
-0.0002903602402257732 51.0 0.2425982703298804
-0.0002903602402257732 54.0 0.03230734866527979
-0.0002903602402257732 57.0 -0.17745818675700817
-0.0002903602402257732 60.0 -0.38779629231765755

2.9996938483268885 -60.0 -0.4619996107122204
2.9996938483268885 -57.0 -0.3225952128241512
2.9996938483268885 -54.0 -0.12779736002453893
2.9996938483268885 -51.0 0.045273689308146986
2.9996938483268885 -48.0 0.20544736170603053
2.9996938483268885 -45.0 0.3660794508839577
2.9996938483268885 -42.0 0.5327507501133784
2.9996938483268885 -39.0 0.7017479984159265
2.9996938483268885 -36.0 0.850374200468618
2.9996938483268885 -33.0 0.9267283798066286
2.9996938483268885 -30.0 0.8856788898375076
2.9996938483268885 -27.0 0.7195899208780565
2.9996938483268885 -24.0 0.4803554409944165
2.9996938483268885 -21.0 0.22405802834584013
2.9996938483268885 -18.0 -0.013369977740070035
2.9996938483268885 -15.0 -0.21296102532510405
2.9996938483268885 -12.0 -0.3860385452395897
2.9996938483268885 -9.0 -0.5383297293468345
2.9996938483268885 -6.0 -0.6734658674057076
2.9996938483268885 -3.0 -0.7900709068333748
2.9996938483268885 0.0 -0.8843211703393098
2.9996938483268885 3.0 -0.9552356671998856
2.9996938483268885 6.0 -0.9846191349186006
2.9996938483268885 9.0 -0.9687743884477211
2.9996938483268885 12.0 -0.9050565049266336
2.9996938483268885 15.0 -0.80868170047225
2.9996938483268885 18.0 -0.6687324638952558
2.9996938483268885 21.0 -0.5004639267393242
2.9996938483268885 24.0 -0.29370053255125084
2.9996938483268885 27.0 -0.04231414060826353
2.9996938483268885 30.0 0.2546462611316978
2.9996938483268885 33.0 0.5780468417822728
2.9996938483268885 36.0 0.8439443303305206
2.9996938483268885 39.0 0.9666238369629707
2.9996938483268885 42.0 0.8899367621631507
2.9996938483268885 45.0 0.702700190910969
2.9996938483268885 48.0 0.47953295602126134
2.9996938483268885 51.0 0.2561210662488318
2.9996938483268885 54.0 0.04285135305030302
2.9996938483268885 57.0 -0.1693296302946669
2.9996938483268885 60.0 -0.3061507273849265

5.999678056894003 -60.0 -0.45160593671764854
5.999678056894003 -57.0 -0.32767350170034465
5.999678056894003 -54.0 -0.12878743249683014
5.999678056894003 -51.0 0.04668360942107153
5.999678056894003 -48.0 0.21076526290360115
5.999678056894003 -45.0 0.3729730120314863
5.999678056894003 -42.0 0.545225411944117
5.999678056894003 -39.0 0.7191829249894716
5.999678056894003 -36.0 0.870047835409895
5.999678056894003 -33.0 0.9365609714498098
5.999678056894003 -30.0 0.8795532425650743
5.999678056894003 -27.0 0.697593241691671
5.999678056894003 -24.0 0.4473824208550065
5.999678056894003 -21.0 0.18705123956629513
5.999678056894003 -18.0 -0.04867828413351754
5.999678056894003 -15.0 -0.24250464327298257
5.999678056894003 -12.0 -0.41009997919248276
5.999678056894003 -9.0 -0.5580214296865791
5.999678056894003 -6.0 -0.691039367932775
5.999678056894003 -3.0 -0.8077079412588899
5.999678056894003 0.0 -0.8983949940597329
5.999678056894003 3.0 -0.966102693474121
5.999678056894003 6.0 -0.9936789781631524
5.999678056894003 9.0 -0.9749952439373842
5.999678056894003 12.0 -0.9132948689529057
5.999678056894003 15.0 -0.8119388418257453
5.999678056894003 18.0 -0.6795976559730537
5.999678056894003 21.0 -0.5139814001425144
5.999678056894003 24.0 -0.31268614324106425
5.999678056894003 27.0 -0.06761620627229133
5.999678056894003 30.0 0.2276958546683884
5.999678056894003 33.0 0.5493565815850261
5.999678056894003 36.0 0.8215414858090074
5.999678056894003 39.0 0.9491526741275232
5.999678056894003 42.0 0.8962798016675881
5.999678056894003 45.0 0.7088071552529145
5.999678056894003 48.0 0.4829916350987252
5.999678056894003 51.0 0.2573742211629596
5.999678056894003 54.0 0.04171461455531097
5.999678056894003 57.0 -0.17352665074292792
5.999678056894003 60.0 -0.29482464223847266

8.999662265461117 -60.0 -0.4398696798433438
8.999662265461117 -57.0 -0.3443202844344273
8.999662265461117 -54.0 -0.14190266427445153
8.999662265461117 -51.0 0.037219861738285086
8.999662265461117 -48.0 0.20460929171869918
8.999662265461117 -45.0 0.3679485765303291
8.999662265461117 -42.0 0.540716069432721
8.999662265461117 -39.0 0.7174798104344549
8.999662265461117 -36.0 0.8688716154742113
8.999662265461117 -33.0 0.9435156455687104
8.999662265461117 -30.0 0.8800954522686865
8.999662265461117 -27.0 0.6962026077732091
8.999662265461117 -24.0 0.44582744835779875
8.999662265461117 -21.0 0.18574210612721093
8.999662265461117 -18.0 -0.04697395716953201
8.999662265461117 -15.0 -0.2398306100892192
8.999662265461117 -12.0 -0.4038199324720763
8.999662265461117 -9.0 -0.5470315890864161
8.999662265461117 -6.0 -0.6738057777013233
8.999662265461117 -3.0 -0.7814500966500706
8.999662265461117 0.0 -0.867803736564668
8.999662265461117 3.0 -0.928440134867623
8.999662265461117 6.0 -0.9516413430848553
8.999662265461117 9.0 -0.9339767203071334
8.999662265461117 12.0 -0.8727105952784359
8.999662265461117 15.0 -0.7732046266246174
8.999662265461117 18.0 -0.6486211833236551
8.999662265461117 21.0 -0.48754286291825816
8.999662265461117 24.0 -0.29427213086385806
8.999662265461117 27.0 -0.05261960383873347
8.999662265461117 30.0 0.23769400453877743
8.999662265461117 33.0 0.5515868456656448
8.999662265461117 36.0 0.8256381501840141
8.999662265461117 39.0 0.9501047064860115
8.999662265461117 42.0 0.8822032172566883
8.999662265461117 45.0 0.6982752116560152
8.999662265461117 48.0 0.4708008555922781
8.999662265461117 51.0 0.2471966487948289
8.999662265461117 54.0 0.02856232126887731
8.999662265461117 57.0 -0.18631965175941378
8.999662265461117 60.0 -0.2805776407486117

11.999646474028232 -60.0 -0.43269712893954104
11.999646474028232 -57.0 -0.3744827690151029
11.999646474028232 -54.0 -0.16757080946397596
11.999646474028232 -51.0 0.01546916188258182
11.999646474028232 -48.0 0.1838309310280019
11.999646474028232 -45.0 0.353188867904103
11.999646474028232 -42.0 0.527202880019911
11.999646474028232 -39.0 0.7061480175799568
11.999646474028232 -36.0 0.8665314839411558
11.999646474028232 -33.0 0.9455968560001636
11.999646474028232 -30.0 0.8999163256103087
11.999646474028232 -27.0 0.7236465362572078
11.999646474028232 -24.0 0.4750003889657909
11.999646474028232 -21.0 0.2159461046216884
11.999646474028232 -18.0 -0.015758261788920574
11.999646474028232 -15.0 -0.20620965706930208
11.999646474028232 -12.0 -0.3688424200870378
11.999646474028232 -9.0 -0.5033275286041347
11.999646474028232 -6.0 -0.6211148241400772
11.999646474028232 -3.0 -0.7192957368532534
11.999646474028232 0.0 -0.7966478261390928
11.999646474028232 3.0 -0.8506529223731563
11.999646474028232 6.0 -0.8701268656813932
11.999646474028232 9.0 -0.8495237593182582
11.999646474028232 12.0 -0.7929641131990809
11.999646474028232 15.0 -0.705410444749895
11.999646474028232 18.0 -0.5801567321916606
11.999646474028232 21.0 -0.4303835603421692
11.999646474028232 24.0 -0.2391049270042754
11.999646474028232 27.0 -0.002921379557439821
11.999646474028232 30.0 0.2782161643380894
11.999646474028232 33.0 0.5835836504081701
11.999646474028232 36.0 0.8324508151520434
11.999646474028232 39.0 0.937463138058007
11.999646474028232 42.0 0.8687852846724764
11.999646474028232 45.0 0.6758551018262325
11.999646474028232 48.0 0.4466315419147488
11.999646474028232 51.0 0.2222486970654293
11.999646474028232 54.0 0.005737383927243825
11.999646474028232 57.0 -0.20915293120434106
11.999646474028232 60.0 -0.26493581409661165

14.999630682595345 -60.0 -0.42294011097321377
14.999630682595345 -57.0 -0.41643878268649137
14.999630682595345 -54.0 -0.2067445193598478
14.999630682595345 -51.0 -0.018722900946405604
14.999630682595345 -48.0 0.1539866081117946
14.999630682595345 -45.0 0.3215814317110097
14.999630682595345 -42.0 0.49595195284419347
14.999630682595345 -39.0 0.6757451608232048
14.999630682595345 -36.0 0.8412550434245362
14.999630682595345 -33.0 0.9434625849937615
14.999630682595345 -30.0 0.9301584074343306
14.999630682595345 -27.0 0.7712949302798762
14.999630682595345 -24.0 0.5315480536348146
14.999630682595345 -21.0 0.2768542944845764
14.999630682595345 -18.0 0.046359683008868245
14.999630682595345 -15.0 -0.14543886560809932
14.999630682595345 -12.0 -0.30309829175733655
14.999630682595345 -9.0 -0.4353003085225451
14.999630682595345 -6.0 -0.5441667785422333
14.999630682595345 -3.0 -0.635469195281063
14.999630682595345 0.0 -0.7015224697064888
14.999630682595345 3.0 -0.7460525684994483
14.999630682595345 6.0 -0.7592969277183252
14.999630682595345 9.0 -0.739325791942096
14.999630682595345 12.0 -0.6865624010335627
14.999630682595345 15.0 -0.602079440615196
14.999630682595345 18.0 -0.4896273043471694
14.999630682595345 21.0 -0.34378988124058346
14.999630682595345 24.0 -0.1571116654449174
14.999630682595345 27.0 0.07643208978426351
14.999630682595345 30.0 0.3534913520097949
14.999630682595345 33.0 0.6431721534414183
14.999630682595345 36.0 0.8673402540521111
14.999630682595345 39.0 0.9315884373642506
14.999630682595345 42.0 0.8313614656932503
14.999630682595345 45.0 0.6352122245825443
14.999630682595345 48.0 0.4098099896265924
14.999630682595345 51.0 0.18584063697483158
14.999630682595345 54.0 -0.02919704205847921
14.999630682595345 57.0 -0.24125956150604325
14.999630682595345 60.0 -0.25044384230652744

17.99961489116246 -60.0 -0.415752695181057
17.99961489116246 -57.0 -0.47158945527095897
17.99961489116246 -54.0 -0.2584726606656202
17.99961489116246 -51.0 -0.06593277044963022
17.99961489116246 -48.0 0.10909060504623609
17.99961489116246 -45.0 0.2788851422629188
17.99961489116246 -42.0 0.4528255838438119
17.99961489116246 -39.0 0.6332396489048813
17.99961489116246 -36.0 0.8065426558249189
17.99961489116246 -33.0 0.9266226066535018
17.99961489116246 -30.0 0.9421576317120323
17.99961489116246 -27.0 0.8286762591264705
17.99961489116246 -24.0 0.6193518386826294
17.99961489116246 -21.0 0.3693243403410199
17.99961489116246 -18.0 0.13861850423855435
17.99961489116246 -15.0 -0.05464954669072824
17.99961489116246 -12.0 -0.21640522850468227
17.99961489116246 -9.0 -0.3441408713941674
17.99961489116246 -6.0 -0.4463494332625575
17.99961489116246 -3.0 -0.5284545387571978
17.99961489116246 0.0 -0.5862172081232234
17.99961489116246 3.0 -0.6218615555813191
17.99961489116246 6.0 -0.631834341402039
17.99961489116246 9.0 -0.6117109161222998
17.99961489116246 12.0 -0.5632212912543045
17.99961489116246 15.0 -0.4844340325208012
17.99961489116246 18.0 -0.37370468808005625
17.99961489116246 21.0 -0.2307446292266894
17.99961489116246 24.0 -0.0456534411508719
17.99961489116246 27.0 0.18590406336222454
17.99961489116246 30.0 0.45260059599805075
17.99961489116246 33.0 0.7176881080245486
17.99961489116246 36.0 0.8873100743820542
17.99961489116246 39.0 0.9085853950781113
17.99961489116246 42.0 0.7881808537254381
17.99961489116246 45.0 0.5867999255290943
17.99961489116246 48.0 0.36148944673177424
17.99961489116246 51.0 0.14072479956940095
17.99961489116246 54.0 -0.0738685103101792
17.99961489116246 57.0 -0.28385339578320146
17.99961489116246 60.0 -0.2334673779971692

20.999599099729572 -60.0 -0.40937818803141557
20.999599099729572 -57.0 -0.40632968156734667
20.999599099729572 -54.0 -0.3236482046292409
20.999599099729572 -51.0 -0.12524656004993784
20.999599099729572 -48.0 0.05404485539151146
20.999599099729572 -45.0 0.2236544948534908
20.999599099729572 -42.0 0.3964271043297276
20.999599099729572 -39.0 0.5746537051750205
20.999599099729572 -36.0 0.752407396673364
20.999599099729572 -33.0 0.8977854580674531
20.999599099729572 -30.0 0.9647760815499546
20.999599099729572 -27.0 0.8934638848948188
20.999599099729572 -24.0 0.7170972679939358
20.999599099729572 -21.0 0.49130420111193013
20.999599099729572 -18.0 0.2627808463926564
20.999599099729572 -15.0 0.06451614799707533
20.999599099729572 -12.0 -0.09942280121489513
20.999599099729572 -9.0 -0.231608491463996
20.999599099729572 -6.0 -0.3290333033312859
20.999599099729572 -3.0 -0.40583139931729073
20.999599099729572 0.0 -0.4582308476889417
20.999599099729572 3.0 -0.4873926514347785
20.999599099729572 6.0 -0.49365424615747827
20.999599099729572 9.0 -0.4715932839365427
20.999599099729572 12.0 -0.42537685316556295
20.999599099729572 15.0 -0.34841045976969864
20.999599099729572 18.0 -0.23946052182376718
20.999599099729572 21.0 -0.09397338430753263
20.999599099729572 24.0 0.09196097582469338
20.999599099729572 27.0 0.3217031598198201
20.999599099729572 30.0 0.5725961444838982
20.999599099729572 33.0 0.7927297177880409
20.999599099729572 36.0 0.9183132812387211
20.999599099729572 39.0 0.8811801937870515
20.999599099729572 42.0 0.7305773795432541
20.999599099729572 45.0 0.5215375249244464
20.999599099729572 48.0 0.30111036652263096
20.999599099729572 51.0 0.0854786071027262
20.999599099729572 54.0 -0.12601634383637017
20.999599099729572 57.0 -0.20928143220137305
20.999599099729572 60.0 -0.21637487389645332

23.999583308296685 -60.0 -0.40250559581505235
23.999583308296685 -57.0 -0.39904895317743416
23.999583308296685 -54.0 -0.4040410340254681
23.999583308296685 -51.0 -0.2011913889113751
23.999583308296685 -48.0 -0.015736015463200845
23.999583308296685 -45.0 0.1550035758186965
23.999583308296685 -42.0 0.3250717915242074
23.999583308296685 -39.0 0.4995773372423041
23.999583308296685 -36.0 0.6799792835612006
23.999583308296685 -33.0 0.8406033891470857
23.999583308296685 -30.0 0.9410129364741721
23.999583308296685 -27.0 0.9447727341167558
23.999583308296685 -24.0 0.8291759965857348
23.999583308296685 -21.0 0.6312725787977636
23.999583308296685 -18.0 0.4161874542157808
23.999583308296685 -15.0 0.2142545366600599
23.999583308296685 -12.0 0.044495200888194635
23.999583308296685 -9.0 -0.08907525775890524
23.999583308296685 -6.0 -0.19011305867483497
23.999583308296685 -3.0 -0.2649438902882173
23.999583308296685 0.0 -0.3140334019307
23.999583308296685 3.0 -0.3426620075491439
23.999583308296685 6.0 -0.3441324640830644
23.999583308296685 9.0 -0.32081280464147827
23.999583308296685 12.0 -0.27286572370512985
23.999583308296685 15.0 -0.19387845631944492
23.999583308296685 18.0 -0.0822445950156831
23.999583308296685 21.0 0.06709607238652301
23.999583308296685 24.0 0.2566837159188672
23.999583308296685 27.0 0.4774638303988879
23.999583308296685 30.0 0.6976915324562131
23.999583308296685 33.0 0.8621845657860806
23.999583308296685 36.0 0.9105725099470153
23.999583308296685 39.0 0.8295452936208066
23.999583308296685 42.0 0.6544786089062169
23.999583308296685 45.0 0.4467420901222803
23.999583308296685 48.0 0.23223524691097905
23.999583308296685 51.0 0.021423088543714643
23.999583308296685 54.0 -0.18526003084845938
23.999583308296685 57.0 -0.18778102363762011
23.999583308296685 60.0 -0.1959412370546018

26.9995675168638 -60.0 -0.3962534529322768
26.9995675168638 -57.0 -0.3930739620027284
26.9995675168638 -54.0 -0.38952769596848047
26.9995675168638 -51.0 -0.2890579251186375
26.9995675168638 -48.0 -0.0992534668145542
26.9995675168638 -45.0 0.0749733395983026
26.9995675168638 -42.0 0.24262029537666094
26.9995675168638 -39.0 0.4136340230224809
26.9995675168638 -36.0 0.5913935163409343
26.9995675168638 -33.0 0.7659894007825261
26.9995675168638 -30.0 0.9018405711294182
26.9995675168638 -27.0 0.9569304311081488
26.9995675168638 -24.0 0.9176016242825006
26.9995675168638 -21.0 0.7795872200003902
26.9995675168638 -18.0 0.5851871122680876
26.9995675168638 -15.0 0.3920005405393822
26.9995675168638 -12.0 0.21919356216676858
26.9995675168638 -9.0 0.08284965325562892
26.9995675168638 -6.0 -0.02364876189061856
26.9995675168638 -3.0 -0.10176946342950581
26.9995675168638 0.0 -0.15135388166198793
26.9995675168638 3.0 -0.1772051031522556
26.9995675168638 6.0 -0.17721012861241575
26.9995675168638 9.0 -0.15303467378075267
26.9995675168638 12.0 -0.09837512357378321
26.9995675168638 15.0 -0.01583258377843292
26.9995675168638 18.0 0.10245528673120949
26.9995675168638 21.0 0.2563965647352625
26.9995675168638 24.0 0.4425101676900353
26.9995675168638 27.0 0.641587717214849
26.9995675168638 30.0 0.8104158014721952
26.9995675168638 33.0 0.9045513547424386
26.9995675168638 36.0 0.8808486776387856
26.9995675168638 39.0 0.7543374262317644
26.9995675168638 42.0 0.5684119318267505
26.9995675168638 45.0 0.3611878633172773
26.9995675168638 48.0 0.15298545823817836
26.9995675168638 51.0 -0.05299383568362256
26.9995675168638 54.0 -0.15648483094764423
26.9995675168638 57.0 -0.16711298253288448
26.9995675168638 60.0 -0.1765300005466678

29.999551725430912 -60.0 -0.3895276038165639
29.999551725430912 -57.0 -0.3860732636594592
29.999551725430912 -54.0 -0.3835651650015349
29.999551725430912 -51.0 -0.3931542373565711
29.999551725430912 -48.0 -0.19864980549229028
29.999551725430912 -45.0 -0.01872829059892808
29.999551725430912 -42.0 0.15093276128790026
29.999551725430912 -39.0 0.31860921350031846
29.999551725430912 -36.0 0.48947017669826287
29.999551725430912 -33.0 0.6635627301359559
29.999551725430912 -30.0 0.8215158321693701
29.999551725430912 -27.0 0.9301283456306777
29.999551725430912 -24.0 0.9669116042121308
29.999551725430912 -21.0 0.8976137466066773
29.999551725430912 -18.0 0.7548350526616432
29.999551725430912 -15.0 0.5892995328559395
29.999551725430912 -12.0 0.4251275670317368
29.999551725430912 -9.0 0.28485144639498927
29.999551725430912 -6.0 0.1740825337955289
29.999551725430912 -3.0 0.09268879187541217
29.999551725430912 0.0 0.03939006599504764
29.999551725430912 3.0 0.014546628697245493
29.999551725430912 6.0 0.015834010313096378
29.999551725430912 9.0 0.04503795888750941
29.999551725430912 12.0 0.10349637665880528
29.999551725430912 15.0 0.19194330713997537
29.999551725430912 18.0 0.31429920009822404
29.999551725430912 21.0 0.4671661231458455
29.999551725430912 24.0 0.6341504025423043
29.999551725430912 27.0 0.791439950778963
29.999551725430912 30.0 0.8932725577361547
29.999551725430912 33.0 0.9068450629725572
29.999551725430912 36.0 0.8216259332537735
29.999551725430912 39.0 0.6649412813037796
29.999551725430912 42.0 0.4719456193516004
29.999551725430912 45.0 0.2691714776477774
29.999551725430912 48.0 0.06616290352067736
29.999551725430912 51.0 -0.13410422888144174
29.999551725430912 54.0 -0.13386712072752102
29.999551725430912 57.0 -0.14597453380095227
29.999551725430912 60.0 -0.15648463173022656

32.999535933998025 -60.0 -0.38421005410263465
32.999535933998025 -57.0 -0.3805228611312947
32.999535933998025 -54.0 -0.3793036528522752
32.999535933998025 -51.0 -0.37430035556031815
32.999535933998025 -48.0 -0.3100659267599193
32.999535933998025 -45.0 -0.12476441781807734
32.999535933998025 -42.0 0.04551006917477228
32.999535933998025 -39.0 0.21028986440805306
32.999535933998025 -36.0 0.37647611725475183
32.999535933998025 -33.0 0.5474926018338252
32.999535933998025 -30.0 0.7122759385923024
32.999535933998025 -27.0 0.8565016385491563
32.999535933998025 -24.0 0.9525123809665434
32.999535933998025 -21.0 0.961326154146731
32.999535933998025 -18.0 0.8945653469690619
32.999535933998025 -15.0 0.7828836954149914
32.999535933998025 -12.0 0.6420867749043434
32.999535933998025 -9.0 0.513058209386496
32.999535933998025 -6.0 0.40274125906285585
32.999535933998025 -3.0 0.32028182357301643
32.999535933998025 0.0 0.266485350997954
32.999535933998025 3.0 0.24186905297707315
32.999535933998025 6.0 0.24207232307121285
32.999535933998025 9.0 0.2760269926262594
32.999535933998025 12.0 0.3377818526597119
32.999535933998025 15.0 0.4303009833858442
32.999535933998025 18.0 0.5453161335549914
32.999535933998025 21.0 0.6799515318802225
32.999535933998025 24.0 0.804744492752247
32.999535933998025 27.0 0.8908194172711658
32.999535933998025 30.0 0.9160667748576309
32.999535933998025 33.0 0.8595592441938621
32.999535933998025 36.0 0.7278174737815168
32.999535933998025 39.0 0.5528214285120301
32.999535933998025 42.0 0.361655997351203
32.999535933998025 45.0 0.16656639240926435
32.999535933998025 48.0 -0.028550041587347443
32.999535933998025 51.0 -0.09853060060168224
32.999535933998025 54.0 -0.1124993723272622
32.999535933998025 57.0 -0.12572341005371543
32.999535933998025 60.0 -0.13562915424397304

35.99952014256514 -60.0 -0.37996369858012263
35.99952014256514 -57.0 -0.3765087415280999
35.99952014256514 -54.0 -0.3712951668226786
35.99952014256514 -51.0 -0.3647351833197254
35.99952014256514 -48.0 -0.35951322940055846
35.99952014256514 -45.0 -0.24643020852951808
35.99952014256514 -42.0 -0.07188142886704879
35.99952014256514 -39.0 0.09389860112428229
35.99952014256514 -36.0 0.25491738884598203
35.99952014256514 -33.0 0.4197278011312125
35.99952014256514 -30.0 0.5853192813893016
35.99952014256514 -27.0 0.7423904132164239
35.99952014256514 -24.0 0.8738580900372962
35.99952014256514 -21.0 0.9493651663599405
35.99952014256514 -18.0 0.9681575984185545
35.99952014256514 -15.0 0.9292676105564712
35.99952014256514 -12.0 0.8371998272518034
35.99952014256514 -9.0 0.7382309765444832
35.99952014256514 -6.0 0.6468012686154576
35.99952014256514 -3.0 0.5718101340706745
35.99952014256514 0.0 0.5206319433927185
35.99952014256514 3.0 0.49625956515185504
35.99952014256514 6.0 0.49968863472511565
35.99952014256514 9.0 0.5328344624354175
35.99952014256514 12.0 0.5915396072376621
35.99952014256514 15.0 0.6719959558374341
35.99952014256514 18.0 0.7653633117046926
35.99952014256514 21.0 0.8551199260077423
35.99952014256514 24.0 0.9141379071118387
35.99952014256514 27.0 0.9229857670419095
35.99952014256514 30.0 0.8732113381765714
35.99952014256514 33.0 0.7630074030906497
35.99952014256514 36.0 0.6078205326146664
35.99952014256514 39.0 0.42687063821114657
35.99952014256514 42.0 0.24342267671933293
35.99952014256514 45.0 0.05540293452414508
35.99952014256514 48.0 -0.06001184660717859
35.99952014256514 51.0 -0.07562481728057117
35.99952014256514 54.0 -0.09037318725778958
35.99952014256514 57.0 -0.10478997036451744
35.99952014256514 60.0 -0.11720179424903977

38.99950435113225 -60.0 -0.3739006974153538
38.99950435113225 -57.0 -0.368169468554487
38.99950435113225 -54.0 -0.36311281525962674
38.99950435113225 -51.0 -0.35733769723107905
38.99950435113225 -48.0 -0.35163053841158615
38.99950435113225 -45.0 -0.38436020723305275
38.99950435113225 -42.0 -0.20514566643359058
38.99950435113225 -39.0 -0.03571458794349914
38.99950435113225 -36.0 0.12486574635776612
38.99950435113225 -33.0 0.2831106051635963
38.99950435113225 -30.0 0.4429250104012581
38.99950435113225 -27.0 0.6006687269693712
38.99950435113225 -24.0 0.7508127539228344
38.99950435113225 -21.0 0.867743746701718
38.99950435113225 -18.0 0.952132783569788
38.99950435113225 -15.0 0.9775991612852775
38.99950435113225 -12.0 0.9581289018100595
38.99950435113225 -9.0 0.9120069030884508
38.99950435113225 -6.0 0.8614016096225409
38.99950435113225 -3.0 0.8069987118954371
38.99950435113225 0.0 0.7696288663455908
38.99950435113225 3.0 0.7498357086346344
38.99950435113225 6.0 0.752010707118244
38.99950435113225 9.0 0.7751544558634177
38.99950435113225 12.0 0.8165446664019432
38.99950435113225 15.0 0.8713238143292413
38.99950435113225 18.0 0.9129784085114806
38.99950435113225 21.0 0.9393842535748451
38.99950435113225 24.0 0.9352099004859199
38.99950435113225 27.0 0.8723832612375039
38.99950435113225 30.0 0.7689904420320763
38.99950435113225 33.0 0.6292168565275983
38.99950435113225 36.0 0.46778731710278443
38.99950435113225 39.0 0.2921314212284598
38.99950435113225 42.0 0.1146491391370396
38.99950435113225 45.0 -0.06284851919393414
38.99950435113225 48.0 -0.039031471522476
38.99950435113225 51.0 -0.054934002449124726
38.99950435113225 54.0 -0.06966414021576685
38.99950435113225 57.0 -0.08389025549402125
38.99950435113225 60.0 -0.09734784828783846

41.999488559699365 -60.0 -0.3651917496776952
41.999488559699365 -57.0 -0.36123587025792836
41.999488559699365 -54.0 -0.35606986003021085
41.999488559699365 -51.0 -0.35013186584579675
41.999488559699365 -48.0 -0.34011059278446787
41.999488559699365 -45.0 -0.33363396694248587
41.999488559699365 -42.0 -0.3555227243464425
41.999488559699365 -39.0 -0.17985998037861559
41.999488559699365 -36.0 -0.015869279960392293
41.999488559699365 -33.0 0.13944771527911684
41.999488559699365 -30.0 0.2940411791412022
41.999488559699365 -27.0 0.44735439589263104
41.999488559699365 -24.0 0.5976563819213327
41.999488559699365 -21.0 0.7316929071424657
41.999488559699365 -18.0 0.853096701675651
41.999488559699365 -15.0 0.928529185720174
41.999488559699365 -12.0 0.9748860435870085
41.999488559699365 -9.0 0.9866957370528583
41.999488559699365 -6.0 0.9809383551039603
41.999488559699365 -3.0 0.9573247508428792
41.999488559699365 0.0 0.9417351741391189
41.999488559699365 3.0 0.9302049166823442
41.999488559699365 6.0 0.9301557364711995
41.999488559699365 9.0 0.9384430441460138
41.999488559699365 12.0 0.9560949049139617
41.999488559699365 15.0 0.9582575047672323
41.999488559699365 18.0 0.9515871366282255
41.999488559699365 21.0 0.9156699560005602
41.999488559699365 24.0 0.8529968729253486
41.999488559699365 27.0 0.7486353392885672
41.999488559699365 30.0 0.6220019094117896
41.999488559699365 33.0 0.4741953954546942
41.999488559699365 36.0 0.3131139936333863
41.999488559699365 39.0 0.14691478372387445
41.999488559699365 42.0 -0.021845522884025963
41.999488559699365 45.0 -0.007073383335222987
41.999488559699365 48.0 -0.02092387264696646
41.999488559699365 51.0 -0.035794108189396816
41.999488559699365 54.0 -0.050374650495355625
41.999488559699365 57.0 -0.06429450669607516
41.999488559699365 60.0 -0.07794075776330735

44.99947276826648 -60.0 -0.3595130579705894
44.99947276826648 -57.0 -0.3546903291550808
44.99947276826648 -54.0 -0.348639171252191
44.99947276826648 -51.0 -0.33905192502243314
44.99947276826648 -48.0 -0.3332931157401205
44.99947276826648 -45.0 -0.32423148787268335
44.99947276826648 -42.0 -0.31140484423159814
44.99947276826648 -39.0 -0.34164408610310115
44.99947276826648 -36.0 -0.17120171148246363
44.99947276826648 -33.0 -0.014006987299740589
44.99947276826648 -30.0 0.13761409923993476
44.99947276826648 -27.0 0.2846368598440771
44.99947276826648 -24.0 0.42863900558608115
44.99947276826648 -21.0 0.5665510787151268
44.99947276826648 -18.0 0.6909987447148279
44.99947276826648 -15.0 0.7967230439829643
44.99947276826648 -12.0 0.8815222501378185
44.99947276826648 -9.0 0.9395337323426534
44.99947276826648 -6.0 0.9687007223488718
44.99947276826648 -3.0 0.9844056535046477
44.99947276826648 0.0 0.9880229890254105
44.99947276826648 3.0 0.9875461197126191
44.99947276826648 6.0 0.9840691345465267
44.99947276826648 9.0 0.9774744068059938
44.99947276826648 12.0 0.953813219027213
44.99947276826648 15.0 0.9184719496130306
44.99947276826648 18.0 0.8726346320616504
44.99947276826648 21.0 0.7950337557284908
44.99947276826648 24.0 0.6990458066680222
44.99947276826648 27.0 0.5817180927061646
44.99947276826648 30.0 0.4491197865848363
44.99947276826648 33.0 0.3053395342569069
44.99947276826648 36.0 0.1519925588872158
44.99947276826648 39.0 -0.006113779632000738
44.99947276826648 42.0 0.020794332512141623
44.99947276826648 45.0 0.007302131177707733
44.99947276826648 48.0 -0.006044875319022581
44.99947276826648 51.0 -0.019311827322965085
44.99947276826648 54.0 -0.03279072014218022
44.99947276826648 57.0 -0.04633541267882529
44.99947276826648 60.0 -0.060011441302619296

47.99945697683359 -60.0 -0.3532578702477259
47.99945697683359 -57.0 -0.34703711923757
47.99945697683359 -54.0 -0.3381426628978251
47.99945697683359 -51.0 -0.3329749107530992
47.99945697683359 -48.0 -0.3242314264251149
47.99945697683359 -45.0 -0.3123619950679269
47.99945697683359 -42.0 -0.29904267497592585
47.99945697683359 -39.0 -0.284599787800613
47.99945697683359 -36.0 -0.26642896159675394
47.99945697683359 -33.0 -0.18427164345708255
47.99945697683359 -30.0 -0.03072097071192261
47.99945697683359 -27.0 0.11544539515176401
47.99945697683359 -24.0 0.25412285099218296
47.99945697683359 -21.0 0.3853237863348282
47.99945697683359 -18.0 0.5068254871594189
47.99945697683359 -15.0 0.618249685157588
47.99945697683359 -12.0 0.71218589787155
47.99945697683359 -9.0 0.7854878243605284
47.99945697683359 -6.0 0.8410112572273336
47.99945697683359 -3.0 0.8773018381947334
47.99945697683359 0.0 0.8961309894297428
47.99945697683359 3.0 0.9000895398694553
47.99945697683359 6.0 0.8891798536964797
47.99945697683359 9.0 0.8636475409296125
47.99945697683359 12.0 0.8271615641560902
47.99945697683359 15.0 0.7742728173808496
47.99945697683359 18.0 0.7043250269253727
47.99945697683359 21.0 0.6142668638049603
47.99945697683359 24.0 0.5110848686924111
47.99945697683359 27.0 0.3921481505176859
47.99945697683359 30.0 0.2637935196183328
47.99945697683359 33.0 0.1272669624416553
47.99945697683359 36.0 0.059269023062762397
47.99945697683359 39.0 0.046461948865257494
47.99945697683359 42.0 0.03335096897637684
47.99945697683359 45.0 0.01988110482522304
47.99945697683359 48.0 0.007302207478067581
47.99945697683359 51.0 -0.005123447372553844
47.99945697683359 54.0 -0.017826887878318723
47.99945697683359 57.0 -0.030036520676042025
47.99945697683359 60.0 -0.04255288822571039

50.999441185400705 -60.0 -0.3455045719547278
50.999441185400705 -57.0 -0.3372838522595285
50.999441185400705 -54.0 -0.33267848497197505
50.999441185400705 -51.0 -0.3242313722065353
50.999441185400705 -48.0 -0.3131843602338583
50.999441185400705 -45.0 -0.3006574424836161
50.999441185400705 -42.0 -0.2876085726773336
50.999441185400705 -39.0 -0.27140038390654436
50.999441185400705 -36.0 -0.25145688827145685
50.999441185400705 -33.0 -0.22939996065237908
50.999441185400705 -30.0 -0.2171000019537301
50.999441185400705 -27.0 -0.0700253765627719
50.999441185400705 -24.0 0.06747274027852276
50.999441185400705 -21.0 0.19573123265179868
50.999441185400705 -18.0 0.3144321060878015
50.999441185400705 -15.0 0.4201147230499374
50.999441185400705 -12.0 0.5110456966646624
50.999441185400705 -9.0 0.5873189854641767
50.999441185400705 -6.0 0.6462088444866462
50.999441185400705 -3.0 0.6884253192097466
50.999441185400705 0.0 0.7103275169583647
50.999441185400705 3.0 0.7144830227906432
50.999441185400705 6.0 0.7041495264500979
50.999441185400705 9.0 0.6760362630062209
50.999441185400705 12.0 0.6313754309332499
50.999441185400705 15.0 0.5724540535327073
50.999441185400705 18.0 0.49776249995103816
50.999441185400705 21.0 0.40711460234366964
50.999441185400705 24.0 0.3059018062068882
50.999441185400705 27.0 0.19369735133850008
50.999441185400705 30.0 0.07262599186998735
50.999441185400705 33.0 0.07697370769857716
50.999441185400705 36.0 0.06756334183596012
50.999441185400705 39.0 0.05609015965552378
50.999441185400705 42.0 0.044287233971133294
50.999441185400705 45.0 0.031951848039548786
50.999441185400705 48.0 0.019096319827246685
50.999441185400705 51.0 0.007302274802035361
50.999441185400705 54.0 -0.004293589440578564
50.999441185400705 57.0 -0.016457699760901993
50.999441185400705 60.0 -0.027892765158084372

53.99942539396782 -60.0 -0.3364750705908041
53.99942539396782 -57.0 -0.33240254294235816
53.99942539396782 -54.0 -0.32423132401213384
53.99942539396782 -51.0 -0.3138980658992762
53.99942539396782 -48.0 -0.3021237945463951
53.99942539396782 -45.0 -0.29008531656533926
53.99942539396782 -42.0 -0.27519730351058364
53.99942539396782 -39.0 -0.2565862963354601
53.99942539396782 -36.0 -0.2367471064128872
53.99942539396782 -33.0 -0.213110041356112
53.99942539396782 -30.0 -0.18744864630576882
53.99942539396782 -27.0 -0.15933580319376095
53.99942539396782 -24.0 -0.1356193011123681
53.99942539396782 -21.0 -0.00824478001441423
53.99942539396782 -18.0 0.10630209027036623
53.99942539396782 -15.0 0.20843729520362353
53.99942539396782 -12.0 0.2973235082992817
53.99942539396782 -9.0 0.3688916223894804
53.99942539396782 -6.0 0.42551493606201324
53.99942539396782 -3.0 0.4644984920413625
53.99942539396782 0.0 0.48628081116013205
53.99942539396782 3.0 0.4923691780628134
53.99942539396782 6.0 0.480306899924655
53.99942539396782 9.0 0.4508080750365286
53.99942539396782 12.0 0.4072810579730657
53.99942539396782 15.0 0.35009432891016723
53.99942539396782 18.0 0.2767609831673873
53.99942539396782 21.0 0.19110943428167168
53.99942539396782 24.0 0.09540696889094571
53.99942539396782 27.0 0.09615876094858235
53.99942539396782 30.0 0.08928214786351055
53.99942539396782 33.0 0.08182239348402193
53.99942539396782 36.0 0.07358277283434447
53.99942539396782 39.0 0.06437635407839916
53.99942539396782 42.0 0.05356967412636417
53.99942539396782 45.0 0.04216661511862216
53.99942539396782 48.0 0.0307801757222455
53.99942539396782 51.0 0.018415102756769306
53.99942539396782 54.0 0.0073023346456565896
53.99942539396782 57.0 -0.00354256237931765
53.99942539396782 60.0 -0.01519334531861962

56.99940960253493 -60.0 -0.33214562019294197
56.99940960253493 -57.0 -0.3242312808907428
56.99940960253493 -54.0 -0.3145229745667157
56.99940960253493 -51.0 -0.3033739547226474
56.99940960253493 -48.0 -0.2922145042874261
56.99940960253493 -45.0 -0.278289659997384
56.99940960253493 -42.0 -0.2614050427416247
56.99940960253493 -39.0 -0.24370210257815123
56.99940960253493 -36.0 -0.2228578071165721
56.99940960253493 -33.0 -0.19908286203332648
56.99940960253493 -30.0 -0.17390517155101948
56.99940960253493 -27.0 -0.1451939401327423
56.99940960253493 -24.0 -0.11548052451206729
56.99940960253493 -21.0 -0.08525185998258084
56.99940960253493 -18.0 -0.1184548462331654
56.99940960253493 -15.0 -0.01847276042735834
56.99940960253493 -12.0 0.06809817996407938
56.99940960253493 -9.0 0.13846493360350448
56.99940960253493 -6.0 0.19147365134124827
56.99940960253493 -3.0 0.22912022999859516
56.99940960253493 0.0 0.2500416238127921
56.99940960253493 3.0 0.2541902356754541
56.99940960253493 6.0 0.24200190092692214
56.99940960253493 9.0 0.2142858779074968
56.99940960253493 12.0 0.1731014036264212
56.99940960253493 15.0 0.11841929453933038
56.99940960253493 18.0 0.050710009871531556
56.99940960253493 21.0 0.10981095537938292
56.99940960253493 24.0 0.10550482915295165
56.99940960253493 27.0 0.10019650052992427
56.99940960253493 30.0 0.09396431458897701
56.99940960253493 33.0 0.08636703543006226
56.99940960253493 36.0 0.07898745878706578
56.99940960253493 39.0 0.07109686270865952
56.99940960253493 42.0 0.06148935077598873
56.99940960253493 45.0 0.0509218911133563
56.99940960253493 48.0 0.040410550575921245
56.99940960253493 51.0 0.029492863451923937
56.99940960253493 54.0 0.01781853853944218
56.99940960253493 57.0 0.007302388190025362
56.99940960253493 60.0 -0.002973368300818828

59.999393811102046 -60.0 -0.3242312420814218
59.999393811102046 -57.0 -0.3150744399407095
59.999393811102046 -54.0 -0.3044499438160655
59.999393811102046 -51.0 -0.2940302015083758
59.999393811102046 -48.0 -0.2808963858290682
59.999393811102046 -45.0 -0.2664286290390045
59.999393811102046 -42.0 -0.24945168081992977
59.999393811102046 -39.0 -0.2305677887107386
59.999393811102046 -36.0 -0.20843836076771388
59.999393811102046 -33.0 -0.18478750505372354
59.999393811102046 -30.0 -0.15933564101669243
59.999393811102046 -27.0 -0.13111953698576834
59.999393811102046 -24.0 -0.1023783810828675
59.999393811102046 -21.0 -0.07380927803845284
59.999393811102046 -18.0 -0.04459170085548427
59.999393811102046 -15.0 -0.01592297647701101
59.999393811102046 -12.0 0.010696606098589728
59.999393811102046 -9.0 0.034165577899809556
59.999393811102046 -6.0 0.05508352269240498
59.999393811102046 -3.0 0.07269058071018392
59.999393811102046 0.0 0.08604527750266258
59.999393811102046 3.0 0.0967255091061635
59.999393811102046 6.0 0.10482959146102214
59.999393811102046 9.0 0.10940220631772829
59.999393811102046 12.0 0.11175969499701957
59.999393811102046 15.0 0.11374528218085309
59.999393811102046 18.0 0.11347436609204825
59.999393811102046 21.0 0.11085919655935363
59.999393811102046 24.0 0.10670248859352428
59.999393811102046 27.0 0.10204137028947985
59.999393811102046 30.0 0.0961587938520855
59.999393811102046 33.0 0.09009963700375787
59.999393811102046 36.0 0.08357799858629245
59.999393811102046 39.0 0.07660528225056927
59.999393811102046 42.0 0.06845349358971649
59.999393811102046 45.0 0.05926916411908425
59.999393811102046 48.0 0.04876163624097354
59.999393811102046 51.0 0.03877264039005927
59.999393811102046 54.0 0.028227764791184738
59.999393811102046 57.0 0.01729200295100434
59.999393811102046 60.0 0.007302436380017064


==> pics/helimag/mag_5600_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.6030556948099258
-59.999974531582495 -57.0 -0.6060144749087898
-59.999974531582495 -54.0 -0.6111169715328658
-59.999974531582495 -51.0 -0.6160858167891426
-59.999974531582495 -48.0 -0.6194802763275663
-59.999974531582495 -45.0 -0.6220144099172941
-59.999974531582495 -42.0 -0.6241027670330067
-59.999974531582495 -39.0 -0.6293515900591417
-59.999974531582495 -36.0 -0.6317041554414882
-59.999974531582495 -33.0 -0.6346827670798557
-59.999974531582495 -30.0 -0.6358454659428242
-59.999974531582495 -27.0 -0.6337275797348133
-59.999974531582495 -24.0 -0.626893930632792
-59.999974531582495 -21.0 -0.617319090923199
-59.999974531582495 -18.0 -0.6063686448241609
-59.999974531582495 -15.0 -0.5926159613295418
-59.999974531582495 -12.0 -0.5775849022116188
-59.999974531582495 -9.0 -0.5586708097532972
-59.999974531582495 -6.0 -0.5395235002063524
-59.999974531582495 -3.0 -0.5196382464677445
-59.999974531582495 0.0 -0.5018462427928668
-59.999974531582495 3.0 -0.48639918108061087
-59.999974531582495 6.0 -0.4706250407384203
-59.999974531582495 9.0 -0.45603063896928775
-59.999974531582495 12.0 -0.4426654438470214
-59.999974531582495 15.0 -0.43359368577775054
-59.999974531582495 18.0 -0.4247135311676861
-59.999974531582495 21.0 -0.41658064990941984
-59.999974531582495 24.0 -0.4089681887496678
-59.999974531582495 27.0 -0.4020552825691233
-59.999974531582495 30.0 -0.39643234287104623
-59.999974531582495 33.0 -0.39029232527628804
-59.999974531582495 36.0 -0.38308912347213764
-59.999974531582495 39.0 -0.37769286586068335
-59.999974531582495 42.0 -0.37321153441968813
-59.999974531582495 45.0 -0.3694668030141545
-59.999974531582495 48.0 -0.3650857109794612
-59.999974531582495 51.0 -0.3611293990218067
-59.999974531582495 54.0 -0.3588284197412237
-59.999974531582495 57.0 -0.357586887352206
-59.999974531582495 60.0 -0.3565053135208464

-56.99999032301538 -60.0 -0.5993039017352846
-56.99999032301538 -57.0 -0.6030557129936699
-56.99999032301538 -54.0 -0.6063336009952938
-56.99999032301538 -51.0 -0.6115304247780724
-56.99999032301538 -48.0 -0.6169316455113985
-56.99999032301538 -45.0 -0.6201609160154092
-56.99999032301538 -42.0 -0.6225318951370278
-56.99999032301538 -39.0 -0.6251347552922439
-56.99999032301538 -36.0 -0.6304969061162
-56.99999032301538 -33.0 -0.6325015151685223
-56.99999032301538 -30.0 -0.6359410989709517
-56.99999032301538 -27.0 -0.6351441416825224
-56.99999032301538 -24.0 -0.6297368157865126
-56.99999032301538 -21.0 -0.6215352650332097
-56.99999032301538 -18.0 -0.6550186837884437
-56.99999032301538 -15.0 -0.5932209084937604
-56.99999032301538 -12.0 -0.5370239510125796
-56.99999032301538 -9.0 -0.4868613844668509
-56.99999032301538 -6.0 -0.4419790256640366
-56.99999032301538 -3.0 -0.40736041306336285
-56.99999032301538 0.0 -0.3818395220183779
-56.99999032301538 3.0 -0.3676512665966891
-56.99999032301538 6.0 -0.3637651033138201
-56.99999032301538 9.0 -0.3724070079170667
-56.99999032301538 12.0 -0.3923335067665
-56.99999032301538 15.0 -0.4270466974886926
-56.99999032301538 18.0 -0.47424390743704914
-56.99999032301538 21.0 -0.4138613996691378
-56.99999032301538 24.0 -0.4057270750049613
-56.99999032301538 27.0 -0.398871620023002
-56.99999032301538 30.0 -0.3931205626987716
-56.99999032301538 33.0 -0.38632564207965614
-56.99999032301538 36.0 -0.38008013575305716
-56.99999032301538 39.0 -0.3746431713884451
-56.99999032301538 42.0 -0.3705146000544509
-56.99999032301538 45.0 -0.365841842193545
-56.99999032301538 48.0 -0.3616968246068311
-56.99999032301538 51.0 -0.3591439977518909
-56.99999032301538 54.0 -0.35760158753642385
-56.99999032301538 57.0 -0.3565053214439732
-56.99999032301538 60.0 -0.35519482745860004

-54.00000611444827 -60.0 -0.594447799016003
-54.00000611444827 -57.0 -0.5990981196916674
-54.00000611444827 -54.0 -0.6030557331977537
-54.00000611444827 -51.0 -0.6066808240260335
-54.00000611444827 -48.0 -0.6119550506782389
-54.00000611444827 -45.0 -0.6176964496733682
-54.00000611444827 -42.0 -0.6208031107170223
-54.00000611444827 -39.0 -0.623009502493111
-54.00000611444827 -36.0 -0.6277012641468451
-54.00000611444827 -33.0 -0.6313601282142565
-54.00000611444827 -30.0 -0.6341508850665061
-54.00000611444827 -27.0 -0.6358454566994086
-54.00000611444827 -24.0 -0.6387327810812712
-54.00000611444827 -21.0 -0.5649542207459283
-54.00000611444827 -18.0 -0.4948470594661312
-54.00000611444827 -15.0 -0.43000605608288234
-54.00000611444827 -12.0 -0.37152157593227786
-54.00000611444827 -9.0 -0.31824972580374444
-54.00000611444827 -6.0 -0.27232170979390663
-54.00000611444827 -3.0 -0.23787329783229672
-54.00000611444827 0.0 -0.21019996639521113
-54.00000611444827 3.0 -0.19190243559639178
-54.00000611444827 6.0 -0.18442985449364127
-54.00000611444827 9.0 -0.18793929316902683
-54.00000611444827 12.0 -0.2075894503247134
-54.00000611444827 15.0 -0.23810995123244455
-54.00000611444827 18.0 -0.2830123550249279
-54.00000611444827 21.0 -0.33937165452567375
-54.00000611444827 24.0 -0.40902070398039264
-54.00000611444827 27.0 -0.3964323722575493
-54.00000611444827 30.0 -0.389633546527006
-54.00000611444827 33.0 -0.3822543222366782
-54.00000611444827 36.0 -0.3761842050112894
-54.00000611444827 39.0 -0.37133512887800807
-54.00000611444827 42.0 -0.36684786731749347
-54.00000611444827 45.0 -0.3622279393516847
-54.00000611444827 48.0 -0.3595193194101952
-54.00000611444827 51.0 -0.35760828761346447
-54.00000611444827 54.0 -0.35650533024736325
-54.00000611444827 57.0 -0.3550672488033958
-54.00000611444827 60.0 -0.353957121315314

-51.000021905881155 -60.0 -0.5930244820291952
-51.000021905881155 -57.0 -0.5938830463155236
-51.000021905881155 -54.0 -0.5988604611157851
-51.000021905881155 -51.0 -0.6030557557786932
-51.000021905881155 -48.0 -0.607059637365462
-51.000021905881155 -45.0 -0.6123855166995908
-51.000021905881155 -42.0 -0.61836613148934
-51.000021905881155 -39.0 -0.6212969056470511
-51.000021905881155 -36.0 -0.6238889701062743
-51.000021905881155 -33.0 -0.6295730118352023
-51.000021905881155 -30.0 -0.6423667294375387
-51.000021905881155 -27.0 -0.5604585591720619
-51.000021905881155 -24.0 -0.4803786432825132
-51.000021905881155 -21.0 -0.403894819079559
-51.000021905881155 -18.0 -0.3380824602416225
-51.000021905881155 -15.0 -0.2760268813588726
-51.000021905881155 -12.0 -0.21817276275760222
-51.000021905881155 -9.0 -0.16923754105356856
-51.000021905881155 -6.0 -0.125410918872506
-51.000021905881155 -3.0 -0.08719546753887412
-51.000021905881155 0.0 -0.05809723797940918
-51.000021905881155 3.0 -0.03854750089273792
-51.000021905881155 6.0 -0.02836669400937275
-51.000021905881155 9.0 -0.028256064224834607
-51.000021905881155 12.0 -0.039802467350306237
-51.000021905881155 15.0 -0.06649349482183507
-51.000021905881155 18.0 -0.10635525247922657
-51.000021905881155 21.0 -0.15603540550471742
-51.000021905881155 24.0 -0.22477620528130904
-51.000021905881155 27.0 -0.3041843812216792
-51.000021905881155 30.0 -0.39632482120209683
-51.000021905881155 33.0 -0.3781179715318459
-51.000021905881155 36.0 -0.3727066974879467
-51.000021905881155 39.0 -0.36816069529252354
-51.000021905881155 42.0 -0.36280688910894626
-51.000021905881155 45.0 -0.3598878390307669
-51.000021905881155 48.0 -0.3576036694373394
-51.000021905881155 51.0 -0.35650534008634216
-51.000021905881155 54.0 -0.35491536134118384
-51.000021905881155 57.0 -0.3539446566609976
-51.000021905881155 60.0 -0.353129796439252

-48.00003769731404 -60.0 -0.5904121628756414
-48.00003769731404 -57.0 -0.5929133269602985
-48.00003769731404 -54.0 -0.5932152640374753
-48.00003769731404 -51.0 -0.5985835231956392
-48.00003769731404 -48.0 -0.6030557811821295
-48.00003769731404 -45.0 -0.6074739924594124
-48.00003769731404 -42.0 -0.6129487782896236
-48.00003769731404 -39.0 -0.6189769188853209
-48.00003769731404 -36.0 -0.622014454271215
-48.00003769731404 -33.0 -0.5799063085877296
-48.00003769731404 -30.0 -0.4896574476527085
-48.00003769731404 -27.0 -0.4040774112025958
-48.00003769731404 -24.0 -0.3286484678766266
-48.00003769731404 -21.0 -0.25785705741203196
-48.00003769731404 -18.0 -0.19891786600833608
-48.00003769731404 -15.0 -0.14172263241494615
-48.00003769731404 -12.0 -0.09068244437563436
-48.00003769731404 -9.0 -0.04374940440659057
-48.00003769731404 -6.0 8.169761072825839e-05
-48.00003769731404 -3.0 0.03868744658963996
-48.00003769731404 0.0 0.07031359976895923
-48.00003769731404 3.0 0.09442218866132004
-48.00003769731404 6.0 0.10860771442407666
-48.00003769731404 9.0 0.11254056610600399
-48.00003769731404 12.0 0.10586116357322274
-48.00003769731404 15.0 0.08623885258904951
-48.00003769731404 18.0 0.0521300842079039
-48.00003769731404 21.0 0.006839757240716373
-48.00003769731404 24.0 -0.053958564575151656
-48.00003769731404 27.0 -0.1284617692360108
-48.00003769731404 30.0 -0.2180917589025915
-48.00003769731404 33.0 -0.32163900257366834
-48.00003769731404 36.0 -0.369466885096724
-48.00003769731404 39.0 -0.36397405317462433
-48.00003769731404 42.0 -0.36023681120684176
-48.00003769731404 45.0 -0.35758304792257134
-48.00003769731404 48.0 -0.35650535115506155
-48.00003769731404 51.0 -0.35473287377443985
-48.00003769731404 54.0 -0.3538870215381484
-48.00003769731404 57.0 -0.35305389184936226
-48.00003769731404 60.0 -0.35219530995791537

-45.00005348874693 -60.0 -0.5880518284073517
-45.00005348874693 -57.0 -0.5901076653964795
-45.00005348874693 -54.0 -0.5924658989569006
-45.00005348874693 -51.0 -0.5926748468597581
-45.00005348874693 -48.0 -0.5982575529668365
-45.00005348874693 -45.0 -0.603055809972538
-45.00005348874693 -42.0 -0.607928293596031
-45.00005348874693 -39.0 -0.6484220838536804
-45.00005348874693 -36.0 -0.5342969731976427
-45.00005348874693 -33.0 -0.4316923462805501
-45.00005348874693 -30.0 -0.3422928220333654
-45.00005348874693 -27.0 -0.26220761914211055
-45.00005348874693 -24.0 -0.19463730060551399
-45.00005348874693 -21.0 -0.134960321606489
-45.00005348874693 -18.0 -0.08115927450001989
-45.00005348874693 -15.0 -0.029206124464529935
-45.00005348874693 -12.0 0.018789984392571145
-45.00005348874693 -9.0 0.0651203429667479
-45.00005348874693 -6.0 0.1094723443881208
-45.00005348874693 -3.0 0.15052693342944198
-45.00005348874693 0.0 0.1866505737476072
-45.00005348874693 3.0 0.21534831136025276
-45.00005348874693 6.0 0.2343958692752189
-45.00005348874693 9.0 0.24295099326193784
-45.00005348874693 12.0 0.24106216925088877
-45.00005348874693 15.0 0.22566151762677764
-45.00005348874693 18.0 0.19656411553691877
-45.00005348874693 21.0 0.15525169848418185
-45.00005348874693 24.0 0.10059482612559162
-45.00005348874693 27.0 0.0308210833386932
-45.00005348874693 30.0 -0.05408967363040382
-45.00005348874693 33.0 -0.15334396527720331
-45.00005348874693 36.0 -0.26741110909344196
-45.00005348874693 39.0 -0.3998156338859386
-45.00005348874693 42.0 -0.35753971214030283
-45.00005348874693 45.0 -0.35650536369944424
-45.00005348874693 48.0 -0.35462021875721256
-45.00005348874693 51.0 -0.3537671043976099
-45.00005348874693 54.0 -0.3529167398499973
-45.00005348874693 57.0 -0.3517738989700536
-45.00005348874693 60.0 -0.35116320108608223

-42.000069280179815 -60.0 -0.5855046270896908
-42.000069280179815 -57.0 -0.587449684452637
-42.000069280179815 -54.0 -0.58957590909064
-42.000069280179815 -51.0 -0.5916892384233826
-42.000069280179815 -48.0 -0.5928642998256225
-42.000069280179815 -45.0 -0.5978694756479398
-42.000069280179815 -42.0 -0.6281209959345594
-42.000069280179815 -39.0 -0.5033965177145948
-42.000069280179815 -36.0 -0.38989469230171053
-42.000069280179815 -33.0 -0.29181500933272425
-42.000069280179815 -30.0 -0.21026674529257205
-42.000069280179815 -27.0 -0.14151745481760816
-42.000069280179815 -24.0 -0.08139274503751719
-42.000069280179815 -21.0 -0.029195163442699835
-42.000069280179815 -18.0 0.02087516684076856
-42.000069280179815 -15.0 0.06921208933748772
-42.000069280179815 -12.0 0.11857819469082062
-42.000069280179815 -9.0 0.1666919022076414
-42.000069280179815 -6.0 0.2149625676255087
-42.000069280179815 -3.0 0.26172016964289696
-42.000069280179815 0.0 0.30147094528179064
-42.000069280179815 3.0 0.33598995974774026
-42.000069280179815 6.0 0.36034054311490993
-42.000069280179815 9.0 0.3758192607186221
-42.000069280179815 12.0 0.37499170115916003
-42.000069280179815 15.0 0.36335279357586264
-42.000069280179815 18.0 0.3359701250154313
-42.000069280179815 21.0 0.29605021818079774
-42.000069280179815 24.0 0.24352443693305512
-42.000069280179815 27.0 0.1762843566893375
-42.000069280179815 30.0 0.09524623420862952
-42.000069280179815 33.0 0.0006971612142091196
-42.000069280179815 36.0 -0.10949641265759377
-42.000069280179815 39.0 -0.23835412874739953
-42.000069280179815 42.0 -0.38517412594722394
-42.000069280179815 45.0 -0.3545744567990586
-42.000069280179815 48.0 -0.35356080007518054
-42.000069280179815 51.0 -0.35288654560207927
-42.000069280179815 54.0 -0.3517769421091466
-42.000069280179815 57.0 -0.35051174547742364
-42.000069280179815 60.0 -0.3494698619691612

-39.0000850716127 -60.0 -0.5847058216380554
-39.0000850716127 -57.0 -0.5847719813332325
-39.0000850716127 -54.0 -0.5868476479778825
-39.0000850716127 -51.0 -0.5888772232017209
-39.0000850716127 -48.0 -0.5906514543098114
-39.0000850716127 -45.0 -0.6276821087520698
-39.0000850716127 -42.0 -0.4922923384255367
-39.0000850716127 -39.0 -0.36591409331261676
-39.0000850716127 -36.0 -0.25752195695453123
-39.0000850716127 -33.0 -0.17093942831576342
-39.0000850716127 -30.0 -0.09861968392354895
-39.0000850716127 -27.0 -0.038802423874041
-39.0000850716127 -24.0 0.015190591889881509
-39.0000850716127 -21.0 0.0646576178444671
-39.0000850716127 -18.0 0.11344064155476577
-39.0000850716127 -15.0 0.16502894726586395
-39.0000850716127 -12.0 0.21790524344942516
-39.0000850716127 -9.0 0.27300161520216976
-39.0000850716127 -6.0 0.32836826605235
-39.0000850716127 -3.0 0.38249088883336557
-39.0000850716127 0.0 0.4306592314494552
-39.0000850716127 3.0 0.47251042775292995
-39.0000850716127 6.0 0.5006897616698865
-39.0000850716127 9.0 0.5171070731195938
-39.0000850716127 12.0 0.5205397709055322
-39.0000850716127 15.0 0.5099716071140757
-39.0000850716127 18.0 0.4816309367210119
-39.0000850716127 21.0 0.44032326373485464
-39.0000850716127 24.0 0.3844288626987764
-39.0000850716127 27.0 0.3164460010698304
-39.0000850716127 30.0 0.23499295714476742
-39.0000850716127 33.0 0.14212451134373316
-39.0000850716127 36.0 0.034399775435973806
-39.0000850716127 39.0 -0.08947706867700844
-39.0000850716127 42.0 -0.23274749607565012
-39.0000850716127 45.0 -0.393639629596566
-39.0000850716127 48.0 -0.352673525787594
-39.0000850716127 51.0 -0.3515196062327117
-39.0000850716127 54.0 -0.3496991754605466
-39.0000850716127 57.0 -0.3492961269896506
-39.0000850716127 60.0 -0.3485523561393139

-36.00010086304559 -60.0 -0.5870646443325876
-36.00010086304559 -57.0 -0.5850882744838705
-36.00010086304559 -54.0 -0.584818921861918
-36.00010086304559 -51.0 -0.585744093709501
-36.00010086304559 -48.0 -0.5880519105027909
-36.00010086304559 -45.0 -0.5015009043350952
-36.00010086304559 -42.0 -0.3655503102146936
-36.00010086304559 -39.0 -0.2462046255452321
-36.00010086304559 -36.0 -0.14856745836016513
-36.00010086304559 -33.0 -0.06945829105716682
-36.00010086304559 -30.0 -0.004591579141250254
-36.00010086304559 -27.0 0.05099041087511228
-36.00010086304559 -24.0 0.10276949612121428
-36.00010086304559 -21.0 0.15315526409314664
-36.00010086304559 -18.0 0.20776260209779335
-36.00010086304559 -15.0 0.2652943499554644
-36.00010086304559 -12.0 0.32789774643072417
-36.00010086304559 -9.0 0.395699791422732
-36.00010086304559 -6.0 0.46052492448172844
-36.00010086304559 -3.0 0.5217428765711348
-36.00010086304559 0.0 0.577006360839221
-36.00010086304559 3.0 0.6239468830131146
-36.00010086304559 6.0 0.6578837692048786
-36.00010086304559 9.0 0.6770943000683091
-36.00010086304559 12.0 0.6793851772947758
-36.00010086304559 15.0 0.6686241945644391
-36.00010086304559 18.0 0.6388752161288165
-36.00010086304559 21.0 0.5925567426531176
-36.00010086304559 24.0 0.5322763725370007
-36.00010086304559 27.0 0.4593040456569192
-36.00010086304559 30.0 0.37313162254279736
-36.00010086304559 33.0 0.27573109333773016
-36.00010086304559 36.0 0.16658294410237082
-36.00010086304559 39.0 0.044327244034001366
-36.00010086304559 42.0 -0.0946811770053897
-36.00010086304559 45.0 -0.25105106749685485
-36.00010086304559 48.0 -0.3511632463449002
-36.00010086304559 51.0 -0.34962300909709154
-36.00010086304559 54.0 -0.34855511576917203
-36.00010086304559 57.0 -0.34849009275842807
-36.00010086304559 60.0 -0.34747127352091695

-33.000116654478475 -60.0 -0.5901256358903375
-33.000116654478475 -57.0 -0.5883237987536594
-33.000116654478475 -54.0 -0.5862473549139734
-33.000116654478475 -51.0 -0.5846316508092436
-33.000116654478475 -48.0 -0.5371265568628705
-33.000116654478475 -45.0 -0.38762368911386996
-33.000116654478475 -42.0 -0.25559246436971594
-33.000116654478475 -39.0 -0.14660803594813732
-33.000116654478475 -36.0 -0.05725474725051259
-33.000116654478475 -33.0 0.015281917054373739
-33.000116654478475 -30.0 0.07698844981307393
-33.000116654478475 -27.0 0.1323933879606901
-33.000116654478475 -24.0 0.18760760586157058
-33.000116654478475 -21.0 0.24465500447952057
-33.000116654478475 -18.0 0.3088802104913448
-33.000116654478475 -15.0 0.37993670957250864
-33.000116654478475 -12.0 0.45812278555381036
-33.000116654478475 -9.0 0.5363504246111883
-33.000116654478475 -6.0 0.6121157745219489
-33.000116654478475 -3.0 0.6832254236385696
-33.000116654478475 0.0 0.7417802728155809
-33.000116654478475 3.0 0.7860584860598441
-33.000116654478475 6.0 0.8182851525801992
-33.000116654478475 9.0 0.83680404788649
-33.000116654478475 12.0 0.8385002956657038
-33.000116654478475 15.0 0.8252610529736442
-33.000116654478475 18.0 0.7949860730414059
-33.000116654478475 21.0 0.7492781185492736
-33.000116654478475 24.0 0.6859210918289217
-33.000116654478475 27.0 0.607338235842078
-33.000116654478475 30.0 0.5120346223378549
-33.000116654478475 33.0 0.4065204791552522
-33.000116654478475 36.0 0.29306456644024415
-33.000116654478475 39.0 0.16795092865269842
-33.000116654478475 42.0 0.030747284008885923
-33.000116654478475 45.0 -0.12338440250394642
-33.000116654478475 48.0 -0.2940178219089968
-33.000116654478475 51.0 -0.3485919259227536
-33.000116654478475 54.0 -0.3480905968032737
-33.000116654478475 57.0 -0.3472067424232844
-33.000116654478475 60.0 -0.346223277167218

-30.000132445911362 -60.0 -0.5921147050401746
-30.000132445911362 -57.0 -0.590835202296885
-30.000132445911362 -54.0 -0.589830585412725
-30.000132445911362 -51.0 -0.5985123361640445
-30.000132445911362 -48.0 -0.43613285952925746
-30.000132445911362 -45.0 -0.289573128308312
-30.000132445911362 -42.0 -0.16491729577098843
-30.000132445911362 -39.0 -0.06357786778867817
-30.000132445911362 -36.0 0.019613873429051513
-30.000132445911362 -33.0 0.08832490301707908
-30.000132445911362 -30.0 0.14996780465016366
-30.000132445911362 -27.0 0.20986555304992285
-30.000132445911362 -24.0 0.2735734562978026
-30.000132445911362 -21.0 0.34327857697384145
-30.000132445911362 -18.0 0.42350284322606346
-30.000132445911362 -15.0 0.5139189788051833
-30.000132445911362 -12.0 0.6063139480064272
-30.000132445911362 -9.0 0.695700322332127
-30.000132445911362 -6.0 0.7790797857835587
-30.000132445911362 -3.0 0.8439208070916666
-30.000132445911362 0.0 0.890936553705574
-30.000132445911362 3.0 0.9255867417356881
-30.000132445911362 6.0 0.9421514470940952
-30.000132445911362 9.0 0.9560734898690565
-30.000132445911362 12.0 0.9560976374210091
-30.000132445911362 15.0 0.9494735168311905
-30.000132445911362 18.0 0.9285342010510416
-30.000132445911362 21.0 0.8911339306546174
-30.000132445911362 24.0 0.833214996266707
-30.000132445911362 27.0 0.7520829091293554
-30.000132445911362 30.0 0.6524662629332573
-30.000132445911362 33.0 0.5385265015473513
-30.000132445911362 36.0 0.41460393454227096
-30.000132445911362 39.0 0.28455778772955265
-30.000132445911362 42.0 0.14528269079763023
-30.000132445911362 45.0 -0.006600676015219936
-30.000132445911362 48.0 -0.1754036483042943
-30.000132445911362 51.0 -0.36002388414924336
-30.000132445911362 54.0 -0.34643303826537364
-30.000132445911362 57.0 -0.3454553263087423
-30.000132445911362 60.0 -0.34448256697566043

-27.00014823734425 -60.0 -0.5956292078084816
-27.00014823734425 -57.0 -0.5936728587544484
-27.00014823734425 -54.0 -0.5921146617243129
-27.00014823734425 -51.0 -0.5091783057653404
-27.00014823734425 -48.0 -0.34543868507015224
-27.00014823734425 -45.0 -0.2045676489555005
-27.00014823734425 -42.0 -0.0895571282269481
-27.00014823734425 -39.0 0.005005231017082189
-27.00014823734425 -36.0 0.08276938563662582
-27.00014823734425 -33.0 0.15141779830667335
-27.00014823734425 -30.0 0.21724629721219543
-27.00014823734425 -27.0 0.28725477393884813
-27.00014823734425 -24.0 0.3649269621777558
-27.00014823734425 -21.0 0.45611385495970447
-27.00014823734425 -18.0 0.5551245355835063
-27.00014823734425 -15.0 0.6614677130728517
-27.00014823734425 -12.0 0.7640335274747324
-27.00014823734425 -9.0 0.8537162728767651
-27.00014823734425 -6.0 0.9238336245128119
-27.00014823734425 -3.0 0.9546385506062374
-27.00014823734425 0.0 0.9681541400797075
-27.00014823734425 3.0 0.9673682179708106
-27.00014823734425 6.0 0.9646786549419833
-27.00014823734425 9.0 0.9631669986320115
-27.00014823734425 12.0 0.9732486855750746
-27.00014823734425 15.0 0.9889375425989197
-27.00014823734425 18.0 0.9907507999321404
-27.00014823734425 21.0 0.983062009641537
-27.00014823734425 24.0 0.9500981307574726
-27.00014823734425 27.0 0.8854541582880537
-27.00014823734425 30.0 0.7903504612024858
-27.00014823734425 33.0 0.6716410127846828
-27.00014823734425 36.0 0.5363257813317082
-27.00014823734425 39.0 0.39737561730279547
-27.00014823734425 42.0 0.25265838060015094
-27.00014823734425 45.0 0.09912511904982642
-27.00014823734425 48.0 -0.06670819718143571
-27.00014823734425 51.0 -0.2497109873658466
-27.00014823734425 54.0 -0.3444825880888152
-27.00014823734425 57.0 -0.3433158960865551
-27.00014823734425 60.0 -0.3420743085065218

-24.000164028777135 -60.0 -0.600363836699643
-24.000164028777135 -57.0 -0.5984426550840478
-24.000164028777135 -54.0 -0.6022665814752438
-24.000164028777135 -51.0 -0.4303134909344881
-24.000164028777135 -48.0 -0.27290898174424655
-24.000164028777135 -45.0 -0.13903427843857888
-24.000164028777135 -42.0 -0.030756186758982007
-24.000164028777135 -39.0 0.05868494151852667
-24.000164028777135 -36.0 0.13663050497371443
-24.000164028777135 -33.0 0.2101790773676228
-24.000164028777135 -30.0 0.28494621453099594
-24.000164028777135 -27.0 0.36920529239974087
-24.000164028777135 -24.0 0.46602770529501575
-24.000164028777135 -21.0 0.577555647260663
-24.000164028777135 -18.0 0.6915935095767555
-24.000164028777135 -15.0 0.8084460607343124
-24.000164028777135 -12.0 0.9029291837381718
-24.000164028777135 -9.0 0.9652891579273504
-24.000164028777135 -6.0 0.9793561639441921
-24.000164028777135 -3.0 0.9503262119369413
-24.000164028777135 0.0 0.9171954062007664
-24.000164028777135 3.0 0.8645773237069919
-24.000164028777135 6.0 0.8480980017364544
-24.000164028777135 9.0 0.8309476632720835
-24.000164028777135 12.0 0.8532092843527811
-24.000164028777135 15.0 0.8938843146565004
-24.000164028777135 18.0 0.9395428359882582
-24.000164028777135 21.0 0.9785396679701707
-24.000164028777135 24.0 0.9975334559475092
-24.000164028777135 27.0 0.975270401747962
-24.000164028777135 30.0 0.9071817377930558
-24.000164028777135 33.0 0.7958991830462723
-24.000164028777135 36.0 0.6601665723445375
-24.000164028777135 39.0 0.5107411736607337
-24.000164028777135 42.0 0.35592306763317133
-24.000164028777135 45.0 0.19681720279490628
-24.000164028777135 48.0 0.02891675362019234
-24.000164028777135 51.0 -0.1523768769563144
-24.000164028777135 54.0 -0.34859963169454805
-24.000164028777135 57.0 -0.3393372477139932
-24.000164028777135 60.0 -0.3365893762835403

-21.000179820210022 -60.0 -0.6046094328989456
-21.000179820210022 -57.0 -0.6029078465029102
-21.000179820210022 -54.0 -0.5330404628424588
-21.000179820210022 -51.0 -0.3615916584377817
-21.000179820210022 -48.0 -0.21032557991004538
-21.000179820210022 -45.0 -0.08599911979475411
-21.000179820210022 -42.0 0.015710641480644435
-21.000179820210022 -39.0 0.10341676802051465
-21.000179820210022 -36.0 0.18396182824090798
-21.000179820210022 -33.0 0.2650154376455569
-21.000179820210022 -30.0 0.35481065845354043
-21.000179820210022 -27.0 0.4562525017537668
-21.000179820210022 -24.0 0.5731608932057087
-21.000179820210022 -21.0 0.7024554221028972
-21.000179820210022 -18.0 0.8282606753356884
-21.000179820210022 -15.0 0.9294110721722848
-21.000179820210022 -12.0 0.9863393979520649
-21.000179820210022 -9.0 0.9765964076596569
-21.000179820210022 -6.0 0.8973884562416664
-21.000179820210022 -3.0 0.8076050967642678
-21.000179820210022 0.0 0.7174893709532563
-21.000179820210022 3.0 0.6386611316978827
-21.000179820210022 6.0 0.5999152572332462
-21.000179820210022 9.0 0.5882052886069282
-21.000179820210022 12.0 0.6235338235227644
-21.000179820210022 15.0 0.6842249647249925
-21.000179820210022 18.0 0.7698978964159978
-21.000179820210022 21.0 0.8641197411369003
-21.000179820210022 24.0 0.942986378219047
-21.000179820210022 27.0 0.9879911042280556
-21.000179820210022 30.0 0.9729376931715051
-21.000179820210022 33.0 0.8974237460938506
-21.000179820210022 36.0 0.7737014321167475
-21.000179820210022 39.0 0.6211709312143816
-21.000179820210022 42.0 0.45596408480642403
-21.000179820210022 45.0 0.2892146673072157
-21.000179820210022 48.0 0.11712974865660324
-21.000179820210022 51.0 -0.0637072301871618
-21.000179820210022 54.0 -0.2586488230355984
-21.000179820210022 57.0 -0.335815942088151
-21.000179820210022 60.0 -0.3350381587683668

-18.00019561164291 -60.0 -0.6074465584390889
-18.00019561164291 -57.0 -0.6561196007806894
-18.00019561164291 -54.0 -0.47493903142533456
-18.00019561164291 -51.0 -0.3068644666593386
-18.00019561164291 -48.0 -0.16271187057025166
-18.00019561164291 -45.0 -0.043530084360660914
-18.00019561164291 -42.0 0.053990284626473754
-18.00019561164291 -39.0 0.14194646497301444
-18.00019561164291 -36.0 0.22707597837210136
-18.00019561164291 -33.0 0.3181828446454363
-18.00019561164291 -30.0 0.42222195638094223
-18.00019561164291 -27.0 0.5427175939315237
-18.00019561164291 -24.0 0.6814509399162515
-18.00019561164291 -21.0 0.8204202949229468
-18.00019561164291 -18.0 0.9377608973056881
-18.00019561164291 -15.0 0.987961597804878
-18.00019561164291 -12.0 0.962541311344442
-18.00019561164291 -9.0 0.8481185915914127
-18.00019561164291 -6.0 0.7005491475588429
-18.00019561164291 -3.0 0.5559569993455667
-18.00019561164291 0.0 0.42908827621007123
-18.00019561164291 3.0 0.3454237597511167
-18.00019561164291 6.0 0.3027009060915751
-18.00019561164291 9.0 0.30123957040601934
-18.00019561164291 12.0 0.34596760718396585
-18.00019561164291 15.0 0.4228497545292843
-18.00019561164291 18.0 0.5329233109561609
-18.00019561164291 21.0 0.6675874176921206
-18.00019561164291 24.0 0.805014380896211
-18.00019561164291 27.0 0.9173710118218865
-18.00019561164291 30.0 0.9764621448428753
-18.00019561164291 33.0 0.959808107394313
-18.00019561164291 36.0 0.8694618143039182
-18.00019561164291 39.0 0.7260398015802302
-18.00019561164291 42.0 0.5531490370321391
-18.00019561164291 45.0 0.3747890146964121
-18.00019561164291 48.0 0.1981497482309158
-18.00019561164291 51.0 0.015239243873656565
-18.00019561164291 54.0 -0.18059255463674617
-18.00019561164291 57.0 -0.3898716592831099
-18.00019561164291 60.0 -0.3294680035669649

-15.000211403075795 -60.0 -0.609363284546055
-15.000211403075795 -57.0 -0.6044585873679835
-15.000211403075795 -54.0 -0.42521025037635535
-15.000211403075795 -51.0 -0.26134434625775005
-15.000211403075795 -48.0 -0.12349576886874483
-15.000211403075795 -45.0 -0.01128627213849776
-15.000211403075795 -42.0 0.08586792036334992
-15.000211403075795 -39.0 0.17484346872562082
-15.000211403075795 -36.0 0.2657552675995994
-15.000211403075795 -33.0 0.3684924980780893
-15.000211403075795 -30.0 0.4906975232062487
-15.000211403075795 -27.0 0.6312707267848968
-15.000211403075795 -24.0 0.7797559956166331
-15.000211403075795 -21.0 0.9137273097432959
-15.000211403075795 -18.0 0.9839509637841891
-15.000211403075795 -15.0 0.9522863429685993
-15.000211403075795 -12.0 0.8297771622541106
-15.000211403075795 -9.0 0.6359282543870649
-15.000211403075795 -6.0 0.43612944762023026
-15.000211403075795 -3.0 0.26236896721503694
-15.000211403075795 0.0 0.13419435740154706
-15.000211403075795 3.0 0.052721191259421867
-15.000211403075795 6.0 0.019994918989184957
-15.000211403075795 9.0 0.0294807464778581
-15.000211403075795 12.0 0.07962414196222795
-15.000211403075795 15.0 0.16524543952395168
-15.000211403075795 18.0 0.2890270730489234
-15.000211403075795 21.0 0.4444006538252171
-15.000211403075795 24.0 0.6200303115921586
-15.000211403075795 27.0 0.7948033064550478
-15.000211403075795 30.0 0.9316789976313988
-15.000211403075795 33.0 0.9760613732837428
-15.000211403075795 36.0 0.9378142909630045
-15.000211403075795 39.0 0.8147025013965777
-15.000211403075795 42.0 0.6456691289214058
-15.000211403075795 45.0 0.4596686297867483
-15.000211403075795 48.0 0.273313883624682
-15.000211403075795 51.0 0.08631145069377849
-15.000211403075795 54.0 -0.10939893925013133
-15.000211403075795 57.0 -0.3187598901253613
-15.000211403075795 60.0 -0.3210890163331828

-12.000227194508682 -60.0 -0.6126810379647898
-12.000227194508682 -57.0 -0.563901946802404
-12.000227194508682 -54.0 -0.38270687991894464
-12.000227194508682 -51.0 -0.22457860842507268
-12.000227194508682 -48.0 -0.09326016878490222
-12.000227194508682 -45.0 0.015998076373962722
-12.000227194508682 -42.0 0.11173101038778026
-12.000227194508682 -39.0 0.2040674331617499
-12.000227194508682 -36.0 0.3033453958594875
-12.000227194508682 -33.0 0.4193778276403949
-12.000227194508682 -30.0 0.5571312723968984
-12.000227194508682 -27.0 0.7121759713345859
-12.000227194508682 -24.0 0.8643012835526448
-12.000227194508682 -21.0 0.9719625031680229
-12.000227194508682 -18.0 0.9723298437129273
-12.000227194508682 -15.0 0.8504768202839325
-12.000227194508682 -12.0 0.6345480147008543
-12.000227194508682 -9.0 0.3893970601732067
-12.000227194508682 -6.0 0.16354840947167634
-12.000227194508682 -3.0 -0.011562011684816723
-12.000227194508682 0.0 -0.13584958636802247
-12.000227194508682 3.0 -0.20163720668202342
-12.000227194508682 6.0 -0.22631624085697305
-12.000227194508682 9.0 -0.2076397013153305
-12.000227194508682 12.0 -0.15280137931334292
-12.000227194508682 15.0 -0.059326607664767265
-12.000227194508682 18.0 0.06748104389208925
-12.000227194508682 21.0 0.2302982000571433
-12.000227194508682 24.0 0.4213970867467352
-12.000227194508682 27.0 0.6280162882556704
-12.000227194508682 30.0 0.8225073516469166
-12.000227194508682 33.0 0.9521791602494637
-12.000227194508682 36.0 0.9683604830578021
-12.000227194508682 39.0 0.8853186247485817
-12.000227194508682 42.0 0.7255199525552528
-12.000227194508682 45.0 0.5374496124148335
-12.000227194508682 48.0 0.3447144332644514
-12.000227194508682 51.0 0.15122161069453066
-12.000227194508682 54.0 -0.04611922191365081
-12.000227194508682 57.0 -0.2564733611133207
-12.000227194508682 60.0 -0.31001238440229545

-9.000242985941568 -60.0 -0.6113509547159701
-9.000242985941568 -57.0 -0.5314355039349189
-9.000242985941568 -54.0 -0.3513008700426781
-9.000242985941568 -51.0 -0.1977597091019892
-9.000242985941568 -48.0 -0.0696951623490981
-9.000242985941568 -45.0 0.03797380453906268
-9.000242985941568 -42.0 0.13388405729653016
-9.000242985941568 -39.0 0.23095079873445074
-9.000242985941568 -36.0 0.337504958908166
-9.000242985941568 -33.0 0.465550092943178
-9.000242985941568 -30.0 0.6165377424456034
-9.000242985941568 -27.0 0.7805599436031828
-9.000242985941568 -24.0 0.9282731255826666
-9.000242985941568 -21.0 0.9860627086194628
-9.000242985941568 -18.0 0.9074501283947911
-9.000242985941568 -15.0 0.6996213265841346
-9.000242985941568 -12.0 0.42231078354557644
-9.000242985941568 -9.0 0.1492871864159956
-9.000242985941568 -6.0 -0.0798045751786778
-9.000242985941568 -3.0 -0.24667254696713994
-9.000242985941568 0.0 -0.3605882309598232
-9.000242985941568 3.0 -0.42165788034415475
-9.000242985941568 6.0 -0.43778150753871986
-9.000242985941568 9.0 -0.4117004355464244
-9.000242985941568 12.0 -0.3478869656755338
-9.000242985941568 15.0 -0.24887600456554854
-9.000242985941568 18.0 -0.120685256062022
-9.000242985941568 21.0 0.04371518315697437
-9.000242985941568 24.0 0.24052878674958572
-9.000242985941568 27.0 0.46471540267877
-9.000242985941568 30.0 0.6973257236046937
-9.000242985941568 33.0 0.8878397254535472
-9.000242985941568 36.0 0.9730857983687927
-9.000242985941568 39.0 0.9274995052698455
-9.000242985941568 42.0 0.7956146981785519
-9.000242985941568 45.0 0.6071844841444565
-9.000242985941568 48.0 0.4085611778669785
-9.000242985941568 51.0 0.21014564756643428
-9.000242985941568 54.0 0.00962355868743213
-9.000242985941568 57.0 -0.2013299144391942
-9.000242985941568 60.0 -0.29711804522622065

-6.000258777374454 -60.0 -0.6142312689155225
-6.000258777374454 -57.0 -0.5077291645984897
-6.000258777374454 -54.0 -0.32821429658880935
-6.000258777374454 -51.0 -0.17744008930581173
-6.000258777374454 -48.0 -0.05137680452798747
-6.000258777374454 -45.0 0.0552428115212382
-6.000258777374454 -42.0 0.15184542615713972
-6.000258777374454 -39.0 0.25263695197186486
-6.000258777374454 -36.0 0.36691353309302044
-6.000258777374454 -33.0 0.5051514036123859
-6.000258777374454 -30.0 0.6685424870781115
-6.000258777374454 -27.0 0.8383362684829048
-6.000258777374454 -24.0 0.9642690399187243
-6.000258777374454 -21.0 0.9687144601741189
-6.000258777374454 -18.0 0.8222401109104859
-6.000258777374454 -15.0 0.5430338122059015
-6.000258777374454 -12.0 0.22945099988614975
-6.000258777374454 -9.0 -0.0505038622655233
-6.000258777374454 -6.0 -0.27662438664515987
-6.000258777374454 -3.0 -0.44670914182925536
-6.000258777374454 0.0 -0.5570314794028988
-6.000258777374454 3.0 -0.6107644653217155
-6.000258777374454 6.0 -0.6209454467353049
-6.000258777374454 9.0 -0.5826483646294914
-6.000258777374454 12.0 -0.5112407491640037
-6.000258777374454 15.0 -0.40502747891600543
-6.000258777374454 18.0 -0.2724020556194685
-6.000258777374454 21.0 -0.10659543387689849
-6.000258777374454 24.0 0.09034908158427403
-6.000258777374454 27.0 0.3199129481775317
-6.000258777374454 30.0 0.5688852218575082
-6.000258777374454 33.0 0.8054101728181842
-6.000258777374454 36.0 0.9504943289368998
-6.000258777374454 39.0 0.9562695193910979
-6.000258777374454 42.0 0.8450605036213373
-6.000258777374454 45.0 0.666446004594741
-6.000258777374454 48.0 0.4646144263510127
-6.000258777374454 51.0 0.2608811766503851
-6.000258777374454 54.0 0.05631736306089668
-6.000258777374454 57.0 -0.1568454502374521
-6.000258777374454 60.0 -0.2830074577788133

-3.00027456880734 -60.0 -0.6127213860288976
-3.00027456880734 -57.0 -0.49260664553404576
-3.00027456880734 -54.0 -0.31422165399633606
-3.00027456880734 -51.0 -0.1635853541745502
-3.00027456880734 -48.0 -0.03830726137109092
-3.00027456880734 -45.0 0.06693887157229335
-3.00027456880734 -42.0 0.16576461641593765
-3.00027456880734 -39.0 0.2695314868971153
-3.00027456880734 -36.0 0.3918183755661457
-3.00027456880734 -33.0 0.5390149566522131
-3.00027456880734 -30.0 0.7096086713655968
-3.00027456880734 -27.0 0.8768310300158247
-3.00027456880734 -24.0 0.9766415596740651
-3.00027456880734 -21.0 0.934436290019863
-3.00027456880734 -18.0 0.7221010812344694
-3.00027456880734 -15.0 0.40472721981292015
-3.00027456880734 -12.0 0.0771277975452081
-3.00027456880734 -9.0 -0.2038598511854379
-3.00027456880734 -6.0 -0.4251506918897864
-3.00027456880734 -3.0 -0.5903774849577482
-3.00027456880734 0.0 -0.7030587053912136
-3.00027456880734 3.0 -0.7610733385554017
-3.00027456880734 6.0 -0.7738571751454878
-3.00027456880734 9.0 -0.7302266553600346
-3.00027456880734 12.0 -0.6439519018666866
-3.00027456880734 15.0 -0.5315644138633709
-3.00027456880734 18.0 -0.3901668370473699
-3.00027456880734 21.0 -0.22487912081878117
-3.00027456880734 24.0 -0.030703064398824746
-3.00027456880734 27.0 0.20266371922056045
-3.00027456880734 30.0 0.4616264552972629
-3.00027456880734 33.0 0.718802282549525
-3.00027456880734 36.0 0.9181158737367726
-3.00027456880734 39.0 0.9644190258796773
-3.00027456880734 42.0 0.8820515978564559
-3.00027456880734 45.0 0.7119338621038444
-3.00027456880734 48.0 0.5080245249864711
-3.00027456880734 51.0 0.30188690550247843
-3.00027456880734 54.0 0.09236530889389655
-3.00027456880734 57.0 -0.12362206858796046
-3.00027456880734 60.0 -0.2690823085508113

-0.0002903602402257732 -60.0 -0.6119788162381368
-0.0002903602402257732 -57.0 -0.484148677137778
-0.0002903602402257732 -54.0 -0.30785446232140623
-0.0002903602402257732 -51.0 -0.15696186975536086
-0.0002903602402257732 -48.0 -0.03110317302770718
-0.0002903602402257732 -45.0 0.07427767331915015
-0.0002903602402257732 -42.0 0.1752547620660147
-0.0002903602402257732 -39.0 0.28120323247472895
-0.0002903602402257732 -36.0 0.4089926203093614
-0.0002903602402257732 -33.0 0.5621901451258675
-0.0002903602402257732 -30.0 0.7373524536728651
-0.0002903602402257732 -27.0 0.8984547502944089
-0.0002903602402257732 -24.0 0.9753930709501326
-0.0002903602402257732 -21.0 0.9001711689511837
-0.0002903602402257732 -18.0 0.6420714617020485
-0.0002903602402257732 -15.0 0.3041930771098495
-0.0002903602402257732 -12.0 -0.02988716244481515
-0.0002903602402257732 -9.0 -0.3113057931984243
-0.0002903602402257732 -6.0 -0.5347399509624626
-0.0002903602402257732 -3.0 -0.7062875276173295
-0.0002903602402257732 0.0 -0.8214030820946091
-0.0002903602402257732 3.0 -0.8821608434314524
-0.0002903602402257732 6.0 -0.8857356841331933
-0.0002903602402257732 9.0 -0.8422698899063638
-0.0002903602402257732 12.0 -0.7516923359859562
-0.0002903602402257732 15.0 -0.6290537068296409
-0.0002903602402257732 18.0 -0.48024748102176795
-0.0002903602402257732 21.0 -0.3124300779874465
-0.0002903602402257732 24.0 -0.11613952804928768
-0.0002903602402257732 27.0 0.11576208276253924
-0.0002903602402257732 30.0 0.37857348776500954
-0.0002903602402257732 33.0 0.6511065770924676
-0.0002903602402257732 36.0 0.8710670279125099
-0.0002903602402257732 39.0 0.9670494498157909
-0.0002903602402257732 42.0 0.9038961329807376
-0.0002903602402257732 45.0 0.7447548998234147
-0.0002903602402257732 48.0 0.541236824717649
-0.0002903602402257732 51.0 0.32945206747179306
-0.0002903602402257732 54.0 0.11807904395868196
-0.0002903602402257732 57.0 -0.10023291510710408
-0.0002903602402257732 60.0 -0.329701175821772

2.9996938483268885 -60.0 -0.6106373780332168
2.9996938483268885 -57.0 -0.48742076015544106
2.9996938483268885 -54.0 -0.3101181273279094
2.9996938483268885 -51.0 -0.15765778045885429
2.9996938483268885 -48.0 -0.03134521420727734
2.9996938483268885 -45.0 0.07597047431668909
2.9996938483268885 -42.0 0.17815923351197432
2.9996938483268885 -39.0 0.2870181789658538
2.9996938483268885 -36.0 0.4173787802594548
2.9996938483268885 -33.0 0.5761167784533491
2.9996938483268885 -30.0 0.751287571178948
2.9996938483268885 -27.0 0.907348261891678
2.9996938483268885 -24.0 0.9742885772588016
2.9996938483268885 -21.0 0.8778207659574286
2.9996938483268885 -18.0 0.5954743795685701
2.9996938483268885 -15.0 0.24791806608565878
2.9996938483268885 -12.0 -0.08459172320194079
2.9996938483268885 -9.0 -0.3683460895125641
2.9996938483268885 -6.0 -0.5984361159196027
2.9996938483268885 -3.0 -0.7710925534661698
2.9996938483268885 0.0 -0.8900438073981193
2.9996938483268885 3.0 -0.9597718920806214
2.9996938483268885 6.0 -0.9664046597228222
2.9996938483268885 9.0 -0.9160799303273909
2.9996938483268885 12.0 -0.8172521763318823
2.9996938483268885 15.0 -0.6941966225203592
2.9996938483268885 18.0 -0.5396441074480405
2.9996938483268885 21.0 -0.36736243785769984
2.9996938483268885 24.0 -0.1685386552287575
2.9996938483268885 27.0 0.062367306875231655
2.9996938483268885 30.0 0.3266032947156261
2.9996938483268885 33.0 0.6050063672941204
2.9996938483268885 36.0 0.8394978715958236
2.9996938483268885 39.0 0.9604109875194817
2.9996938483268885 42.0 0.9168573413093799
2.9996938483268885 45.0 0.7627722806720247
2.9996938483268885 48.0 0.5592891749639424
2.9996938483268885 51.0 0.34601960766917395
2.9996938483268885 54.0 0.13172852304171545
2.9996938483268885 57.0 -0.08898035113912084
2.9996938483268885 60.0 -0.23821789813895544

5.999678056894003 -60.0 -0.6101388550409689
5.999678056894003 -57.0 -0.5018018955343418
5.999678056894003 -54.0 -0.3212908393921617
5.999678056894003 -51.0 -0.16809581043921562
5.999678056894003 -48.0 -0.038885828313959446
5.999678056894003 -45.0 0.0703507567701564
5.999678056894003 -42.0 0.17542278403901213
5.999678056894003 -39.0 0.285431162956251
5.999678056894003 -36.0 0.41623021100449764
5.999678056894003 -33.0 0.5739518545759511
5.999678056894003 -30.0 0.7488015170272682
5.999678056894003 -27.0 0.904067404377979
5.999678056894003 -24.0 0.9691835173292163
5.999678056894003 -21.0 0.8621847568987562
5.999678056894003 -18.0 0.5861491083993227
5.999678056894003 -15.0 0.23994924833712541
5.999678056894003 -12.0 -0.09319629407781613
5.999678056894003 -9.0 -0.3748466819520481
5.999678056894003 -6.0 -0.6055574900904186
5.999678056894003 -3.0 -0.7864608948196131
5.999678056894003 0.0 -0.9097970555196696
5.999678056894003 3.0 -0.9817997978125425
5.999678056894003 6.0 -0.9917149604721889
5.999678056894003 9.0 -0.9429087530652412
5.999678056894003 12.0 -0.8476132602656141
5.999678056894003 15.0 -0.7169326137411003
5.999678056894003 18.0 -0.5659034804188768
5.999678056894003 21.0 -0.39123115773286377
5.999678056894003 24.0 -0.19225030675485716
5.999678056894003 27.0 0.03881310030984513
5.999678056894003 30.0 0.3053902726626808
5.999678056894003 33.0 0.5865255939452437
5.999678056894003 36.0 0.8241759898897301
5.999678056894003 39.0 0.9480571296213763
5.999678056894003 42.0 0.9204059514615968
5.999678056894003 45.0 0.767412350558581
5.999678056894003 48.0 0.5632998511146803
5.999678056894003 51.0 0.34818240544111756
5.999678056894003 54.0 0.13269287385409087
5.999678056894003 57.0 -0.0911896517397678
5.999678056894003 60.0 -0.2249399224082683

8.999662265461117 -60.0 -0.6084498531503482
8.999662265461117 -57.0 -0.5264012104195188
8.999662265461117 -54.0 -0.343191365894652
8.999662265461117 -51.0 -0.18648263372558085
8.999662265461117 -48.0 -0.05486029279350237
8.999662265461117 -45.0 0.057886319705265754
8.999662265461117 -42.0 0.16339967860945218
8.999662265461117 -39.0 0.2750820910556364
8.999662265461117 -36.0 0.4045261759582536
8.999662265461117 -33.0 0.56094728053817
8.999662265461117 -30.0 0.734136754857245
8.999662265461117 -27.0 0.889012676059646
8.999662265461117 -24.0 0.9597425562035846
8.999662265461117 -21.0 0.8669450864310068
8.999662265461117 -18.0 0.6079986274649384
8.999662265461117 -15.0 0.2781719139716927
8.999662265461117 -12.0 -0.05147102331354806
8.999662265461117 -9.0 -0.33303929487744327
8.999662265461117 -6.0 -0.5644841633563301
8.999662265461117 -3.0 -0.744791693561825
8.999662265461117 0.0 -0.8715903558846749
8.999662265461117 3.0 -0.9477228053005392
8.999662265461117 6.0 -0.9610551373578897
8.999662265461117 9.0 -0.9196814064086571
8.999662265461117 12.0 -0.8281559603884447
8.999662265461117 15.0 -0.7004397525891068
8.999662265461117 18.0 -0.554557589523051
8.999662265461117 21.0 -0.3800859868650412
8.999662265461117 24.0 -0.18328568033645384
8.999662265461117 27.0 0.050417848633158825
8.999662265461117 30.0 0.3176342108347103
8.999662265461117 33.0 0.5950851238668671
8.999662265461117 36.0 0.8338493436014917
8.999662265461117 39.0 0.9507624600510961
8.999662265461117 42.0 0.9087413984590923
8.999662265461117 45.0 0.7566591387170727
8.999662265461117 48.0 0.5521117102747267
8.999662265461117 51.0 0.3377973109711716
8.999662265461117 54.0 0.11942617976685965
8.999662265461117 57.0 -0.10560734945461471
8.999662265461117 60.0 -0.21086834483864234

11.999646474028232 -60.0 -0.6107178935312243
11.999646474028232 -57.0 -0.561959088260053
11.999646474028232 -54.0 -0.37656297273574946
11.999646474028232 -51.0 -0.21556585875547035
11.999646474028232 -48.0 -0.07998787892923484
11.999646474028232 -45.0 0.037131961214444495
11.999646474028232 -42.0 0.14531760693422538
11.999646474028232 -39.0 0.25684636491285734
11.999646474028232 -36.0 0.3824709112108634
11.999646474028232 -33.0 0.5331213037810062
11.999646474028232 -30.0 0.7067182767196858
11.999646474028232 -27.0 0.8665190955554887
11.999646474028232 -24.0 0.9597708731366605
11.999646474028232 -21.0 0.9051746149404296
11.999646474028232 -18.0 0.6768650801881879
11.999646474028232 -15.0 0.35947216800268383
11.999646474028232 -12.0 0.03706546981006482
11.999646474028232 -9.0 -0.24152937823859844
11.999646474028232 -6.0 -0.4727279357251
11.999646474028232 -3.0 -0.6503958361618384
11.999646474028232 0.0 -0.7776700045839948
11.999646474028232 3.0 -0.856307998853542
11.999646474028232 6.0 -0.8788378929952239
11.999646474028232 9.0 -0.8431722173147974
11.999646474028232 12.0 -0.76196990473576
11.999646474028232 15.0 -0.6489989307742728
11.999646474028232 18.0 -0.5015923785017887
11.999646474028232 21.0 -0.3347079775824964
11.999646474028232 24.0 -0.13430260141341402
11.999646474028232 27.0 0.09868372326413498
11.999646474028232 30.0 0.3621544149741797
11.999646474028232 33.0 0.6341574001116355
11.999646474028232 36.0 0.8502947921279622
11.999646474028232 39.0 0.9462859709948476
11.999646474028232 42.0 0.8940682896280159
11.999646474028232 45.0 0.7335351290525056
11.999646474028232 48.0 0.5243304025321199
11.999646474028232 51.0 0.30969649183963005
11.999646474028232 54.0 0.09253284799604591
11.999646474028232 57.0 -0.1353376022781683
11.999646474028232 60.0 -0.1968554729501426

14.999630682595345 -60.0 -0.6100988631962504
14.999630682595345 -57.0 -0.6060828819194977
14.999630682595345 -54.0 -0.4223310967008211
14.999630682595345 -51.0 -0.254941973848487
14.999630682595345 -48.0 -0.11330938469426928
14.999630682595345 -45.0 0.007605263825018784
14.999630682595345 -42.0 0.11753786012776656
14.999630682595345 -39.0 0.2290719143753183
14.999630682595345 -36.0 0.353732986122438
14.999630682595345 -33.0 0.4964100123556322
14.999630682595345 -30.0 0.6640861233184517
14.999630682595345 -27.0 0.825617985599652
14.999630682595345 -24.0 0.9323213757973219
14.999630682595345 -21.0 0.9212142958765935
14.999630682595345 -18.0 0.7593447063603437
14.999630682595345 -15.0 0.48017159061496445
14.999630682595345 -12.0 0.17071656461470278
14.999630682595345 -9.0 -0.10749166824398095
14.999630682595345 -6.0 -0.3392261398245992
14.999630682595345 -3.0 -0.5192074511188963
14.999630682595345 0.0 -0.6451109093706135
14.999630682595345 3.0 -0.7249304091334756
14.999630682595345 6.0 -0.7499653286367478
14.999630682595345 9.0 -0.7242451014303308
14.999630682595345 12.0 -0.6548511520048065
14.999630682595345 15.0 -0.5485677359402767
14.999630682595345 18.0 -0.41547262525510653
14.999630682595345 21.0 -0.2517105072038702
14.999630682595345 24.0 -0.05281616653398529
14.999630682595345 27.0 0.17857180809697903
14.999630682595345 30.0 0.4386429827331379
14.999630682595345 33.0 0.696087365166272
14.999630682595345 36.0 0.8910309244518988
14.999630682595345 39.0 0.9441447688387139
14.999630682595345 42.0 0.8606140618249986
14.999630682595345 45.0 0.6900171134663087
14.999630682595345 48.0 0.48328710116408463
14.999630682595345 51.0 0.26842143058665713
14.999630682595345 54.0 0.049787905854052586
14.999630682595345 57.0 -0.18026082789341935
14.999630682595345 60.0 -0.1877572049396895

17.99961489116246 -60.0 -0.6107197325418594
17.99961489116246 -57.0 -0.6612480553470094
17.99961489116246 -54.0 -0.47748398733150715
17.99961489116246 -51.0 -0.3069237018455102
17.99961489116246 -48.0 -0.15817562061262555
17.99961489116246 -45.0 -0.03201769706626522
17.99961489116246 -42.0 0.08170245094742778
17.99961489116246 -39.0 0.19210024204844905
17.99961489116246 -36.0 0.31059169552111887
17.99961489116246 -33.0 0.4477691710986283
17.99961489116246 -30.0 0.6052175137948482
17.99961489116246 -27.0 0.7683466005296199
17.99961489116246 -24.0 0.9063685985225745
17.99961489116246 -21.0 0.9455215496816961
17.99961489116246 -18.0 0.8376797554842363
17.99961489116246 -15.0 0.6145368889864903
17.99961489116246 -12.0 0.339904328719123
17.99961489116246 -9.0 0.06946476571788471
17.99961489116246 -6.0 -0.16053812200932563
17.99961489116246 -3.0 -0.3408983690163905
17.99961489116246 0.0 -0.4712421270960006
17.99961489116246 3.0 -0.5506600149130503
17.99961489116246 6.0 -0.5837468596418437
17.99961489116246 9.0 -0.5680877756320823
17.99961489116246 12.0 -0.511145909742145
17.99961489116246 15.0 -0.4164159440265981
17.99961489116246 18.0 -0.28879163431278837
17.99961489116246 21.0 -0.12824405754955703
17.99961489116246 24.0 0.06611841659541995
17.99961489116246 27.0 0.2969881962327575
17.99961489116246 30.0 0.5447938395097777
17.99961489116246 33.0 0.7744193067642953
17.99961489116246 36.0 0.9120589461563156
17.99961489116246 39.0 0.9260624619272788
17.99961489116246 42.0 0.8184954624088465
17.99961489116246 45.0 0.6368369470527726
17.99961489116246 48.0 0.4266789827541817
17.99961489116246 51.0 0.21353055821667466
17.99961489116246 54.0 -0.006408682233180594
17.99961489116246 57.0 -0.23782604427213105
17.99961489116246 60.0 -0.17784008210976715

20.999599099729572 -60.0 -0.6119832584649226
20.999599099729572 -57.0 -0.6116549047158117
20.999599099729572 -54.0 -0.5427341231569447
20.999599099729572 -51.0 -0.36786608115746366
20.999599099729572 -48.0 -0.21191535463139083
20.999599099729572 -45.0 -0.07912884782988033
20.999599099729572 -42.0 0.03692460493392809
20.999599099729572 -39.0 0.14768266977340866
20.999599099729572 -36.0 0.26320936322574984
20.999599099729572 -33.0 0.39059820685829016
20.999599099729572 -30.0 0.5340661210295828
20.999599099729572 -27.0 0.6913785464653786
20.999599099729572 -24.0 0.8380963298872857
20.999599099729572 -21.0 0.927356250777422
20.999599099729572 -18.0 0.9128307651844882
20.999599099729572 -15.0 0.7617912841820957
20.999599099729572 -12.0 0.5340258978707948
20.999599099729572 -9.0 0.2836701004247136
20.999599099729572 -6.0 0.05915194193083664
20.999599099729572 -3.0 -0.12555762292082548
20.999599099729572 0.0 -0.2600519345257182
20.999599099729572 3.0 -0.3436962105164527
20.999599099729572 6.0 -0.38383174508755075
20.999599099729572 9.0 -0.37590326920931083
20.999599099729572 12.0 -0.33248710116658664
20.999599099729572 15.0 -0.24622777047826735
20.999599099729572 18.0 -0.12451504833280315
20.999599099729572 21.0 0.031171701761973484
20.999599099729572 24.0 0.2229067303525776
20.999599099729572 27.0 0.442714839151494
20.999599099729572 30.0 0.6676199100232163
20.999599099729572 33.0 0.8461697771503242
20.999599099729572 36.0 0.9400245455893081
20.999599099729572 39.0 0.8912853388431102
20.999599099729572 42.0 0.7502982844517974
20.999599099729572 45.0 0.5620963439378327
20.999599099729572 48.0 0.3561224161653266
20.999599099729572 51.0 0.14540252096749948
20.999599099729572 54.0 -0.0750074791904451
20.999599099729572 57.0 -0.16456217198256765
20.999599099729572 60.0 -0.16845737950599513

23.999583308296685 -60.0 -0.6121920440398991
23.999583308296685 -57.0 -0.6117818919786017
23.999583308296685 -54.0 -0.6185968779004574
23.999583308296685 -51.0 -0.44346096215764047
23.999583308296685 -48.0 -0.28170730013371653
23.999583308296685 -45.0 -0.14142924220335978
23.999583308296685 -42.0 -0.019554229071984487
23.999583308296685 -39.0 0.09225436609950813
23.999583308296685 -36.0 0.20261579619399667
23.999583308296685 -33.0 0.322529099436068
23.999583308296685 -30.0 0.45743782302014224
23.999583308296685 -27.0 0.6052753761119097
23.999583308296685 -24.0 0.7532159638112497
23.999583308296685 -21.0 0.8711999878126007
23.999583308296685 -18.0 0.9292012878284559
23.999583308296685 -15.0 0.8713899666254307
23.999583308296685 -12.0 0.718806513676687
23.999583308296685 -9.0 0.5167324571249744
23.999583308296685 -6.0 0.30856053337040423
23.999583308296685 -3.0 0.12775135738436982
23.999583308296685 0.0 -0.008787230166114433
23.999583308296685 3.0 -0.10397166204309118
23.999583308296685 6.0 -0.14814622706265307
23.999583308296685 9.0 -0.15139665061662183
23.999583308296685 12.0 -0.11582498844432046
23.999583308296685 15.0 -0.037238085489335035
23.999583308296685 18.0 0.07548706385752907
23.999583308296685 21.0 0.2269368974235747
23.999583308296685 24.0 0.40644861772345675
23.999583308296685 27.0 0.6038742614293663
23.999583308296685 30.0 0.7841816971229011
23.999583308296685 33.0 0.9023048221007366
23.999583308296685 36.0 0.9194416974449433
23.999583308296685 39.0 0.8340500205596577
23.999583308296685 42.0 0.6710230057719713
23.999583308296685 45.0 0.47688278082074287
23.999583308296685 48.0 0.27335841009452033
23.999583308296685 51.0 0.06243845972534305
23.999583308296685 54.0 -0.15904104546412876
23.999583308296685 57.0 -0.15475768155049727
23.999583308296685 60.0 -0.1575208307804728

26.9995675168638 -60.0 -0.6124554964670197
26.9995675168638 -57.0 -0.6122812057033726
26.9995675168638 -54.0 -0.6115854331383695
26.9995675168638 -51.0 -0.5282929583487722
26.9995675168638 -48.0 -0.36225557970171673
26.9995675168638 -45.0 -0.21392687429622265
26.9995675168638 -42.0 -0.0851009763711913
26.9995675168638 -39.0 0.029048572737076703
26.9995675168638 -36.0 0.13817755826074177
26.9995675168638 -33.0 0.2504057526816506
26.9995675168638 -30.0 0.36899697336685944
26.9995675168638 -27.0 0.5051874370175264
26.9995675168638 -24.0 0.6463798567722965
26.9995675168638 -21.0 0.784142936910703
26.9995675168638 -18.0 0.8793067460671001
26.9995675168638 -15.0 0.9093996752136856
26.9995675168638 -12.0 0.8550181082792734
26.9995675168638 -9.0 0.7195505248959624
26.9995675168638 -6.0 0.5571029495196156
26.9995675168638 -3.0 0.40233518715701583
26.9995675168638 0.0 0.26637446002446924
26.9995675168638 3.0 0.17149893470653196
26.9995675168638 6.0 0.11858589163038896
26.9995675168638 9.0 0.10436868321159433
26.9995675168638 12.0 0.1347156112066479
26.9995675168638 15.0 0.20170742049352394
26.9995675168638 18.0 0.308722745492337
26.9995675168638 21.0 0.4462034814232488
26.9995675168638 24.0 0.6030384910648283
26.9995675168638 27.0 0.7580064347596814
26.9995675168638 30.0 0.8740952334293708
26.9995675168638 33.0 0.9172865074390099
26.9995675168638 36.0 0.8684241430110408
26.9995675168638 39.0 0.7431023810939955
26.9995675168638 42.0 0.5703379395972356
26.9995675168638 45.0 0.3771808016596828
26.9995675168638 48.0 0.17688228460666522
26.9995675168638 51.0 -0.03259308587767785
26.9995675168638 54.0 -0.1429514354512575
26.9995675168638 57.0 -0.14708131986768272
26.9995675168638 60.0 -0.1506954977577869

29.999551725430912 -60.0 -0.6115854014382396
29.999551725430912 -57.0 -0.6113227701510209
29.999551725430912 -54.0 -0.6117964534291362
29.999551725430912 -51.0 -0.6229003915812884
29.999551725430912 -48.0 -0.45621313395188046
29.999551725430912 -45.0 -0.301374143877039
29.999551725430912 -42.0 -0.16473013926439398
29.999551725430912 -39.0 -0.04548884864991576
29.999551725430912 -36.0 0.06364351284342973
29.999551725430912 -33.0 0.17053727492365464
29.999551725430912 -30.0 0.2807099041194721
29.999551725430912 -27.0 0.3990049358269013
29.999551725430912 -24.0 0.5262007684306721
29.999551725430912 -21.0 0.661804184609264
29.999551725430912 -18.0 0.7802007631913789
29.999551725430912 -15.0 0.8641597773831616
29.999551725430912 -12.0 0.893008531970101
29.999551725430912 -9.0 0.8424842099144795
29.999551725430912 -6.0 0.755830565116626
29.999551725430912 -3.0 0.6477407046820305
29.999551725430912 0.0 0.5421927584737014
29.999551725430912 3.0 0.45348420259510014
29.999551725430912 6.0 0.39483269208001653
29.999551725430912 9.0 0.3793442434476631
29.999551725430912 12.0 0.40183592074152386
29.999551725430912 15.0 0.45991992832382195
29.999551725430912 18.0 0.5478595888266605
29.999551725430912 21.0 0.6577634781539748
29.999551725430912 24.0 0.7692999840941392
29.999551725430912 27.0 0.8652167487945558
29.999551725430912 30.0 0.9089846643820044
29.999551725430912 33.0 0.882496484724909
29.999551725430912 36.0 0.784727203126255
29.999551725430912 39.0 0.6362076265663651
29.999551725430912 42.0 0.4578745152002952
29.999551725430912 45.0 0.26801581789248
29.999551725430912 48.0 0.0679498102490537
29.999551725430912 51.0 -0.14429027234126787
29.999551725430912 54.0 -0.1350594489581388
29.999551725430912 57.0 -0.1393604304463815
29.999551725430912 60.0 -0.14295137045775344

32.999535933998025 -60.0 -0.6118559855632424
32.999535933998025 -57.0 -0.6113054015161706
32.999535933998025 -54.0 -0.6128402217007473
32.999535933998025 -51.0 -0.6111792633344798
32.999535933998025 -48.0 -0.5586437097163058
32.999535933998025 -45.0 -0.4011760156296946
32.999535933998025 -42.0 -0.25850933044164487
32.999535933998025 -39.0 -0.1321389004500595
32.999535933998025 -36.0 -0.020060337375648777
32.999535933998025 -33.0 0.08368713789423823
32.999535933998025 -30.0 0.18670330159174073
32.999535933998025 -27.0 0.2913509007784129
32.999535933998025 -24.0 0.4064804697160156
32.999535933998025 -21.0 0.5257081177139314
32.999535933998025 -18.0 0.6458905448428177
32.999535933998025 -15.0 0.7550957026967267
32.999535933998025 -12.0 0.8323040047698401
32.999535933998025 -9.0 0.8619600632498675
32.999535933998025 -6.0 0.8478174217844845
32.999535933998025 -3.0 0.8007184368590098
32.999535933998025 0.0 0.7436181946725519
32.999535933998025 3.0 0.6810192467696248
32.999535933998025 6.0 0.641157434165125
32.999535933998025 9.0 0.629711271403554
32.999535933998025 12.0 0.6476243484180048
32.999535933998025 15.0 0.6823262403037084
32.999535933998025 18.0 0.7463494462650485
32.999535933998025 21.0 0.8144054735173746
32.999535933998025 24.0 0.8656381623354531
32.999535933998025 27.0 0.8923230342401395
32.999535933998025 30.0 0.872453862471349
32.999535933998025 33.0 0.7925429151664981
32.999535933998025 36.0 0.6677524178154706
32.999535933998025 39.0 0.5083671547136186
32.999535933998025 42.0 0.33289570894723614
32.999535933998025 45.0 0.14714998485754668
32.999535933998025 48.0 -0.053586311095541794
32.999535933998025 51.0 -0.12221228295138584
32.999535933998025 54.0 -0.12685204269847414
32.999535933998025 57.0 -0.13160901948447065
32.999535933998025 60.0 -0.1356591084944994

35.99952014256514 -60.0 -0.6125255574304402
35.99952014256514 -57.0 -0.6119299959513597
35.99952014256514 -54.0 -0.6100699745031511
35.99952014256514 -51.0 -0.6070932387664084
35.99952014256514 -48.0 -0.6061856335543766
35.99952014256514 -45.0 -0.5138561161811652
35.99952014256514 -42.0 -0.3658623254931522
35.99952014256514 -39.0 -0.23221921396095851
35.99952014256514 -36.0 -0.1156675621293418
35.99952014256514 -33.0 -0.010878493546138615
35.99952014256514 -30.0 0.0880419479170843
35.99952014256514 -27.0 0.18513017261516
35.99952014256514 -24.0 0.28428496168576184
35.99952014256514 -21.0 0.389757184476075
35.99952014256514 -18.0 0.4987888955278834
35.99952014256514 -15.0 0.6064372273762622
35.99952014256514 -12.0 0.702412952057192
35.99952014256514 -9.0 0.7760956253961091
35.99952014256514 -6.0 0.8182592669649442
35.99952014256514 -3.0 0.8371434926207846
35.99952014256514 0.0 0.8237567788878839
35.99952014256514 3.0 0.8125341797306853
35.99952014256514 6.0 0.7997207993186621
35.99952014256514 9.0 0.795179741484981
35.99952014256514 12.0 0.7976575920288558
35.99952014256514 15.0 0.8164579989830725
35.99952014256514 18.0 0.844165274149001
35.99952014256514 21.0 0.8672955131938387
35.99952014256514 24.0 0.8699510035704879
35.99952014256514 27.0 0.8391292223664216
35.99952014256514 30.0 0.7707871954096451
35.99952014256514 33.0 0.6658920982750198
35.99952014256514 36.0 0.5277782628012379
35.99952014256514 39.0 0.36863816045724734
35.99952014256514 42.0 0.19794928873205847
35.99952014256514 45.0 0.012603217501466299
35.99952014256514 48.0 -0.10681491782376314
35.99952014256514 51.0 -0.11258774918490799
35.99952014256514 54.0 -0.11898449375293728
35.99952014256514 57.0 -0.12452919346802205
35.99952014256514 60.0 -0.12867604466325974

38.99950435113225 -60.0 -0.6110586442985068
38.99950435113225 -57.0 -0.6085908194284054
38.99950435113225 -54.0 -0.6068887409835245
38.99950435113225 -51.0 -0.60579932864229
38.99950435113225 -48.0 -0.6050849301231906
38.99950435113225 -45.0 -0.6376077882661022
38.99950435113225 -42.0 -0.49042318511390415
38.99950435113225 -39.0 -0.35158335581242933
38.99950435113225 -36.0 -0.22701192387818037
38.99950435113225 -33.0 -0.1178550858865746
38.99950435113225 -30.0 -0.018520557455162248
38.99950435113225 -27.0 0.07494990091352847
38.99950435113225 -24.0 0.1667239733506227
38.99950435113225 -21.0 0.26045912188633635
38.99950435113225 -18.0 0.35430097438388997
38.99950435113225 -15.0 0.4517913143923866
38.99950435113225 -12.0 0.5445088468510364
38.99950435113225 -9.0 0.6287162469292722
38.99950435113225 -6.0 0.7021040929890331
38.99950435113225 -3.0 0.7481942846652436
38.99950435113225 0.0 0.7836601979311998
38.99950435113225 3.0 0.8022845004793562
38.99950435113225 6.0 0.8088923696378404
38.99950435113225 9.0 0.8152420356909832
38.99950435113225 12.0 0.824195462333915
38.99950435113225 15.0 0.8346702138680853
38.99950435113225 18.0 0.8263243914849593
38.99950435113225 21.0 0.8161557100188439
38.99950435113225 24.0 0.784237497466808
38.99950435113225 27.0 0.7205067008012704
38.99950435113225 30.0 0.6282313599787334
38.99950435113225 33.0 0.5117678203824008
38.99950435113225 36.0 0.3755809082883212
38.99950435113225 39.0 0.21823678617468767
38.99950435113225 42.0 0.04675325540709543
38.99950435113225 45.0 -0.13798546195845443
38.99950435113225 48.0 -0.0984351118785873
38.99950435113225 51.0 -0.10476792082542177
38.99950435113225 54.0 -0.1104027828086825
38.99950435113225 57.0 -0.1163827120209662
38.99950435113225 60.0 -0.12178266909466028

41.999488559699365 -60.0 -0.6070521208653513
41.999488559699365 -57.0 -0.6063221486037846
41.999488559699365 -54.0 -0.6058482656913418
41.999488559699365 -51.0 -0.6048421791194011
41.999488559699365 -48.0 -0.6004213459326427
41.999488559699365 -45.0 -0.6007549209631708
41.999488559699365 -42.0 -0.6263366613334161
41.999488559699365 -39.0 -0.4848630823742243
41.999488559699365 -36.0 -0.35588927345717236
41.999488559699365 -33.0 -0.24051861666194624
41.999488559699365 -30.0 -0.13672301200793333
41.999488559699365 -27.0 -0.04156601427060269
41.999488559699365 -24.0 0.04578072359526432
41.999488559699365 -21.0 0.1303503631973458
41.999488559699365 -18.0 0.21478380639728684
41.999488559699365 -15.0 0.3011627066097842
41.999488559699365 -12.0 0.38300063026395165
41.999488559699365 -9.0 0.4617099697635128
41.999488559699365 -6.0 0.53701037812542
41.999488559699365 -3.0 0.5986705732638928
41.999488559699365 0.0 0.6484228682797112
41.999488559699365 3.0 0.6848035359262397
41.999488559699365 6.0 0.7109007910357221
41.999488559699365 9.0 0.7288221967757397
41.999488559699365 12.0 0.7361790518091637
41.999488559699365 15.0 0.7355741484645762
41.999488559699365 18.0 0.7200439214819758
41.999488559699365 21.0 0.6853312400347378
41.999488559699365 24.0 0.6371087109295872
41.999488559699365 27.0 0.5611413380745142
41.999488559699365 30.0 0.46594451367902706
41.999488559699365 33.0 0.3460396370190319
41.999488559699365 36.0 0.20724473683607517
41.999488559699365 39.0 0.05366640542663143
41.999488559699365 42.0 -0.11902534932868535
41.999488559699365 45.0 -0.09094446778965544
41.999488559699365 48.0 -0.09263542029226964
41.999488559699365 51.0 -0.0971124760304658
41.999488559699365 54.0 -0.10291404344985207
41.999488559699365 57.0 -0.10830268863825752
41.999488559699365 60.0 -0.11371288486223333

44.99947276826648 -60.0 -0.6061856104166781
44.99947276826648 -57.0 -0.6056696379714589
44.99947276826648 -54.0 -0.6044731501595675
44.99947276826648 -51.0 -0.600243305531161
44.99947276826648 -48.0 -0.6008784816419898
44.99947276826648 -45.0 -0.5997460168604101
44.99947276826648 -42.0 -0.5964196751523594
44.99947276826648 -39.0 -0.6309862879863878
44.99947276826648 -36.0 -0.49918047976860663
44.99947276826648 -33.0 -0.37857386174142427
44.99947276826648 -30.0 -0.27015266559773604
44.99947276826648 -27.0 -0.17023646309384213
44.99947276826648 -24.0 -0.08275857843854822
44.99947276826648 -21.0 -0.0003366366936659816
44.99947276826648 -18.0 0.07738466605806382
44.99947276826648 -15.0 0.15373417667565142
44.99947276826648 -12.0 0.2282782827137169
44.99947276826648 -9.0 0.2989631734796542
44.99947276826648 -6.0 0.36533976277941
44.99947276826648 -3.0 0.42685891106076324
44.99947276826648 0.0 0.47907013965176826
44.99947276826648 3.0 0.5227259747447979
44.99947276826648 6.0 0.5568775974388559
44.99947276826648 9.0 0.5764943637501819
44.99947276826648 12.0 0.5825007017995651
44.99947276826648 15.0 0.5766366035556931
44.99947276826648 18.0 0.5575050994094761
44.99947276826648 21.0 0.5183776538294957
44.99947276826648 24.0 0.4626502835011564
44.99947276826648 27.0 0.38290369941826424
44.99947276826648 30.0 0.28449276006932955
44.99947276826648 33.0 0.16707924452506578
44.99947276826648 36.0 0.030393836966783244
44.99947276826648 39.0 -0.12842555864968103
44.99947276826648 42.0 -0.08505765839022258
44.99947276826648 45.0 -0.08643177021861218
44.99947276826648 48.0 -0.0907336685959768
44.99947276826648 51.0 -0.0926302072955326
44.99947276826648 54.0 -0.09577205056233257
44.99947276826648 57.0 -0.10133712710376579
44.99947276826648 60.0 -0.10681476587317948

47.99945697683359 -60.0 -0.6053353766945497
47.99945697683359 -57.0 -0.6037965647170448
47.99945697683359 -54.0 -0.6001303484584709
47.99945697683359 -51.0 -0.6009712192588883
47.99945697683359 -48.0 -0.599746006529857
47.99945697683359 -45.0 -0.5967109033633154
47.99945697683359 -42.0 -0.5934229485423895
47.99945697683359 -39.0 -0.5925502093200531
47.99945697683359 -36.0 -0.5889515211430064
47.99945697683359 -33.0 -0.5338927906145127
47.99945697683359 -30.0 -0.42124400121652517
47.99945697683359 -27.0 -0.31735836412642726
47.99945697683359 -24.0 -0.22539595625766928
47.99945697683359 -21.0 -0.14049737813170995
47.99945697683359 -18.0 -0.06394864705719029
47.99945697683359 -15.0 0.009118786947144604
47.99945697683359 -12.0 0.0773415277542275
47.99945697683359 -9.0 0.14127637515327196
47.99945697683359 -6.0 0.20244176645208717
47.99945697683359 -3.0 0.25674903113373726
47.99945697683359 0.0 0.3060858499130581
47.99945697683359 3.0 0.34751709702186107
47.99945697683359 6.0 0.3762078893369537
47.99945697683359 9.0 0.3974254415582663
47.99945697683359 12.0 0.4047926563011189
47.99945697683359 15.0 0.39723483924881015
47.99945697683359 18.0 0.37638718905666046
47.99945697683359 21.0 0.3322971171288092
47.99945697683359 24.0 0.2744032835236394
47.99945697683359 27.0 0.19393353141764422
47.99945697683359 30.0 0.09292926171824956
47.99945697683359 33.0 -0.027966200371938758
47.99945697683359 36.0 -0.08517993579079922
47.99945697683359 39.0 -0.08213409599200895
47.99945697683359 42.0 -0.08354887030087642
47.99945697683359 45.0 -0.08514778986958385
47.99945697683359 48.0 -0.08643175986191938
47.99945697683359 51.0 -0.0905285520361248
47.99945697683359 54.0 -0.09255558266793261
47.99945697683359 57.0 -0.0945082709192609
47.99945697683359 60.0 -0.09971967395729366

50.999441185400705 -60.0 -0.6031050531067758
50.999441185400705 -57.0 -0.599987207841872
50.999441185400705 -54.0 -0.6010409735156651
50.999441185400705 -51.0 -0.5997459974145327
50.999441185400705 -48.0 -0.5969508373809714
50.999441185400705 -45.0 -0.5937591776700651
50.999441185400705 -42.0 -0.5929524685536305
50.999441185400705 -39.0 -0.5903914892107849
50.999441185400705 -36.0 -0.5859161718241738
50.999441185400705 -33.0 -0.5828379793381786
50.999441185400705 -30.0 -0.5886250134779452
50.999441185400705 -27.0 -0.4827145414906921
50.999441185400705 -24.0 -0.3861219554417785
50.999441185400705 -21.0 -0.2967674330692744
50.999441185400705 -18.0 -0.2180016262816209
50.999441185400705 -15.0 -0.14442727927949378
50.999441185400705 -12.0 -0.07766186931114248
50.999441185400705 -9.0 -0.016823492200733516
50.999441185400705 -6.0 0.03887788220916215
50.999441185400705 -3.0 0.09034879930018502
50.999441185400705 0.0 0.13482002014185476
50.999441185400705 3.0 0.16992867008431575
50.999441185400705 6.0 0.19799037339754913
50.999441185400705 9.0 0.2143917521881042
50.999441185400705 12.0 0.2172314966067301
50.999441185400705 15.0 0.20736343185435413
50.999441185400705 18.0 0.18116036920531334
50.999441185400705 21.0 0.13702430640989027
50.999441185400705 24.0 0.07247808897152061
50.999441185400705 27.0 -0.00992996770172272
50.999441185400705 30.0 -0.11775723443121403
50.999441185400705 33.0 -0.09371616495633389
50.999441185400705 36.0 -0.08744864398977152
50.999441185400705 39.0 -0.08439698292219978
50.999441185400705 42.0 -0.08172823126947772
50.999441185400705 45.0 -0.08394775918531217
50.999441185400705 48.0 -0.08520691063076864
50.999441185400705 51.0 -0.08643175072350105
50.999441185400705 54.0 -0.09033135161490186
50.999441185400705 57.0 -0.09243406558530677
50.999441185400705 60.0 -0.09413652746006707

53.99942539396782 -60.0 -0.599825007271956
53.99942539396782 -57.0 -0.6010933676656104
53.99942539396782 -54.0 -0.5997459893119191
53.99942539396782 -51.0 -0.597150848672606
53.99942539396782 -48.0 -0.5941614492426149
53.99942539396782 -45.0 -0.593162458990339
53.99942539396782 -42.0 -0.5911559767562055
53.99942539396782 -39.0 -0.5863306883389441
53.99942539396782 -36.0 -0.5840692848206133
53.99942539396782 -33.0 -0.5788321103930013
53.99942539396782 -30.0 -0.573521486821316
53.99942539396782 -27.0 -0.5664023066136521
53.99942539396782 -24.0 -0.5630002178113239
53.99942539396782 -21.0 -0.4736048650291606
53.99942539396782 -18.0 -0.39107225757713066
53.99942539396782 -15.0 -0.315600153240608
53.99942539396782 -12.0 -0.24708675379515652
53.99942539396782 -9.0 -0.1864780221510968
53.99942539396782 -6.0 -0.1325212266463422
53.99942539396782 -3.0 -0.0858361818484847
53.99942539396782 0.0 -0.04578393503364605
53.99942539396782 3.0 -0.012917136336581172
53.99942539396782 6.0 0.01089072191314218
53.99942539396782 9.0 0.021147400940252553
53.99942539396782 12.0 0.020563964615713463
53.99942539396782 15.0 0.006034837606730946
53.99942539396782 18.0 -0.026757905052427734
53.99942539396782 21.0 -0.07787616921168454
53.99942539396782 24.0 -0.1488404713698778
53.99942539396782 27.0 -0.12427910450245507
53.99942539396782 30.0 -0.11212850683031447
53.99942539396782 33.0 -0.10046969721050071
53.99942539396782 36.0 -0.09193319363922525
53.99942539396782 39.0 -0.0865485762508628
53.99942539396782 42.0 -0.08342210778886032
53.99942539396782 45.0 -0.08162821084206068
53.99942539396782 48.0 -0.08422987936246243
53.99942539396782 51.0 -0.08524357691720055
53.99942539396782 54.0 -0.08643174260033763
53.99942539396782 57.0 -0.0901431629445344
53.99942539396782 60.0 -0.09228126835755208

56.99940960253493 -60.0 -0.6011325032915343
56.99940960253493 -57.0 -0.5997459820621315
56.99940960253493 -54.0 -0.5973193243293666
56.99940960253493 -51.0 -0.594473481550505
56.99940960253493 -48.0 -0.5933752048877161
56.99940960253493 -45.0 -0.5916083758305569
56.99940960253493 -42.0 -0.5871937343918815
56.99940960253493 -39.0 -0.5849725203472507
56.99940960253493 -36.0 -0.581303699901705
56.99940960253493 -33.0 -0.5760916120272462
56.99940960253493 -30.0 -0.5707413093567987
56.99940960253493 -27.0 -0.562308631344439
56.99940960253493 -24.0 -0.553263154541901
56.99940960253493 -21.0 -0.5433102954922572
56.99940960253493 -18.0 -0.5829108117135737
56.99940960253493 -15.0 -0.5078266006456358
56.99940960253493 -12.0 -0.4387562022753684
56.99940960253493 -9.0 -0.37746383117779075
56.99940960253493 -6.0 -0.32466269083195426
56.99940960253493 -3.0 -0.2793538733793448
56.99940960253493 0.0 -0.24190330883451866
56.99940960253493 3.0 -0.2132286642058151
56.99940960253493 6.0 -0.1954750505508906
56.99940960253493 9.0 -0.1894410675314629
56.99940960253493 12.0 -0.19594691243527373
56.99940960253493 15.0 -0.2188858637569086
56.99940960253493 18.0 -0.2572005038966117
56.99940960253493 21.0 -0.17168606626590519
56.99940960253493 24.0 -0.14997683479099755
56.99940960253493 27.0 -0.13190770094865636
56.99940960253493 30.0 -0.11855151025427792
56.99940960253493 33.0 -0.10644226721263138
56.99940960253493 36.0 -0.09682000049460286
56.99940960253493 39.0 -0.08997073427744484
56.99940960253493 42.0 -0.08602188637830618
56.99940960253493 45.0 -0.08323237632070596
56.99940960253493 48.0 -0.08140378917011427
56.99940960253493 51.0 -0.08443032336431515
56.99940960253493 54.0 -0.0852638338722917
56.99940960253493 57.0 -0.08643173533214342
56.99940960253493 60.0 -0.0899998817394022

59.999393811102046 -60.0 -0.5997459755372568
59.999393811102046 -57.0 -0.5974625597293315
59.999393811102046 -54.0 -0.594716285747984
59.999393811102046 -51.0 -0.5935197749957197
59.999393811102046 -48.0 -0.5918748235473411
59.999393811102046 -45.0 -0.5889514106069087
59.999393811102046 -42.0 -0.585647003806583
59.999393811102046 -39.0 -0.5830725476933398
59.999393811102046 -36.0 -0.5780102507904065
59.999393811102046 -33.0 -0.5729718891865299
59.999393811102046 -30.0 -0.5664022521722604
59.999393811102046 -27.0 -0.5575128843639408
59.999393811102046 -24.0 -0.5492698050387705
59.999393811102046 -21.0 -0.5382375776412778
59.999393811102046 -18.0 -0.5236764946401341
59.999393811102046 -15.0 -0.5071709376919781
59.999393811102046 -12.0 -0.48786273687532716
59.999393811102046 -9.0 -0.467047870232975
59.999393811102046 -6.0 -0.44285601788467716
59.999393811102046 -3.0 -0.416080849727928
59.999393811102046 0.0 -0.3879180975572309
59.999393811102046 3.0 -0.35725936528618457
59.999393811102046 6.0 -0.3255749791631463
59.999393811102046 9.0 -0.29391353904824824
59.999393811102046 12.0 -0.26175565813089585
59.999393811102046 15.0 -0.23044616875225812
59.999393811102046 18.0 -0.2028124659315683
59.999393811102046 21.0 -0.17908023744375345
59.999393811102046 24.0 -0.15863460515140718
59.999393811102046 27.0 -0.13963708675994477
59.999393811102046 30.0 -0.12427915255413634
59.999393811102046 33.0 -0.11347337741995911
59.999393811102046 36.0 -0.10215117905994393
59.999393811102046 39.0 -0.09315427760004456
59.999393811102046 42.0 -0.08821161924208729
59.999393811102046 45.0 -0.08518000554209772
59.999393811102046 48.0 -0.08284698761450227
59.999393811102046 51.0 -0.08152225474442774
59.999393811102046 54.0 -0.08456813827900436
59.999393811102046 57.0 -0.08527201978402024
59.999393811102046 60.0 -0.08643172879068915


==> pics/helimag/mag_800_coarse_color.dat <==
x_0 x_1 f(x)

-59.999974531582495 -60.0 -0.5697792337253724
-59.999974531582495 -57.0 -0.5687479175780588
-59.999974531582495 -54.0 -0.5690727312517345
-59.999974531582495 -51.0 -0.568899988433416
-59.999974531582495 -48.0 -0.5673478858905414
-59.999974531582495 -45.0 -0.5647879662659817
-59.999974531582495 -42.0 -0.5616628017060987
-59.999974531582495 -39.0 -0.5622267148022388
-59.999974531582495 -36.0 -0.5609539884716851
-59.999974531582495 -33.0 -0.5616035116161254
-59.999974531582495 -30.0 -0.5629248068864076
-59.999974531582495 -27.0 -0.5632126178881922
-59.999974531582495 -24.0 -0.5606618158876424
-59.999974531582495 -21.0 -0.5581336971966714
-59.999974531582495 -18.0 -0.5570712225301158
-59.999974531582495 -15.0 -0.555332483416667
-59.999974531582495 -12.0 -0.5539450540739035
-59.999974531582495 -9.0 -0.5501801998357073
-59.999974531582495 -6.0 -0.5454176011515407
-59.999974531582495 -3.0 -0.5410539680232986
-59.999974531582495 0.0 -0.5380541631097485
-59.999974531582495 3.0 -0.5354290574924158
-59.999974531582495 6.0 -0.5308003843643219
-59.999974531582495 9.0 -0.5252267209003088
-59.999974531582495 12.0 -0.5191125254430778
-59.999974531582495 15.0 -0.5158348271900188
-59.999974531582495 18.0 -0.5111996096527787
-59.999974531582495 21.0 -0.5063906542440613
-59.999974531582495 24.0 -0.5011784746843327
-59.999974531582495 27.0 -0.49625818276301337
-59.999974531582495 30.0 -0.4922853415047473
-59.999974531582495 33.0 -0.4870324834073546
-59.999974531582495 36.0 -0.48062645621911787
-59.999974531582495 39.0 -0.475614424546213
-59.999974531582495 42.0 -0.4713988666262729
-59.999974531582495 45.0 -0.46757643752794864
-59.999974531582495 48.0 -0.4628452477354098
-59.999974531582495 51.0 -0.4583892350383047
-59.999974531582495 54.0 -0.45525275536923243
-59.999974531582495 57.0 -0.4530953187925628
-59.999974531582495 60.0 -0.4506552660708776

-56.99999032301538 -60.0 -0.5701263659272575
-56.99999032301538 -57.0 -0.5697792329828519
-56.99999032301538 -54.0 -0.5688017427926693
-56.99999032301538 -51.0 -0.5690213294998978
-56.99999032301538 -48.0 -0.5688163141089952
-56.99999032301538 -45.0 -0.5670141015693418
-56.99999032301538 -42.0 -0.5638065463366803
-56.99999032301538 -39.0 -0.5611158148365799
-56.99999032301538 -36.0 -0.5621884748273657
-56.99999032301538 -33.0 -0.5607802199938593
-56.99999032301538 -30.0 -0.5628990139426894
-56.99999032301538 -27.0 -0.5633056584465912
-56.99999032301538 -24.0 -0.5614811194179624
-56.99999032301538 -21.0 -0.5592554140254763
-56.99999032301538 -18.0 -0.6089598777649498
-56.99999032301538 -15.0 -0.5519775327354846
-56.99999032301538 -12.0 -0.5039909236815548
-56.99999032301538 -9.0 -0.46522966652668496
-56.99999032301538 -6.0 -0.43506833647113674
-56.99999032301538 -3.0 -0.41635369063459493
-56.99999032301538 0.0 -0.4071303895655835
-56.99999032301538 3.0 -0.40881324823967397
-56.99999032301538 6.0 -0.41912993302718476
-56.99999032301538 9.0 -0.43978258004225973
-56.99999032301538 12.0 -0.46941151733438463
-56.99999032301538 15.0 -0.5104027166660385
-56.99999032301538 18.0 -0.5615612697999605
-56.99999032301538 21.0 -0.5044538476010253
-56.99999032301538 24.0 -0.49856704167820853
-56.99999032301538 27.0 -0.49364464116390633
-56.99999032301538 30.0 -0.48955664125054493
-56.99999032301538 33.0 -0.4835067709113593
-56.99999032301538 36.0 -0.4777011518442303
-56.99999032301538 39.0 -0.472679857922713
-56.99999032301538 42.0 -0.46876267910488745
-56.99999032301538 45.0 -0.4637252781219889
-56.99999032301538 48.0 -0.45902946943040035
-56.99999032301538 51.0 -0.45564255899343126
-56.99999032301538 54.0 -0.4531916533409286
-56.99999032301538 57.0 -0.4506552799283258
-56.99999032301538 60.0 -0.4478404721794535

-54.00000611444827 -60.0 -0.5688235417310492
-54.00000611444827 -57.0 -0.5701008618136967
-54.00000611444827 -54.0 -0.5697792321577542
-54.00000611444827 -51.0 -0.5688528315908317
-54.00000611444827 -48.0 -0.5689239041900219
-54.00000611444827 -45.0 -0.5686842759379658
-54.00000611444827 -42.0 -0.5665037154653317
-54.00000611444827 -39.0 -0.5626644481344052
-54.00000611444827 -36.0 -0.5618093832070188
-54.00000611444827 -33.0 -0.5614359904916892
-54.00000611444827 -30.0 -0.5613333606871502
-54.00000611444827 -27.0 -0.5629247983732394
-54.00000611444827 -24.0 -0.5693093425434987
-54.00000611444827 -21.0 -0.4909708224549605
-54.00000611444827 -18.0 -0.4219921652391069
-54.00000611444827 -15.0 -0.36355930679292675
-54.00000611444827 -12.0 -0.31537318559444194
-54.00000611444827 -9.0 -0.2758413575238699
-54.00000611444827 -6.0 -0.24611291255182827
-54.00000611444827 -3.0 -0.2292125580350798
-54.00000611444827 0.0 -0.219919285347031
-54.00000611444827 3.0 -0.2192712542359104
-54.00000611444827 6.0 -0.22825241731997375
-54.00000611444827 9.0 -0.24687886324010871
-54.00000611444827 12.0 -0.2786085329438446
-54.00000611444827 15.0 -0.31875098141379415
-54.00000611444827 18.0 -0.3711795302810348
-54.00000611444827 21.0 -0.43189479493973015
-54.00000611444827 24.0 -0.502889940769183
-54.00000611444827 27.0 -0.49228535905543086
-54.00000611444827 30.0 -0.48643258919933785
-54.00000611444827 33.0 -0.47980129476143124
-54.00000611444827 36.0 -0.4741989180154752
-54.00000611444827 39.0 -0.4697591763806769
-54.00000611444827 42.0 -0.46482053041866894
-54.00000611444827 45.0 -0.4596483339344121
-54.00000611444827 48.0 -0.45611143862080694
-54.00000611444827 51.0 -0.4532899707763307
-54.00000611444827 54.0 -0.4506552953254104
-54.00000611444827 57.0 -0.44763163432733666
-54.00000611444827 60.0 -0.44493510538096914

-51.000021905881155 -60.0 -0.57067749014062
-51.000021905881155 -57.0 -0.5686678295611372
-51.000021905881155 -54.0 -0.5700635945474197
-51.000021905881155 -51.0 -0.5697792312354921
-51.000021905881155 -48.0 -0.5688989749990542
-51.000021905881155 -45.0 -0.5687639226707822
-51.000021905881155 -42.0 -0.5684602207174839
-51.000021905881155 -39.0 -0.5656733567269567
-51.000021905881155 -36.0 -0.5620150577375167
-51.000021905881155 -33.0 -0.5622647298520836
-51.000021905881155 -30.0 -0.5722722105276876
-51.000021905881155 -27.0 -0.47755527612958787
-51.000021905881155 -24.0 -0.3902766050562417
-51.000021905881155 -21.0 -0.3108083997363797
-51.000021905881155 -18.0 -0.24557489709244665
-51.000021905881155 -15.0 -0.18906338699661843
-51.000021905881155 -12.0 -0.14121351041260635
-51.000021905881155 -9.0 -0.1046200433501804
-51.000021905881155 -6.0 -0.07658740416120914
-51.000021905881155 -3.0 -0.05729760548583932
-51.000021905881155 0.0 -0.04744706264307388
-51.000021905881155 3.0 -0.04727611487032292
-51.000021905881155 6.0 -0.05574187863065974
-51.000021905881155 9.0 -0.07300640366450344
-51.000021905881155 12.0 -0.10051423572399264
-51.000021905881155 15.0 -0.13974865068170997
-51.000021905881155 18.0 -0.18987415399081484
-51.000021905881155 21.0 -0.2476861303979274
-51.000021905881155 24.0 -0.3214276259967947
-51.000021905881155 27.0 -0.4036857752102067
-51.000021905881155 30.0 -0.49322690800433056
-51.000021905881155 33.0 -0.4759897435877749
-51.000021905881155 36.0 -0.47099010907113675
-51.000021905881155 39.0 -0.46617484568256506
-51.000021905881155 42.0 -0.460330246336779
-51.000021905881155 45.0 -0.4565884382795547
-51.000021905881155 48.0 -0.45338889303522506
-51.000021905881155 51.0 -0.4506553125338173
-51.000021905881155 54.0 -0.44738990765298536
-51.000021905881155 57.0 -0.4446949132860026
-51.000021905881155 60.0 -0.4420179281325869

-48.00003769731404 -60.0 -0.5709626748843263
-48.00003769731404 -57.0 -0.5710372705547764
-48.00003769731404 -54.0 -0.5684550226290874
-48.00003769731404 -51.0 -0.5700107222854426
-48.00003769731404 -48.0 -0.5697792301978287
-48.00003769731404 -45.0 -0.5689369249174108
-48.00003769731404 -42.0 -0.5686225416629507
-48.00003769731404 -39.0 -0.5680418182379513
-48.00003769731404 -36.0 -0.5647879087146186
-48.00003769731404 -33.0 -0.5118662079704671
-48.00003769731404 -30.0 -0.4068332050302134
-48.00003769731404 -27.0 -0.3090814691775771
-48.00003769731404 -24.0 -0.22485286912143787
-48.00003769731404 -21.0 -0.14886553250465273
-48.00003769731404 -18.0 -0.0866241780067326
-48.00003769731404 -15.0 -0.03194646235990556
-48.00003769731404 -12.0 0.013662830654891104
-48.00003769731404 -9.0 0.05101335045012054
-48.00003769731404 -6.0 0.07977619969919483
-48.00003769731404 -3.0 0.10065959256241086
-48.00003769731404 0.0 0.11183041537005885
-48.00003769731404 3.0 0.11363619059272033
-48.00003769731404 6.0 0.10561261709970751
-48.00003769731404 9.0 0.08855051636921012
-48.00003769731404 12.0 0.06199078184300277
-48.00003769731404 15.0 0.024849236773095
-48.00003769731404 18.0 -0.023049432909325207
-48.00003769731404 21.0 -0.07951798462901266
-48.00003769731404 24.0 -0.14871329944681272
-48.00003769731404 27.0 -0.22874050089801876
-48.00003769731404 30.0 -0.3206691029736278
-48.00003769731404 33.0 -0.422295229377761
-48.00003769731404 36.0 -0.4675765285222611
-48.00003769731404 39.0 -0.4616012559599675
-48.00003769731404 42.0 -0.4570644745393027
-48.00003769731404 45.0 -0.45348620979975335
-48.00003769731404 48.0 -0.4506553318931494
-48.00003769731404 51.0 -0.44710757768168397
-48.00003769731404 54.0 -0.44438613639336333
-48.00003769731404 57.0 -0.4416294225359256
-48.00003769731404 60.0 -0.43883368221543917

-45.00005348874693 -60.0 -0.5707328599563188
-45.00005348874693 -57.0 -0.5711113140151934
-45.00005348874693 -54.0 -0.5711345375503688
-45.00005348874693 -51.0 -0.5683939068597496
-45.00005348874693 -48.0 -0.5699369451832995
-45.00005348874693 -45.0 -0.5697792290216599
-45.00005348874693 -42.0 -0.5689618634795182
-45.00005348874693 -39.0 -0.6056511037398976
-45.00005348874693 -36.0 -0.47503817310717333
-45.00005348874693 -33.0 -0.3570872932869891
-45.00005348874693 -30.0 -0.252477965113385
-45.00005348874693 -27.0 -0.15820301971036585
-45.00005348874693 -24.0 -0.0773047610830286
-45.00005348874693 -21.0 -0.005620256026791153
-45.00005348874693 -18.0 0.05682618022727924
-45.00005348874693 -15.0 0.11254187915487211
-45.00005348874693 -12.0 0.16156523368678313
-45.00005348874693 -9.0 0.20222995797804574
-45.00005348874693 -6.0 0.2343306427488264
-45.00005348874693 -3.0 0.26036733926514855
-45.00005348874693 0.0 0.27443108781897163
-45.00005348874693 3.0 0.27738061314268325
-45.00005348874693 6.0 0.26885862132137384
-45.00005348874693 9.0 0.2494557919359237
-45.00005348874693 12.0 0.2218690778298416
-45.00005348874693 15.0 0.18262088482876546
-45.00005348874693 18.0 0.13411272757168596
-45.00005348874693 21.0 0.07730575428421127
-45.00005348874693 24.0 0.010560686284263038
-45.00005348874693 27.0 -0.06736178205436011
-45.00005348874693 30.0 -0.15780772625538275
-45.00005348874693 33.0 -0.2586457510839802
-45.00005348874693 36.0 -0.370868880968886
-45.00005348874693 39.0 -0.4943995836200222
-45.00005348874693 42.0 -0.45357841637112795
-45.00005348874693 45.0 -0.4506553538335673
-45.00005348874693 48.0 -0.4468801769424926
-45.00005348874693 51.0 -0.4439879506113871
-45.00005348874693 54.0 -0.4411334208943338
-45.00005348874693 57.0 -0.43789350992122533
-45.00005348874693 60.0 -0.4349534042257339

-42.000069280179815 -60.0 -0.5694446384305321
-42.000069280179815 -57.0 -0.5705547522238521
-42.000069280179815 -54.0 -0.5710792875721176
-42.000069280179815 -51.0 -0.5709806867551827
-42.000069280179815 -48.0 -0.5690232506366049
-42.000069280179815 -45.0 -0.5698348313246764
-42.000069280179815 -42.0 -0.5964249619255241
-42.000069280179815 -39.0 -0.45727010716224414
-42.000069280179815 -36.0 -0.32883918115114547
-42.000069280179815 -33.0 -0.2141643308278872
-42.000069280179815 -30.0 -0.11378425926591004
-42.000069280179815 -27.0 -0.024976970662471294
-42.000069280179815 -24.0 0.055171300195952885
-42.000069280179815 -21.0 0.12811306663055733
-42.000069280179815 -18.0 0.1949361733842111
-42.000069280179815 -15.0 0.2576260711062634
-42.000069280179815 -12.0 0.3156517516530259
-42.000069280179815 -9.0 0.362778419207399
-42.000069280179815 -6.0 0.40371216395861964
-42.000069280179815 -3.0 0.43539001622336493
-42.000069280179815 0.0 0.44903584168941196
-42.000069280179815 3.0 0.45356763539233647
-42.000069280179815 6.0 0.4454214431668942
-42.000069280179815 9.0 0.42512172923758307
-42.000069280179815 12.0 0.39028727859039763
-42.000069280179815 15.0 0.3461575626444349
-42.000069280179815 18.0 0.2911710573944213
-42.000069280179815 21.0 0.2294109153565211
-42.000069280179815 24.0 0.16001067831317292
-42.000069280179815 27.0 0.08148755264898558
-42.000069280179815 30.0 -0.007293724097323756
-42.000069280179815 33.0 -0.10591194693107207
-42.000069280179815 36.0 -0.21696698917012458
-42.000069280179815 39.0 -0.3416337988319634
-42.000069280179815 42.0 -0.47733649514819343
-42.000069280179815 45.0 -0.44670233680381466
-42.000069280179815 48.0 -0.4434717418049598
-42.000069280179815 51.0 -0.44063026307445496
-42.000069280179815 54.0 -0.4371837997176106
-42.000069280179815 57.0 -0.4335718732752395
-42.000069280179815 60.0 -0.430328060249647

-39.0000850716127 -60.0 -0.5691411286957322
-39.0000850716127 -57.0 -0.5690149551928945
-39.0000850716127 -54.0 -0.5702970662314695
-39.0000850716127 -51.0 -0.5709361169849817
-39.0000850716127 -48.0 -0.570642817825812
-39.0000850716127 -45.0 -0.6061576185107639
-39.0000850716127 -42.0 -0.4587999972998024
-39.0000850716127 -39.0 -0.3193006591105041
-39.0000850716127 -36.0 -0.19496293195220982
-39.0000850716127 -33.0 -0.08756783223073344
-39.0000850716127 -30.0 0.008871479296793107
-39.0000850716127 -27.0 0.09760960442195712
-39.0000850716127 -24.0 0.1807749750983321
-39.0000850716127 -21.0 0.26107329988264727
-39.0000850716127 -18.0 0.33856930869379404
-39.0000850716127 -15.0 0.41557297092942336
-39.0000850716127 -12.0 0.4845914900156219
-39.0000850716127 -9.0 0.5443205263923969
-39.0000850716127 -6.0 0.5943939836231193
-39.0000850716127 -3.0 0.6316359513418321
-39.0000850716127 0.0 0.6503413650215929
-39.0000850716127 3.0 0.6567797124975687
-39.0000850716127 6.0 0.6449209786995542
-39.0000850716127 9.0 0.6176705799704699
-39.0000850716127 12.0 0.5764694518815174
-39.0000850716127 15.0 0.5256840299129019
-39.0000850716127 18.0 0.4608388296723446
-39.0000850716127 21.0 0.38798019958977437
-39.0000850716127 24.0 0.3091491664678408
-39.0000850716127 27.0 0.22515282884751509
-39.0000850716127 30.0 0.1337689556739041
-39.0000850716127 33.0 0.03500587064645688
-39.0000850716127 36.0 -0.07407851404971906
-39.0000850716127 39.0 -0.19595494654120668
-39.0000850716127 42.0 -0.33327140470198807
-39.0000850716127 45.0 -0.4801510379848427
-39.0000850716127 48.0 -0.43989373688661937
-39.0000850716127 51.0 -0.43614306779017875
-39.0000850716127 54.0 -0.4319383189440118
-39.0000850716127 57.0 -0.42912804808848987
-39.0000850716127 60.0 -0.4263524572709745

-36.00010086304559 -60.0 -0.5707276898872061
-36.00010086304559 -57.0 -0.5693342943568984
-36.00010086304559 -54.0 -0.5691965328996365
-36.00010086304559 -51.0 -0.5695643171512463
-36.00010086304559 -48.0 -0.5707328911854798
-36.00010086304559 -45.0 -0.4777396722768124
-36.00010086304559 -42.0 -0.33090190182122786
-36.00010086304559 -39.0 -0.1973392404824006
-36.00010086304559 -36.0 -0.08008343068092767
-36.00010086304559 -33.0 0.024723839116793357
-36.00010086304559 -30.0 0.12239601155456885
-36.00010086304559 -27.0 0.21532643668137913
-36.00010086304559 -24.0 0.30820496742501796
-36.00010086304559 -21.0 0.40064242156905955
-36.00010086304559 -18.0 0.49780067122959065
-36.00010086304559 -15.0 0.5881245312416374
-36.00010086304559 -12.0 0.6714349810233274
-36.00010086304559 -9.0 0.7423993800661193
-36.00010086304559 -6.0 0.7972905525773726
-36.00010086304559 -3.0 0.8324028959735611
-36.00010086304559 0.0 0.8489972980983621
-36.00010086304559 3.0 0.8506027209655798
-36.00010086304559 6.0 0.8425749612776596
-36.00010086304559 9.0 0.8128220749591922
-36.00010086304559 12.0 0.7704506333148374
-36.00010086304559 15.0 0.7124769559842398
-36.00010086304559 18.0 0.640797005590762
-36.00010086304559 21.0 0.5575437578011542
-36.00010086304559 24.0 0.46679987428929737
-36.00010086304559 27.0 0.37181787689240603
-36.00010086304559 30.0 0.2716289111604099
-36.00010086304559 33.0 0.1675643064438406
-36.00010086304559 36.0 0.056613679380188
-36.00010086304559 39.0 -0.06341360386520158
-36.00010086304559 42.0 -0.19799296701481334
-36.00010086304559 45.0 -0.3456531876671995
-36.00010086304559 48.0 -0.43495351729922643
-36.00010086304559 51.0 -0.43084244705509117
-36.00010086304559 54.0 -0.4272693798616362
-36.00010086304559 57.0 -0.42537681605197525
-36.00010086304559 60.0 -0.4220701511465153

-33.000116654478475 -60.0 -0.572050691866171
-33.000116654478475 -57.0 -0.5714370022542333
-33.000116654478475 -54.0 -0.5701202258617577
-33.000116654478475 -51.0 -0.569074740564979
-33.000116654478475 -48.0 -0.5189923685015013
-33.000116654478475 -45.0 -0.36086941640883197
-33.000116654478475 -42.0 -0.2173387849450082
-33.000116654478475 -39.0 -0.09098653347122469
-33.000116654478475 -36.0 0.022890909017145987
-33.000116654478475 -33.0 0.12844108828228756
-33.000116654478475 -30.0 0.23203341569056693
-33.000116654478475 -27.0 0.3353968753727955
-33.000116654478475 -24.0 0.445412267264271
-33.000116654478475 -21.0 0.5556157662164392
-33.000116654478475 -18.0 0.6682102173204123
-33.000116654478475 -15.0 0.7679864624085863
-33.000116654478475 -12.0 0.8514498863838246
-33.000116654478475 -9.0 0.9178341397683064
-33.000116654478475 -6.0 0.9527454569257422
-33.000116654478475 -3.0 0.9720330003429575
-33.000116654478475 0.0 0.9717002330351346
-33.000116654478475 3.0 0.9698926947695493
-33.000116654478475 6.0 0.9584926856369029
-33.000116654478475 9.0 0.9459217417567607
-33.000116654478475 12.0 0.9153369180065547
-33.000116654478475 15.0 0.8731495320038498
-33.000116654478475 18.0 0.8063194161445664
-33.000116654478475 21.0 0.7245087424417727
-33.000116654478475 24.0 0.6281057482340799
-33.000116654478475 27.0 0.5229076382883107
-33.000116654478475 30.0 0.4099749414716736
-33.000116654478475 33.0 0.2955611287029921
-33.000116654478475 36.0 0.17945975709619602
-33.000116654478475 39.0 0.05710937372711918
-33.000116654478475 42.0 -0.07485816345781962
-33.000116654478475 45.0 -0.22052807603505842
-33.000116654478475 48.0 -0.3784184932665901
-33.000116654478475 51.0 -0.42624329298913527
-33.000116654478475 54.0 -0.42348398778262364
-33.000116654478475 57.0 -0.4208406087783301
-33.000116654478475 60.0 -0.4184253844722378

-30.000132445911362 -60.0 -0.571495245173701
-30.000132445911362 -57.0 -0.5716645766251116
-30.000132445911362 -54.0 -0.5719920837553795
-30.000132445911362 -51.0 -0.5824874103038236
-30.000132445911362 -48.0 -0.41250687029183747
-30.000132445911362 -45.0 -0.2570728922848219
-30.000132445911362 -42.0 -0.11888364856720664
-30.000132445911362 -39.0 0.003920273524211949
-30.000132445911362 -36.0 0.1169939010802761
-30.000132445911362 -33.0 0.2275078876613791
-30.000132445911362 -30.0 0.34051135870162474
-30.000132445911362 -27.0 0.46064375390882545
-30.000132445911362 -24.0 0.5877264529255919
-30.000132445911362 -21.0 0.715528341323685
-30.000132445911362 -18.0 0.8260842107399524
-30.000132445911362 -15.0 0.916722636385036
-30.000132445911362 -12.0 0.9759663780916804
-30.000132445911362 -9.0 0.9915944956136131
-30.000132445911362 -6.0 0.9736072605901797
-30.000132445911362 -3.0 0.955292631711465
-30.000132445911362 0.0 0.9196406858551586
-30.000132445911362 3.0 0.918058105302322
-30.000132445911362 6.0 0.9051169360784973
-30.000132445911362 9.0 0.9292280307149366
-30.000132445911362 12.0 0.9302402928025095
-30.000132445911362 15.0 0.93886902443885
-30.000132445911362 18.0 0.9134197324887173
-30.000132445911362 21.0 0.8594710783563982
-30.000132445911362 24.0 0.776816774181021
-30.000132445911362 27.0 0.6682402440947234
-30.000132445911362 30.0 0.5477867107420293
-30.000132445911362 33.0 0.42237930271583773
-30.000132445911362 36.0 0.2961488118220358
-30.000132445911362 39.0 0.16946313044952527
-30.000132445911362 42.0 0.037554715594531336
-30.000132445911362 45.0 -0.10615018560005397
-30.000132445911362 48.0 -0.26415557040935034
-30.000132445911362 51.0 -0.4329235354803912
-30.000132445911362 54.0 -0.4189469995277087
-30.000132445911362 57.0 -0.41632834538258723
-30.000132445911362 60.0 -0.41392369770062687

-27.00014823734425 -60.0 -0.5718185278920744
-27.00014823734425 -57.0 -0.5715360905204265
-27.00014823734425 -54.0 -0.5714952304313871
-27.00014823734425 -51.0 -0.4856049967853506
-27.00014823734425 -48.0 -0.3150917524654012
-27.00014823734425 -45.0 -0.16430697329068453
-27.00014823734425 -42.0 -0.03218792106938108
-27.00014823734425 -39.0 0.08819215416798179
-27.00014823734425 -36.0 0.20469095034102536
-27.00014823734425 -33.0 0.32310456288533257
-27.00014823734425 -30.0 0.4510316366561617
-27.00014823734425 -27.0 0.590030469280618
-27.00014823734425 -24.0 0.7312750939865577
-27.00014823734425 -21.0 0.854875855828227
-27.00014823734425 -18.0 0.9451296179355122
-27.00014823734425 -15.0 0.9884791344788668
-27.00014823734425 -12.0 0.9641768117232734
-27.00014823734425 -9.0 0.887074398653083
-27.00014823734425 -6.0 0.8055719282585316
-27.00014823734425 -3.0 0.728963638321042
-27.00014823734425 0.0 0.6671665032173242
-27.00014823734425 3.0 0.6461874334069826
-27.00014823734425 6.0 0.6579308455484256
-27.00014823734425 9.0 0.7041768168235069
-27.00014823734425 12.0 0.7706916498831975
-27.00014823734425 15.0 0.8538525315233294
-27.00014823734425 18.0 0.9031104513701151
-27.00014823734425 21.0 0.9178316583441741
-27.00014823734425 24.0 0.8804237373154618
-27.00014823734425 27.0 0.8002292889454612
-27.00014823734425 30.0 0.6830810653042003
-27.00014823734425 33.0 0.5483807487322565
-27.00014823734425 36.0 0.40927822635285993
-27.00014823734425 39.0 0.2749511150356942
-27.00014823734425 42.0 0.139831680329804
-27.00014823734425 45.0 -0.0034032742957997466
-27.00014823734425 48.0 -0.15811040550788957
-27.00014823734425 51.0 -0.32894477722001997
-27.00014823734425 54.0 -0.4139237462538105
-27.00014823734425 57.0 -0.4114659967576819
-27.00014823734425 60.0 -0.4091716340548078

-24.000164028777135 -60.0 -0.5729823993712457
-24.000164028777135 -57.0 -0.5726921556402836
-24.000164028777135 -54.0 -0.5784641085644123
-24.000164028777135 -51.0 -0.39860051725207396
-24.000164028777135 -48.0 -0.2333805420697627
-24.000164028777135 -45.0 -0.08710097437164419
-24.000164028777135 -42.0 0.04249250377125337
-24.000164028777135 -39.0 0.16443152850793336
-24.000164028777135 -36.0 0.2883195224172566
-24.000164028777135 -33.0 0.42214888363877
-24.000164028777135 -30.0 0.5662323190673707
-24.000164028777135 -27.0 0.7168148329026929
-24.000164028777135 -24.0 0.8546784024065585
-24.000164028777135 -21.0 0.9494380647889543
-24.000164028777135 -18.0 0.9759568461115045
-24.000164028777135 -15.0 0.9139037728713195
-24.000164028777135 -12.0 0.7860710746857932
-24.000164028777135 -9.0 0.63890212473304
-24.000164028777135 -6.0 0.493154195963379
-24.000164028777135 -3.0 0.38184988529688246
-24.000164028777135 0.0 0.3078163995109403
-24.000164028777135 3.0 0.2760171577030006
-24.000164028777135 6.0 0.30527604324152957
-24.000164028777135 9.0 0.3698188395124034
-24.000164028777135 12.0 0.47814399609553515
-24.000164028777135 15.0 0.6156010035207199
-24.000164028777135 18.0 0.7510449501388403
-24.000164028777135 21.0 0.8584337427184577
-24.000164028777135 24.0 0.9130768278004991
-24.000164028777135 27.0 0.8847881623638936
-24.000164028777135 30.0 0.7950051360644481
-24.000164028777135 33.0 0.6639702031927974
-24.000164028777135 36.0 0.5214831137462829
-24.000164028777135 39.0 0.37683301369966515
-24.000164028777135 42.0 0.23377447821282626
-24.000164028777135 45.0 0.08884941102034616
-24.000164028777135 48.0 -0.06586139627548608
-24.000164028777135 51.0 -0.2347701571100918
-24.000164028777135 54.0 -0.4148876086968658
-24.000164028777135 57.0 -0.4056821939706644
-24.000164028777135 60.0 -0.40281819714274447

-21.000179820210022 -60.0 -0.5733975899020038
-21.000179820210022 -57.0 -0.5731565242717691
-21.000179820210022 -54.0 -0.5006226752949824
-21.000179820210022 -51.0 -0.3214596744599164
-21.000179820210022 -48.0 -0.1605489099441671
-21.000179820210022 -45.0 -0.019969860598394965
-21.000179820210022 -42.0 0.10850928839824946
-21.000179820210022 -39.0 0.23588051002195473
-21.000179820210022 -36.0 0.3696748006470089
-21.000179820210022 -33.0 0.5170292866337128
-21.000179820210022 -30.0 0.6755236861224229
-21.000179820210022 -27.0 0.8247823965035543
-21.000179820210022 -24.0 0.9319247558143261
-21.000179820210022 -21.0 0.953992278746086
-21.000179820210022 -18.0 0.8791259841753156
-21.000179820210022 -15.0 0.7200877656638943
-21.000179820210022 -12.0 0.5211323153198198
-21.000179820210022 -9.0 0.3198627247935459
-21.000179820210022 -6.0 0.14920727576421494
-21.000179820210022 -3.0 0.021757081865178246
-21.000179820210022 0.0 -0.05664477830720147
-21.000179820210022 3.0 -0.08289827326243632
-21.000179820210022 6.0 -0.051316561453561726
-21.000179820210022 9.0 0.028092957446577395
-21.000179820210022 12.0 0.15014589896119457
-21.000179820210022 15.0 0.3156720897850889
-21.000179820210022 18.0 0.5083034441702561
-21.000179820210022 21.0 0.6942723802857074
-21.000179820210022 24.0 0.8346160545195335
-21.000179820210022 27.0 0.8966609913936796
-21.000179820210022 30.0 0.8669626680944049
-21.000179820210022 33.0 0.7665507742956958
-21.000179820210022 36.0 0.6261485552592022
-21.000179820210022 39.0 0.4734245959521887
-21.000179820210022 42.0 0.3213717861813505
-21.000179820210022 45.0 0.17157967556760859
-21.000179820210022 48.0 0.0163351732560741
-21.000179820210022 51.0 -0.15073585731807992
-21.000179820210022 54.0 -0.331629340616474
-21.000179820210022 57.0 -0.40202276879387294
-21.000179820210022 60.0 -0.4013179458908281

-18.00019561164291 -60.0 -0.5730892911315498
-18.00019561164291 -57.0 -0.626181276575238
-18.00019561164291 -54.0 -0.43467711860167757
-18.00019561164291 -51.0 -0.2580607328810192
-18.00019561164291 -48.0 -0.10161025593129447
-18.00019561164291 -45.0 0.037229355507293435
-18.00019561164291 -42.0 0.1675866435592946
-18.00019561164291 -39.0 0.3015952480511998
-18.00019561164291 -36.0 0.4464128394987975
-18.00019561164291 -33.0 0.6057398910234038
-18.00019561164291 -30.0 0.7659113588460831
-18.00019561164291 -27.0 0.8954487866684295
-18.00019561164291 -24.0 0.9481237020799776
-18.00019561164291 -21.0 0.8872960322171861
-18.00019561164291 -18.0 0.7188763591029329
-18.00019561164291 -15.0 0.4783462129997676
-18.00019561164291 -12.0 0.23122894561619967
-18.00019561164291 -9.0 0.015540066445250932
-18.00019561164291 -6.0 -0.15974712353192486
-18.00019561164291 -3.0 -0.2906410798412557
-18.00019561164291 0.0 -0.36071044898354726
-18.00019561164291 3.0 -0.38178893226605404
-18.00019561164291 6.0 -0.3490247384687279
-18.00019561164291 9.0 -0.2655871143943005
-18.00019561164291 12.0 -0.13701332461049215
-18.00019561164291 15.0 0.039024321160825645
-18.00019561164291 18.0 0.249388507429965
-18.00019561164291 21.0 0.4806799844317265
-18.00019561164291 24.0 0.6912926813763373
-18.00019561164291 27.0 0.8377479966693777
-18.00019561164291 30.0 0.8895997950963198
-18.00019561164291 33.0 0.8361237663717286
-18.00019561164291 36.0 0.7144795358247539
-18.00019561164291 39.0 0.5630326981029612
-18.00019561164291 42.0 0.402182765311004
-18.00019561164291 45.0 0.24472292050175937
-18.00019561164291 48.0 0.08811868703920263
-18.00019561164291 51.0 -0.07868008307089049
-18.00019561164291 54.0 -0.2602058524754885
-18.00019561164291 57.0 -0.4519789950786772
-18.00019561164291 60.0 -0.3974176470919653

-15.000211403075795 -60.0 -0.5723640576169556
-15.000211403075795 -57.0 -0.5678291784051166
-15.000211403075795 -54.0 -0.37836461549335276
-15.000211403075795 -51.0 -0.2048508364391444
-15.000211403075795 -48.0 -0.0523057461644914
-15.000211403075795 -45.0 0.08442281382656198
-15.000211403075795 -42.0 0.21912229655658771
-15.000211403075795 -39.0 0.3588858626648948
-15.000211403075795 -36.0 0.5127784985941753
-15.000211403075795 -33.0 0.678572205281039
-15.000211403075795 -30.0 0.8320048824860989
-15.000211403075795 -27.0 0.9288225970955968
-15.000211403075795 -24.0 0.9079275227823255
-15.000211403075795 -21.0 0.754225740677563
-15.000211403075795 -18.0 0.5068471085960575
-15.000211403075795 -15.0 0.23499137676727536
-15.000211403075795 -12.0 -0.018877199599534857
-15.000211403075795 -9.0 -0.23734292027743614
-15.000211403075795 -6.0 -0.41023567264292543
-15.000211403075795 -3.0 -0.5281119893987979
-15.000211403075795 0.0 -0.5961088216419498
-15.000211403075795 3.0 -0.6145519974935587
-15.000211403075795 6.0 -0.5808108644003263
-15.000211403075795 9.0 -0.4921654520741593
-15.000211403075795 12.0 -0.36178466641843504
-15.000211403075795 15.0 -0.18701478106816496
-15.000211403075795 18.0 0.029101694306505284
-15.000211403075795 21.0 0.27644700681287726
-15.000211403075795 24.0 0.5282472099970867
-15.000211403075795 27.0 0.7476252136322705
-15.000211403075795 30.0 0.8779169522700255
-15.000211403075795 33.0 0.8717769316628453
-15.000211403075795 36.0 0.7846555585790244
-15.000211403075795 39.0 0.636960074956811
-15.000211403075795 42.0 0.4751336210296928
-15.000211403075795 45.0 0.311379548063879
-15.000211403075795 48.0 0.15017855119043333
-15.000211403075795 51.0 -0.01654001566818832
-15.000211403075795 54.0 -0.19701385839029892
-15.000211403075795 57.0 -0.3896917850558086
-15.000211403075795 60.0 -0.39304468156596617

-12.000227194508682 -60.0 -0.5737231971011548
-12.000227194508682 -57.0 -0.5221507939856106
-12.000227194508682 -54.0 -0.3312357765362154
-12.000227194508682 -51.0 -0.16174132731702057
-12.000227194508682 -48.0 -0.01216871852215194
-12.000227194508682 -45.0 0.1254762114638822
-12.000227194508682 -42.0 0.26275366884909135
-12.000227194508682 -39.0 0.4102717238649497
-12.000227194508682 -36.0 0.5727456245455639
-12.000227194508682 -33.0 0.7412909411422981
-12.000227194508682 -30.0 0.8778392742157625
-12.000227194508682 -27.0 0.9208203201648767
-12.000227194508682 -24.0 0.8308633477704467
-12.000227194508682 -21.0 0.6110475597968948
-12.000227194508682 -18.0 0.3237684431496047
-12.000227194508682 -15.0 0.03556634823003635
-12.000227194508682 -12.0 -0.2143554256302352
-12.000227194508682 -9.0 -0.42490898979699077
-12.000227194508682 -6.0 -0.5900830981496796
-12.000227194508682 -3.0 -0.7110562732126166
-12.000227194508682 0.0 -0.7820930657117536
-12.000227194508682 3.0 -0.7908837094391424
-12.000227194508682 6.0 -0.7516560689031802
-12.000227194508682 9.0 -0.6588559934206888
-12.000227194508682 12.0 -0.5242802481995847
-12.000227194508682 15.0 -0.3491128055761134
-12.000227194508682 18.0 -0.1383054901564681
-12.000227194508682 21.0 0.10828721199396944
-12.000227194508682 24.0 0.37518832553203263
-12.000227194508682 27.0 0.6298974230587991
-12.000227194508682 30.0 0.8176344721260015
-12.000227194508682 33.0 0.8898098475002864
-12.000227194508682 36.0 0.8350269558371298
-12.000227194508682 39.0 0.7019981644392753
-12.000227194508682 42.0 0.5353222876410051
-12.000227194508682 45.0 0.3681881016846773
-12.000227194508682 48.0 0.20344150673071318
-12.000227194508682 51.0 0.03530637577490645
-12.000227194508682 54.0 -0.14466893208450268
-12.000227194508682 57.0 -0.3379971865579673
-12.000227194508682 60.0 -0.38779644140276864

-9.000242985941568 -60.0 -0.5711119681058019
-9.000242985941568 -57.0 -0.48634795504753164
-9.000242985941568 -54.0 -0.2963015967416012
-9.000242985941568 -51.0 -0.1297700352187551
-9.000242985941568 -48.0 0.018728136996376415
-9.000242985941568 -45.0 0.15681195404378334
-9.000242985941568 -42.0 0.2988165636616415
-9.000242985941568 -39.0 0.45401096880568803
-9.000242985941568 -36.0 0.6215512821901974
-9.000242985941568 -33.0 0.7877897605835912
-9.000242985941568 -30.0 0.8989622206955955
-9.000242985941568 -27.0 0.9019156918488699
-9.000242985941568 -24.0 0.7491315799214611
-9.000242985941568 -21.0 0.47806144991073096
-9.000242985941568 -18.0 0.17581015372279177
-9.000242985941568 -15.0 -0.10765960238198713
-9.000242985941568 -12.0 -0.35300547290878825
-9.000242985941568 -9.0 -0.5573623323851857
-9.000242985941568 -6.0 -0.7228188115936462
-9.000242985941568 -3.0 -0.8383474601999751
-9.000242985941568 0.0 -0.9050647521469356
-9.000242985941568 3.0 -0.9143188919112052
-9.000242985941568 6.0 -0.8672419602763578
-9.000242985941568 9.0 -0.7719744626662159
-9.000242985941568 12.0 -0.632241092675338
-9.000242985941568 15.0 -0.45765927277699625
-9.000242985941568 18.0 -0.256095070979054
-9.000242985941568 21.0 -0.01769613823593266
-9.000242985941568 24.0 0.25290152925126785
-9.000242985941568 27.0 0.5253186329269178
-9.000242985941568 30.0 0.756284045738436
-9.000242985941568 33.0 0.8806813748470002
-9.000242985941568 36.0 0.8668318121222836
-9.000242985941568 39.0 0.7496961309348937
-9.000242985941568 42.0 0.5868199438602841
-9.000242985941568 45.0 0.41430948170784326
-9.000242985941568 48.0 0.24684944984771973
-9.000242985941568 51.0 0.07767768538729233
-9.000242985941568 54.0 -0.10168635915493054
-9.000242985941568 57.0 -0.294752206989178
-9.000242985941568 60.0 -0.3827615583041701

-6.000258777374454 -60.0 -0.5741870768874998
-6.000258777374454 -57.0 -0.46125025423441235
-6.000258777374454 -54.0 -0.2717834581186829
-6.000258777374454 -51.0 -0.10653084879812232
-6.000258777374454 -48.0 0.04157400419878909
-6.000258777374454 -45.0 0.18083519198774856
-6.000258777374454 -42.0 0.32522172116654574
-6.000258777374454 -39.0 0.48505300442788485
-6.000258777374454 -36.0 0.6575470815847656
-6.000258777374454 -33.0 0.8156330531243002
-6.000258777374454 -30.0 0.9075954923369921
-6.000258777374454 -27.0 0.8646288313453944
-6.000258777374454 -24.0 0.6656889725695462
-6.000258777374454 -21.0 0.38289599185554063
-6.000258777374454 -18.0 0.07418234335768598
-6.000258777374454 -15.0 -0.1987006444179672
-6.000258777374454 -12.0 -0.4343360132866692
-6.000258777374454 -9.0 -0.6302377682152622
-6.000258777374454 -6.0 -0.7926788459448909
-6.000258777374454 -3.0 -0.9121145597590818
-6.000258777374454 0.0 -0.9784442728987551
-6.000258777374454 3.0 -0.9813162374488478
-6.000258777374454 6.0 -0.9300941845172697
-6.000258777374454 9.0 -0.8280331701203889
-6.000258777374454 12.0 -0.6909482154865122
-6.000258777374454 15.0 -0.5196936685224676
-6.000258777374454 18.0 -0.32330422775105894
-6.000258777374454 21.0 -0.09275083992373154
-6.000258777374454 24.0 0.17043048504088198
-6.000258777374454 27.0 0.4507972787631601
-6.000258777374454 30.0 0.6997533323086347
-6.000258777374454 33.0 0.8608147276093806
-6.000258777374454 36.0 0.8825011337792554
-6.000258777374454 39.0 0.7836029086899763
-6.000258777374454 42.0 0.626524689400772
-6.000258777374454 45.0 0.4512800536044274
-6.000258777374454 48.0 0.280387545203151
-6.000258777374454 51.0 0.11001212764646402
-6.000258777374454 54.0 -0.06919362734118409
-6.000258777374454 57.0 -0.26299895135756873
-6.000258777374454 60.0 -0.3778245614158619

-3.00027456880734 -60.0 -0.5731088934127823
-3.00027456880734 -57.0 -0.4461004281569554
-3.00027456880734 -54.0 -0.25777049364478244
-3.00027456880734 -51.0 -0.09254618859811226
-3.00027456880734 -48.0 0.05553236275416201
-3.00027456880734 -45.0 0.19628447689715892
-3.00027456880734 -42.0 0.3433468766418049
-3.00027456880734 -39.0 0.5044907860688975
-3.00027456880734 -36.0 0.6801784356623605
-3.00027456880734 -33.0 0.8299157640654002
-3.00027456880734 -30.0 0.906842752884835
-3.00027456880734 -27.0 0.8356820878894835
-3.00027456880734 -24.0 0.6141655668275082
-3.00027456880734 -21.0 0.3244532640890671
-3.00027456880734 -18.0 0.020418565215815174
-3.00027456880734 -15.0 -0.24102293664472374
-3.00027456880734 -12.0 -0.4669096473389957
-3.00027456880734 -9.0 -0.6544929534321013
-3.00027456880734 -6.0 -0.8060644224396959
-3.00027456880734 -3.0 -0.9147978932514392
-3.00027456880734 0.0 -0.9760107835119805
-3.00027456880734 3.0 -0.979706047227543
-3.00027456880734 6.0 -0.9348632663188385
-3.00027456880734 9.0 -0.8356049696353425
-3.00027456880734 12.0 -0.7000193505981228
-3.00027456880734 15.0 -0.5369002358819677
-3.00027456880734 18.0 -0.3476980596790788
-3.00027456880734 21.0 -0.12897133196156635
-3.00027456880734 24.0 0.12527534159397852
-3.00027456880734 27.0 0.4049026180137726
-3.00027456880734 30.0 0.6654840433285603
-3.00027456880734 33.0 0.8429564156222163
-3.00027456880734 36.0 0.8881713036721318
-3.00027456880734 39.0 0.8059223268548207
-3.00027456880734 42.0 0.6527422355268062
-3.00027456880734 45.0 0.4768746049059454
-3.00027456880734 48.0 0.3032692659083722
-3.00027456880734 51.0 0.1323420430806853
-3.00027456880734 54.0 -0.048130149839808435
-3.00027456880734 57.0 -0.24281130647665614
-3.00027456880734 60.0 -0.373833360030787

-0.0002903602402257732 -60.0 -0.573483019751247
-0.0002903602402257732 -57.0 -0.4388802823071752
-0.0002903602402257732 -54.0 -0.25247848442089194
-0.0002903602402257732 -51.0 -0.08702337972259166
-0.0002903602402257732 -48.0 0.06101586482564989
-0.0002903602402257732 -45.0 0.20309479516646292
-0.0002903602402257732 -42.0 0.3518319699483019
-0.0002903602402257732 -39.0 0.5141786623392058
-0.0002903602402257732 -36.0 0.6857178767086427
-0.0002903602402257732 -33.0 0.8333033742656455
-0.0002903602402257732 -30.0 0.9009216739012503
-0.0002903602402257732 -27.0 0.8123317384749059
-0.0002903602402257732 -24.0 0.5891134657311315
-0.0002903602402257732 -21.0 0.3046296083011316
-0.0002903602402257732 -18.0 0.010063093183758035
-0.0002903602402257732 -15.0 -0.242734500013739
-0.0002903602402257732 -12.0 -0.45841630237682884
-0.0002903602402257732 -9.0 -0.6339683259194874
-0.0002903602402257732 -6.0 -0.7749345321298368
-0.0002903602402257732 -3.0 -0.8783641924867859
-0.0002903602402257732 0.0 -0.9352671544765808
-0.0002903602402257732 3.0 -0.9359821629943016
-0.0002903602402257732 6.0 -0.8884732564128964
-0.0002903602402257732 9.0 -0.796634964344106
-0.0002903602402257732 12.0 -0.6724140459403708
-0.0002903602402257732 15.0 -0.5166214157256356
-0.0002903602402257732 18.0 -0.3357068516285491
-0.0002903602402257732 21.0 -0.12769152094650033
-0.0002903602402257732 24.0 0.11677202746478899
-0.0002903602402257732 27.0 0.3897347041100108
-0.0002903602402257732 30.0 0.6536625212589823
-0.0002903602402257732 33.0 0.8412436322202375
-0.0002903602402257732 36.0 0.8939259441199728
-0.0002903602402257732 39.0 0.816983964994615
-0.0002903602402257732 42.0 0.6671624065636237
-0.0002903602402257732 45.0 0.4919980032879674
-0.0002903602402257732 48.0 0.3165859793902348
-0.0002903602402257732 51.0 0.14330358632925672
-0.0002903602402257732 54.0 -0.0374188672540662
-0.0002903602402257732 57.0 -0.23146527618284035
-0.0002903602402257732 60.0 -0.4367014495168912

2.9996938483268885 -60.0 -0.5732440307822079
2.9996938483268885 -57.0 -0.4438092716732838
2.9996938483268885 -54.0 -0.2567778499608421
2.9996938483268885 -51.0 -0.09046008189581672
2.9996938483268885 -48.0 0.05793294778505828
2.9996938483268885 -45.0 0.20034623876911956
2.9996938483268885 -42.0 0.3485230814243207
2.9996938483268885 -39.0 0.5097093303495006
2.9996938483268885 -36.0 0.6803768462892795
2.9996938483268885 -33.0 0.8276882629580439
2.9996938483268885 -30.0 0.8877607528975237
2.9996938483268885 -27.0 0.8085903052008622
2.9996938483268885 -24.0 0.5987333926872801
2.9996938483268885 -21.0 0.3209458398426605
2.9996938483268885 -18.0 0.036799118278527956
2.9996938483268885 -15.0 -0.2068593040266113
2.9996938483268885 -12.0 -0.4100534335667029
2.9996938483268885 -9.0 -0.5788214612844605
2.9996938483268885 -6.0 -0.7083851434597501
2.9996938483268885 -3.0 -0.7994108152953388
2.9996938483268885 0.0 -0.8466187948658058
2.9996938483268885 3.0 -0.8508391205575643
2.9996938483268885 6.0 -0.8079791734645463
2.9996938483268885 9.0 -0.7242658484256702
2.9996938483268885 12.0 -0.6075414192479596
2.9996938483268885 15.0 -0.46859484410629726
2.9996938483268885 18.0 -0.2950217639468525
2.9996938483268885 21.0 -0.09502795202596395
2.9996938483268885 24.0 0.14290860847905346
2.9996938483268885 27.0 0.4085322440927791
2.9996938483268885 30.0 0.6650066303820588
2.9996938483268885 33.0 0.8472653731371963
2.9996938483268885 36.0 0.8945953509529084
2.9996938483268885 39.0 0.8235141647943488
2.9996938483268885 42.0 0.6700548444406911
2.9996938483268885 45.0 0.49440076461199123
2.9996938483268885 48.0 0.31932249069476365
2.9996938483268885 51.0 0.1454806130984874
2.9996938483268885 54.0 -0.03687049299919158
2.9996938483268885 57.0 -0.23124721176233723
2.9996938483268885 60.0 -0.3639188521675032

5.999678056894003 -60.0 -0.5734372342677104
5.999678056894003 -57.0 -0.45976344777143663
5.999678056894003 -54.0 -0.2702266194065815
5.999678056894003 -51.0 -0.10356849135318598
5.999678056894003 -48.0 0.04645151523367295
5.999678056894003 -45.0 0.18787299569542612
5.999678056894003 -42.0 0.3362561416348292
5.999678056894003 -39.0 0.4955631919239892
5.999678056894003 -36.0 0.6659588796324627
5.999678056894003 -33.0 0.812033533981614
5.999678056894003 -30.0 0.8819684704068081
5.999678056894003 -27.0 0.8218561225335989
5.999678056894003 -24.0 0.6356979600193174
5.999678056894003 -21.0 0.3679698586178722
5.999678056894003 -18.0 0.09419090396357847
5.999678056894003 -15.0 -0.13946221444656756
5.999678056894003 -12.0 -0.33343604931145826
5.999678056894003 -9.0 -0.4895951179573627
5.999678056894003 -6.0 -0.6104477696236655
5.999678056894003 -3.0 -0.6938915363223773
5.999678056894003 0.0 -0.7357641594843776
5.999678056894003 3.0 -0.7369633169407214
5.999678056894003 6.0 -0.6995231518618833
5.999678056894003 9.0 -0.6262821194452506
5.999678056894003 12.0 -0.5214236430321583
5.999678056894003 15.0 -0.3906447541658347
5.999678056894003 18.0 -0.22956161852271278
5.999678056894003 21.0 -0.0353085072150721
5.999678056894003 24.0 0.196703722926169
5.999678056894003 27.0 0.4551207137096027
5.999678056894003 30.0 0.7002342527213306
5.999678056894003 33.0 0.8638628088964548
5.999678056894003 36.0 0.8999575293770827
5.999678056894003 39.0 0.8140325012828468
5.999678056894003 42.0 0.6618983038618731
5.999678056894003 45.0 0.48704384526010164
5.999678056894003 48.0 0.31053333188034005
5.999678056894003 51.0 0.13561379902402215
5.999678056894003 54.0 -0.04623977866077499
5.999678056894003 57.0 -0.24322181722123618
5.999678056894003 60.0 -0.3609485252094307

8.999662265461117 -60.0 -0.5717924705585601
8.999662265461117 -57.0 -0.48561890909531513
8.999662265461117 -54.0 -0.29395033436005347
8.999662265461117 -51.0 -0.12508911018896632
8.999662265461117 -48.0 0.02623184036313246
8.999662265461117 -45.0 0.16650341111835332
8.999662265461117 -42.0 0.31123049418874316
8.999662265461117 -39.0 0.4681121757194493
8.999662265461117 -36.0 0.6343929873923239
8.999662265461117 -33.0 0.7886032600012833
8.999662265461117 -30.0 0.871141583742106
8.999662265461117 -27.0 0.8391681056418877
8.999662265461117 -24.0 0.6839837281093694
8.999662265461117 -21.0 0.4451312150801608
8.999662265461117 -18.0 0.18624562412028872
8.999662265461117 -15.0 -0.04191726607768159
8.999662265461117 -12.0 -0.23047970208145233
8.999662265461117 -9.0 -0.37960078904472583
8.999662265461117 -6.0 -0.492659352092005
8.999662265461117 -3.0 -0.5681400620955066
8.999662265461117 0.0 -0.6071165593150314
8.999662265461117 3.0 -0.61047702505027
8.999662265461117 6.0 -0.5777426685098029
8.999662265461117 9.0 -0.514052289270583
8.999662265461117 12.0 -0.41746912844069584
8.999662265461117 15.0 -0.2924743221650708
8.999662265461117 18.0 -0.13876502022811804
8.999662265461117 21.0 0.051884649576934505
8.999662265461117 24.0 0.27953120706564555
8.999662265461117 27.0 0.5260661286048611
8.999662265461117 30.0 0.7459756165664252
8.999662265461117 33.0 0.8856993759670624
8.999662265461117 36.0 0.902358485518741
8.999662265461117 39.0 0.8015459023073396
8.999662265461117 42.0 0.6403118890873047
8.999662265461117 45.0 0.4645953612201923
8.999662265461117 48.0 0.28990150664375713
8.999662265461117 51.0 0.11654228098611384
8.999662265461117 54.0 -0.06663050932179904
8.999662265461117 57.0 -0.26368916159418737
8.999662265461117 60.0 -0.3554047700392307

11.999646474028232 -60.0 -0.5733285315826187
11.999646474028232 -57.0 -0.5219462970322359
11.999646474028232 -54.0 -0.328371137804625
11.999646474028232 -51.0 -0.15665193851115625
11.999646474028232 -48.0 -0.004410085892155097
11.999646474028232 -45.0 0.13865617631234295
11.999646474028232 -42.0 0.2805423001982189
11.999646474028232 -39.0 0.43268529781274345
11.999646474028232 -36.0 0.5952227372742497
11.999646474028232 -33.0 0.7498430294956252
11.999646474028232 -30.0 0.8592805347865151
11.999646474028232 -27.0 0.8659937902498982
11.999646474028232 -24.0 0.7574454788768425
11.999646474028232 -21.0 0.5507620238880256
11.999646474028232 -18.0 0.30660832245209785
11.999646474028232 -15.0 0.08466795319299968
11.999646474028232 -12.0 -0.10286110216303371
11.999646474028232 -9.0 -0.2477516714472893
11.999646474028232 -6.0 -0.3564903025945382
11.999646474028232 -3.0 -0.4276492640148663
11.999646474028232 0.0 -0.4651417186273507
11.999646474028232 3.0 -0.4709485129689768
11.999646474028232 6.0 -0.44446249461403764
11.999646474028232 9.0 -0.3846574143123448
11.999646474028232 12.0 -0.29622652419193285
11.999646474028232 15.0 -0.17975606208566797
11.999646474028232 18.0 -0.02319447641497718
11.999646474028232 21.0 0.1660961750906804
11.999646474028232 24.0 0.3875763433507346
11.999646474028232 27.0 0.6177338210404911
11.999646474028232 30.0 0.8164719251747103
11.999646474028232 33.0 0.9086238654716843
11.999646474028232 36.0 0.8852917942143899
11.999646474028232 39.0 0.7704445563927274
11.999646474028232 42.0 0.6073584553957463
11.999646474028232 45.0 0.4338908621367771
11.999646474028232 48.0 0.2597212234598335
11.999646474028232 51.0 0.08645234855960351
11.999646474028232 54.0 -0.09667003628039667
11.999646474028232 57.0 -0.29628683094991765
11.999646474028232 60.0 -0.34893554373855185

14.999630682595345 -60.0 -0.5712812818444467
14.999630682595345 -57.0 -0.5667362055106322
14.999630682595345 -54.0 -0.3742151833800864
14.999630682595345 -51.0 -0.19776684485894155
14.999630682595345 -48.0 -0.04204503571123113
14.999630682595345 -45.0 0.10006773390078831
14.999630682595345 -42.0 0.23979831343153438
14.999630682595345 -39.0 0.3869450205512904
14.999630682595345 -36.0 0.545634980174518
14.999630682595345 -33.0 0.7023905319912892
14.999630682595345 -30.0 0.8340529587654556
14.999630682595345 -27.0 0.8792574268534464
14.999630682595345 -24.0 0.812554180060744
14.999630682595345 -21.0 0.6541152439661817
14.999630682595345 -18.0 0.44617114375028527
14.999630682595345 -15.0 0.23464668307050981
14.999630682595345 -12.0 0.050252870006168425
14.999630682595345 -9.0 -0.09656190424244457
14.999630682595345 -6.0 -0.20528351829022684
14.999630682595345 -3.0 -0.27794257089943486
14.999630682595345 0.0 -0.3148593335702718
14.999630682595345 3.0 -0.3227848940739051
14.999630682595345 6.0 -0.2983528420281299
14.999630682595345 9.0 -0.24152672592183652
14.999630682595345 12.0 -0.15612424201915634
14.999630682595345 15.0 -0.03678046887520403
14.999630682595345 18.0 0.116576394576296
14.999630682595345 21.0 0.3020699790954307
14.999630682595345 24.0 0.5150596337146056
14.999630682595345 27.0 0.7232160025799057
14.999630682595345 30.0 0.8714812322851349
14.999630682595345 33.0 0.9221536391323211
14.999630682595345 36.0 0.8654364902923817
14.999630682595345 39.0 0.7300433028991752
14.999630682595345 42.0 0.5613326120642732
14.999630682595345 45.0 0.3900457842716707
14.999630682595345 48.0 0.21972702464722618
14.999630682595345 51.0 0.04536086584811483
14.999630682595345 54.0 -0.1403527484374449
14.999630682595345 57.0 -0.34022915358352085
14.999630682595345 60.0 -0.34611261375443836

17.99961489116246 -60.0 -0.5701165447767413
17.99961489116246 -57.0 -0.6224026529252911
17.99961489116246 -54.0 -0.4292960896871095
17.99961489116246 -51.0 -0.2501575316162169
17.99961489116246 -48.0 -0.09023457503599538
17.99961489116246 -45.0 0.053537708508776156
17.99961489116246 -42.0 0.19164406924930724
17.99961489116246 -39.0 0.3324147104910705
17.99961489116246 -36.0 0.48288658485572533
17.99961489116246 -33.0 0.6387400770754694
17.99961489116246 -30.0 0.7774371224613346
17.99961489116246 -27.0 0.8631471133270149
17.99961489116246 -24.0 0.8687501006753405
17.99961489116246 -21.0 0.7663548659875538
17.99961489116246 -18.0 0.5926717325698526
17.99961489116246 -15.0 0.4026271008728446
17.99961489116246 -12.0 0.2254840689354046
17.99961489116246 -9.0 0.0783962759574725
17.99961489116246 -6.0 -0.031208937159726002
17.99961489116246 -3.0 -0.10538918270930216
17.99961489116246 0.0 -0.14709588230953155
17.99961489116246 3.0 -0.15463415391629678
17.99961489116246 6.0 -0.13334903095550593
17.99961489116246 9.0 -0.07768140067680081
17.99961489116246 12.0 0.008098501985958585
17.99961489116246 15.0 0.12777456836763568
17.99961489116246 18.0 0.28162649774870174
17.99961489116246 21.0 0.4632823307934047
17.99961489116246 24.0 0.6559416258143537
17.99961489116246 27.0 0.8245162302386999
17.99961489116246 30.0 0.9171050718581939
17.99961489116246 33.0 0.9180334459825856
17.99961489116246 36.0 0.8203008356510034
17.99961489116246 39.0 0.6710393300314523
17.99961489116246 42.0 0.5037380915886844
17.99961489116246 45.0 0.33789946685375444
17.99961489116246 48.0 0.168529872697853
17.99961489116246 51.0 -0.006427958759085227
17.99961489116246 54.0 -0.1950581619443291
17.99961489116246 57.0 -0.395325641577852
17.99961489116246 60.0 -0.3413480321523636

20.999599099729572 -60.0 -0.569088202503737
20.999599099729572 -57.0 -0.5678235727722837
20.999599099729572 -54.0 -0.4944701342952009
20.999599099729572 -51.0 -0.31135563121792814
20.999599099729572 -48.0 -0.14652390832183934
20.999599099729572 -45.0 -0.0001816270760707529
20.999599099729572 -42.0 0.1360968640617597
20.999599099729572 -39.0 0.27280633481660865
20.999599099729572 -36.0 0.41699777881063055
20.999599099729572 -33.0 0.5672677083097405
20.999599099729572 -30.0 0.713635627891789
20.999599099729572 -27.0 0.8252177702892597
20.999599099729572 -24.0 0.8744362615976509
20.999599099729572 -21.0 0.8462025158397406
20.999599099729572 -18.0 0.7408591145534179
20.999599099729572 -15.0 0.5830570042700087
20.999599099729572 -12.0 0.42317445962917005
20.999599099729572 -9.0 0.2793405216900158
20.999599099729572 -6.0 0.16945694582969506
20.999599099729572 -3.0 0.0904155910712204
20.999599099729572 0.0 0.046237225094275206
20.999599099729572 3.0 0.03675233868150692
20.999599099729572 6.0 0.05803924527503962
20.999599099729572 9.0 0.11351245904404599
20.999599099729572 12.0 0.19910694664721182
20.999599099729572 15.0 0.32230484348482635
20.999599099729572 18.0 0.4722646598961262
20.999599099729572 21.0 0.6360270838170538
20.999599099729572 24.0 0.7938566747871001
20.999599099729572 27.0 0.9050335695222382
20.999599099729572 30.0 0.9376283165379763
20.999599099729572 33.0 0.8821197329300217
20.999599099729572 36.0 0.76045875774212
20.999599099729572 39.0 0.6044903486941022
20.999599099729572 42.0 0.439009634634703
20.999599099729572 45.0 0.2740396021179445
20.999599099729572 48.0 0.10762518179815084
20.999599099729572 51.0 -0.06736217083490305
20.999599099729572 54.0 -0.2588384463966693
20.999599099729572 57.0 -0.33555210125518997
20.999599099729572 60.0 -0.33772130446144544

23.999583308296685 -60.0 -0.5667067658439033
23.999583308296685 -57.0 -0.565110905957695
23.999583308296685 -54.0 -0.5710122492559812
23.999583308296685 -51.0 -0.38666832197152384
23.999583308296685 -48.0 -0.21680947894718414
23.999583308296685 -45.0 -0.06627079711716206
23.999583308296685 -42.0 0.07112984536427834
23.999583308296685 -39.0 0.20320012256255618
23.999583308296685 -36.0 0.3384209796556171
23.999583308296685 -33.0 0.4816803434445111
23.999583308296685 -30.0 0.6278839465364097
23.999583308296685 -27.0 0.7623075234656641
23.999583308296685 -24.0 0.8550552110038511
23.999583308296685 -21.0 0.8817069137809264
23.999583308296685 -18.0 0.8518310448405028
23.999583308296685 -15.0 0.7501616585147278
23.999583308296685 -12.0 0.6236781720276856
23.999583308296685 -9.0 0.4998468570697975
23.999583308296685 -6.0 0.3935252885390653
23.999583308296685 -3.0 0.31538994369658185
23.999583308296685 0.0 0.2719731998070644
23.999583308296685 3.0 0.2586483110539111
23.999583308296685 6.0 0.28049409593079355
23.999583308296685 9.0 0.334342508437905
23.999583308296685 12.0 0.4201529076049752
23.999583308296685 15.0 0.5351632248073107
23.999583308296685 18.0 0.6676696005918811
23.999583308296685 21.0 0.7980356950167269
23.999583308296685 24.0 0.9024996324947401
23.999583308296685 27.0 0.9489370574039386
23.999583308296685 30.0 0.9174030744192444
23.999583308296685 33.0 0.820306600821963
23.999583308296685 36.0 0.6797936797498823
23.999583308296685 39.0 0.5224563554110575
23.999583308296685 42.0 0.3605694130482155
23.999583308296685 45.0 0.2011163898339631
23.999583308296685 48.0 0.0349107386555865
23.999583308296685 51.0 -0.14209998516551794
23.999583308296685 54.0 -0.33406546291186257
23.999583308296685 57.0 -0.32909268956579024
23.999583308296685 60.0 -0.3306479580655347

26.9995675168638 -60.0 -0.564281663574447
26.9995675168638 -57.0 -0.5627805221760981
26.9995675168638 -54.0 -0.5607015776631843
26.9995675168638 -51.0 -0.4716489411795716
26.9995675168638 -48.0 -0.2978364498598692
26.9995675168638 -45.0 -0.1414547834676588
26.9995675168638 -42.0 -0.0013613949293134727
26.9995675168638 -39.0 0.1291856174408461
26.9995675168638 -36.0 0.258971562174156
26.9995675168638 -33.0 0.3940972417819938
26.9995675168638 -30.0 0.5303701309883495
26.9995675168638 -27.0 0.6681111026133045
26.9995675168638 -24.0 0.7880586358988348
26.9995675168638 -21.0 0.8723907522023191
26.9995675168638 -18.0 0.8942070489747652
26.9995675168638 -15.0 0.8669257698232451
26.9995675168638 -12.0 0.7997176789151594
26.9995675168638 -9.0 0.7078311472672987
26.9995675168638 -6.0 0.6230643910459248
26.9995675168638 -3.0 0.5587765211424145
26.9995675168638 0.0 0.5157482817895649
26.9995675168638 3.0 0.5049079266746547
26.9995675168638 6.0 0.5254090807031341
26.9995675168638 9.0 0.5739871808585428
26.9995675168638 12.0 0.647981941077957
26.9995675168638 15.0 0.7427957638186566
26.9995675168638 18.0 0.8446331339230284
26.9995675168638 21.0 0.9225243465214399
26.9995675168638 24.0 0.961426918380968
26.9995675168638 27.0 0.9413829280971081
26.9995675168638 30.0 0.8580572229273137
26.9995675168638 33.0 0.734271532608055
26.9995675168638 36.0 0.5867374337494483
26.9995675168638 39.0 0.43217894287885117
26.9995675168638 42.0 0.27715330997243376
26.9995675168638 45.0 0.11844492175935911
26.9995675168638 48.0 -0.049247761727356086
26.9995675168638 51.0 -0.22762497615490584
26.9995675168638 54.0 -0.3225603716299825
26.9995675168638 57.0 -0.3251219043184404
26.9995675168638 60.0 -0.3271190957378898

29.999551725430912 -60.0 -0.5607015171286349
29.999551725430912 -57.0 -0.5589945437487249
29.999551725430912 -54.0 -0.5580819199488377
29.999551725430912 -51.0 -0.5682654720216334
29.999551725430912 -48.0 -0.3925813115346416
29.999551725430912 -45.0 -0.23016125680660215
29.999551725430912 -42.0 -0.0846035898943804
29.999551725430912 -39.0 0.04745755330538881
29.999551725430912 -36.0 0.17291432256277722
29.999551725430912 -33.0 0.29959093538206505
29.999551725430912 -30.0 0.4293034595607832
29.999551725430912 -27.0 0.5599151221346156
29.999551725430912 -24.0 0.6873057747982468
29.999551725430912 -21.0 0.7980424422262328
29.999551725430912 -18.0 0.8695197821824493
29.999551725430912 -15.0 0.9071311776256835
29.999551725430912 -12.0 0.9045049609406426
29.999551725430912 -9.0 0.8627736381960981
29.999551725430912 -6.0 0.8186491469529057
29.999551725430912 -3.0 0.779612010901517
29.999551725430912 0.0 0.7543007049868977
29.999551725430912 3.0 0.7446129242564159
29.999551725430912 6.0 0.7568227972444012
29.999551725430912 9.0 0.7935622563930613
29.999551725430912 12.0 0.8511010631288292
29.999551725430912 15.0 0.9144801943840097
29.999551725430912 18.0 0.9605022196209222
29.999551725430912 21.0 0.9751518823138509
29.999551725430912 24.0 0.9463474782523827
29.999551725430912 27.0 0.8764854425967238
29.999551725430912 30.0 0.7637624910450428
29.999551725430912 33.0 0.6296660382670791
29.999551725430912 36.0 0.48266896550279687
29.999551725430912 39.0 0.33510595029890283
29.999551725430912 42.0 0.18343626950323616
29.999551725430912 45.0 0.025060508589902
29.999551725430912 48.0 -0.14501836126441203
29.999551725430912 51.0 -0.3272874094968572
29.999551725430912 54.0 -0.3171241804476049
29.999551725430912 57.0 -0.3201211937783601
29.999551725430912 60.0 -0.32256033413040874

32.999535933998025 -60.0 -0.5584096788518537
32.999535933998025 -57.0 -0.5564830944738699
32.999535933998025 -54.0 -0.5567613395096503
32.999535933998025 -51.0 -0.5534952459172809
32.999535933998025 -48.0 -0.4967918155521019
32.999535933998025 -45.0 -0.33085972953987663
32.999535933998025 -42.0 -0.18066279773764052
32.999535933998025 -39.0 -0.04490479205480132
32.999535933998025 -36.0 0.08007901538964249
32.999535933998025 -33.0 0.2006278207271441
32.999535933998025 -30.0 0.3218358824012915
32.999535933998025 -27.0 0.44358867855576967
32.999535933998025 -24.0 0.5695480446773468
32.999535933998025 -21.0 0.685065157956562
32.999535933998025 -18.0 0.7852935762705642
32.999535933998025 -15.0 0.8667515202999563
32.999535933998025 -12.0 0.9126537869625148
32.999535933998025 -9.0 0.9324072492872596
32.999535933998025 -6.0 0.9286453271214247
32.999535933998025 -3.0 0.9215876492401307
32.999535933998025 0.0 0.9159941975968824
32.999535933998025 3.0 0.9142358236573161
32.999535933998025 6.0 0.9258391102120079
32.999535933998025 9.0 0.9496296735748406
32.999535933998025 12.0 0.977240715703517
32.999535933998025 15.0 0.9893438310495435
32.999535933998025 18.0 0.9850590500171755
32.999535933998025 21.0 0.9467816517183512
32.999535933998025 24.0 0.8733695661149992
32.999535933998025 27.0 0.7703771069780937
32.999535933998025 30.0 0.6471667812381189
32.999535933998025 33.0 0.5112384936932055
32.999535933998025 36.0 0.37130222642884114
32.999535933998025 39.0 0.22832237256599788
32.999535933998025 42.0 0.07961262271284877
32.999535933998025 45.0 -0.07940070666029915
32.999535933998025 48.0 -0.2517685670744165
32.999535933998025 51.0 -0.3102053011898586
32.999535933998025 54.0 -0.31327331905933253
32.999535933998025 57.0 -0.31578610131779483
32.999535933998025 60.0 -0.31724736062559383

35.99952014256514 -60.0 -0.556886241397611
35.99952014256514 -57.0 -0.5549439921441491
35.99952014256514 -54.0 -0.5514966278147553
35.99952014256514 -51.0 -0.5468918902336237
35.99952014256514 -48.0 -0.54419640055826
35.99952014256514 -45.0 -0.44510459222183824
35.99952014256514 -42.0 -0.28952873242500937
35.99952014256514 -39.0 -0.14792577842624474
35.99952014256514 -36.0 -0.021236270614364776
35.99952014256514 -33.0 0.09737068658748675
35.99952014256514 -30.0 0.21262735539603175
35.99952014256514 -27.0 0.32635432713685864
35.99952014256514 -24.0 0.44016847739890097
35.99952014256514 -21.0 0.55330853804748
35.99952014256514 -18.0 0.6611535827406444
35.99952014256514 -15.0 0.7589203746457892
35.99952014256514 -12.0 0.8348578716810127
35.99952014256514 -9.0 0.8935347390698121
35.99952014256514 -6.0 0.9310081855572656
35.99952014256514 -3.0 0.9580100189067658
35.99952014256514 0.0 0.9699332364187025
35.99952014256514 3.0 0.9826831654636063
35.99952014256514 6.0 0.9927050062870131
35.99952014256514 9.0 0.996881459334678
35.99952014256514 12.0 0.9882343949811686
35.99952014256514 15.0 0.9619881216657848
35.99952014256514 18.0 0.919603154170622
35.99952014256514 21.0 0.8492154873646356
35.99952014256514 24.0 0.7525575436790078
35.99952014256514 27.0 0.6418774138278269
35.99952014256514 30.0 0.5179663174957414
35.99952014256514 33.0 0.3889675280372777
35.99952014256514 36.0 0.25442897899635414
35.99952014256514 39.0 0.11400955346753121
35.99952014256514 42.0 -0.035347215851717184
35.99952014256514 45.0 -0.19671109357247824
35.99952014256514 48.0 -0.29967028886944747
35.99952014256514 51.0 -0.30354610630199186
35.99952014256514 54.0 -0.30789735515788674
35.99952014256514 57.0 -0.3118084245838958
35.99952014256514 60.0 -0.31432878285877464

38.99950435113225 -60.0 -0.5532424981579565
38.99950435113225 -57.0 -0.5492578593928115
38.99950435113225 -54.0 -0.5460776785166223
38.99950435113225 -51.0 -0.5431149063796746
38.99950435113225 -48.0 -0.5405278328628229
38.99950435113225 -45.0 -0.5727311780151371
38.99950435113225 -42.0 -0.4157182200267872
38.99950435113225 -39.0 -0.26855782550764185
38.99950435113225 -36.0 -0.13541684984920205
38.99950435113225 -33.0 -0.015261014216903424
38.99950435113225 -30.0 0.09752770837603657
38.99950435113225 -27.0 0.20577573527700097
38.99950435113225 -24.0 0.3133147877852244
38.99950435113225 -21.0 0.41874849580921725
38.99950435113225 -18.0 0.5203204554976095
38.99950435113225 -15.0 0.6181055298371314
38.99950435113225 -12.0 0.7034296120037552
38.99950435113225 -9.0 0.7772998740312246
38.99950435113225 -6.0 0.8407301577653212
38.99950435113225 -3.0 0.8806702623220272
38.99950435113225 0.0 0.9118248518286142
38.99950435113225 3.0 0.928355056062844
38.99950435113225 6.0 0.9313245745579705
38.99950435113225 9.0 0.9215726956942912
38.99950435113225 12.0 0.8962707939831618
38.99950435113225 15.0 0.8542032471549739
38.99950435113225 18.0 0.7895447612050196
38.99950435113225 21.0 0.7077790514134557
38.99950435113225 24.0 0.6093766594283322
38.99950435113225 27.0 0.5010181344391612
38.99950435113225 30.0 0.38271747167047016
38.99950435113225 33.0 0.25863673961117634
38.99950435113225 36.0 0.12940500740827549
38.99950435113225 39.0 -0.011949407740183039
38.99950435113225 42.0 -0.16535274647540227
38.99950435113225 45.0 -0.327990654040956
38.99950435113225 48.0 -0.29329250815111496
38.99950435113225 51.0 -0.29816737425624434
38.99950435113225 54.0 -0.3021396070343517
38.99950435113225 57.0 -0.3061682637783265
38.99950435113225 60.0 -0.3099069773771

41.999488559699365 -60.0 -0.5470670384346066
41.999488559699365 -57.0 -0.5449551372557264
41.999488559699365 -54.0 -0.5426642684089925
41.999488559699365 -51.0 -0.5398264250837529
41.999488559699365 -48.0 -0.5333323462303441
41.999488559699365 -45.0 -0.5314387794596397
41.999488559699365 -42.0 -0.5558651646866173
41.999488559699365 -39.0 -0.4040607200789503
41.999488559699365 -36.0 -0.2657909869458388
41.999488559699365 -33.0 -0.140995434784377
41.999488559699365 -30.0 -0.02589309048317034
41.999488559699365 -27.0 0.08175673616502276
41.999488559699365 -24.0 0.18311152811075268
41.999488559699365 -21.0 0.2796365632116425
41.999488559699365 -18.0 0.3751544667550455
41.999488559699365 -15.0 0.46609911084265987
41.999488559699365 -12.0 0.54811994055033
41.999488559699365 -9.0 0.6212799133525734
41.999488559699365 -6.0 0.6860368655421808
41.999488559699365 -3.0 0.7351440780816234
41.999488559699365 0.0 0.7703875739643989
41.999488559699365 3.0 0.7898179669150277
41.999488559699365 6.0 0.7925870252554287
41.999488559699365 9.0 0.7797663640952176
41.999488559699365 12.0 0.7474122992963108
41.999488559699365 15.0 0.6981934664809007
41.999488559699365 18.0 0.631491846833779
41.999488559699365 21.0 0.5506230739533035
41.999488559699365 24.0 0.45756583305140985
41.999488559699365 27.0 0.35410748965105143
41.999488559699365 30.0 0.24297018976921356
41.999488559699365 33.0 0.12151565157425159
41.999488559699365 36.0 -0.009188781202613855
41.999488559699365 39.0 -0.15397172325929867
41.999488559699365 42.0 -0.30841670889377143
41.999488559699365 45.0 -0.2855060991341497
41.999488559699365 48.0 -0.2882771514149041
41.999488559699365 51.0 -0.29231608242321305
41.999488559699365 54.0 -0.296754205265901
41.999488559699365 57.0 -0.30071385364606174
41.999488559699365 60.0 -0.3043417271257387

44.99947276826648 -60.0 -0.5441963195421146
44.99947276826648 -57.0 -0.5420326896141205
44.99947276826648 -54.0 -0.5390478730734698
44.99947276826648 -51.0 -0.5328549305344445
44.99947276826648 -48.0 -0.531416530624466
44.99947276826648 -45.0 -0.5278357780309348
44.99947276826648 -42.0 -0.521597044852931
44.99947276826648 -39.0 -0.5550040016134511
44.99947276826648 -36.0 -0.4117420314991461
44.99947276826648 -33.0 -0.28143523468151777
44.99947276826648 -30.0 -0.16267111997911096
44.99947276826648 -27.0 -0.052296765852497804
44.99947276826648 -24.0 0.046782748136032656
44.99947276826648 -21.0 0.14050434545323764
44.99947276826648 -18.0 0.2277639897194464
44.99947276826648 -15.0 0.3107367300855905
44.99947276826648 -12.0 0.3880845908594438
44.99947276826648 -9.0 0.4561586057510805
44.99947276826648 -6.0 0.5141797077035473
44.99947276826648 -3.0 0.5628454564380189
44.99947276826648 0.0 0.597399164641421
44.99947276826648 3.0 0.6174848421583922
44.99947276826648 6.0 0.6224736066796479
44.99947276826648 9.0 0.6064737541920614
44.99947276826648 12.0 0.575088870822871
44.99947276826648 15.0 0.5284360082916976
44.99947276826648 18.0 0.46540593400192737
44.99947276826648 21.0 0.390321844788791
44.99947276826648 24.0 0.30206891313451245
44.99947276826648 27.0 0.20303296987001948
44.99947276826648 30.0 0.09265717362146092
44.99947276826648 33.0 -0.02854230357620049
44.99947276826648 36.0 -0.16201559452662656
44.99947276826648 39.0 -0.30953432525931973
44.99947276826648 42.0 -0.27626368580344085
44.99947276826648 45.0 -0.2798799066086202
44.99947276826648 48.0 -0.2851952966061099
44.99947276826648 51.0 -0.2881332155158659
44.99947276826648 54.0 -0.2913033896326537
44.99947276826648 57.0 -0.2955078506700856
44.99947276826648 60.0 -0.29967017964338943

47.99945697683359 -60.0 -0.5412862540489863
47.99945697683359 -57.0 -0.5380251953465702
47.99945697683359 -54.0 -0.5324746788074628
47.99945697683359 -51.0 -0.5313802743374845
47.99945697683359 -48.0 -0.5278357524641332
47.99945697683359 -45.0 -0.5220985203493158
47.99945697683359 -42.0 -0.5157736949471936
47.99945697683359 -39.0 -0.5113336826591903
47.99945697683359 -36.0 -0.5037807218445921
47.99945697683359 -33.0 -0.44105183219992666
47.99945697683359 -30.0 -0.3173479028349474
47.99945697683359 -27.0 -0.20297889026268048
47.99945697683359 -24.0 -0.1010649895751554
47.99945697683359 -21.0 -0.006873450494877225
47.99945697683359 -18.0 0.07757912462457063
47.99945697683359 -15.0 0.1568756657655817
47.99945697683359 -12.0 0.22814585072423257
47.99945697683359 -9.0 0.2902033440086615
47.99945697683359 -6.0 0.3450859697403682
47.99945697683359 -3.0 0.38791747688290096
47.99945697683359 0.0 0.42010728374491774
47.99945697683359 3.0 0.43857270150248634
47.99945697683359 6.0 0.43972705678639706
47.99945697683359 9.0 0.4274266816182696
47.99945697683359 12.0 0.399863827891941
47.99945697683359 15.0 0.35545048541857555
47.99945697683359 18.0 0.2981655947752314
47.99945697683359 21.0 0.22431157188395418
47.99945697683359 24.0 0.1390710459699298
47.99945697683359 27.0 0.04077971770716371
47.99945697683359 30.0 -0.07171853995471195
47.99945697683359 33.0 -0.19643235535934914
47.99945697683359 36.0 -0.2588146083589788
47.99945697683359 39.0 -0.26343362467993664
47.99945697683359 42.0 -0.27050440691645417
47.99945697683359 45.0 -0.27652595543922154
47.99945697683359 48.0 -0.27987988652415596
47.99945697683359 51.0 -0.284904786841997
47.99945697683359 54.0 -0.2879450815405419
47.99945697683359 57.0 -0.29032525790346886
47.99945697683359 60.0 -0.29421287959091336

50.999441185400705 -60.0 -0.5370201925275269
50.999441185400705 -57.0 -0.5320915779414154
50.999441185400705 -54.0 -0.5313351073458319
50.999441185400705 -51.0 -0.527835729905058
50.999441185400705 -48.0 -0.5225223608736417
50.999441185400705 -45.0 -0.5164772148789486
50.999441185400705 -42.0 -0.5124393926497057
50.999441185400705 -39.0 -0.5062173120221994
50.999441185400705 -36.0 -0.4976234842999452
50.999441185400705 -33.0 -0.4899336378928974
50.999441185400705 -30.0 -0.4916372254521425
50.999441185400705 -27.0 -0.37411362365394624
50.999441185400705 -24.0 -0.26762859894889623
50.999441185400705 -21.0 -0.1694929367133103
50.999441185400705 -18.0 -0.08332353095676699
50.999441185400705 -15.0 -0.004957193808506978
50.999441185400705 -12.0 0.06370269452001233
50.999441185400705 -9.0 0.12313196613989368
50.999441185400705 -6.0 0.17319539058745162
50.999441185400705 -3.0 0.21447018199781034
50.999441185400705 0.0 0.2430868802030522
50.999441185400705 3.0 0.2579671637787213
50.999441185400705 6.0 0.2605901570100661
50.999441185400705 9.0 0.24800411090849778
50.999441185400705 12.0 0.2199076650378336
50.999441185400705 15.0 0.17799733843420357
50.999441185400705 18.0 0.1209754766452229
50.999441185400705 21.0 0.048908217654782316
50.999441185400705 24.0 -0.039007315724627366
50.999441185400705 27.0 -0.13924796624444452
50.999441185400705 30.0 -0.2551687829066468
50.999441185400705 33.0 -0.2479529426302621
50.999441185400705 36.0 -0.25415248939396445
50.999441185400705 39.0 -0.26035995137861784
50.999441185400705 42.0 -0.2642024718859465
50.999441185400705 45.0 -0.2713677239953357
50.999441185400705 48.0 -0.27673894557836126
50.999441185400705 51.0 -0.27987986880243343
50.999441185400705 54.0 -0.28463389807289946
50.999441185400705 57.0 -0.2877296798963691
50.999441185400705 60.0 -0.28990620876242595

53.99942539396782 -60.0 -0.5317127937664748
53.99942539396782 -57.0 -0.5312844742652407
53.99942539396782 -54.0 -0.5278357098524418
53.99942539396782 -51.0 -0.5228845898320665
53.99942539396782 -48.0 -0.5171987413003842
53.99942539396782 -45.0 -0.5132598709932851
53.99942539396782 -42.0 -0.5077928785613192
53.99942539396782 -39.0 -0.4991799143522554
53.99942539396782 -36.0 -0.49261117914730795
53.99942539396782 -33.0 -0.48292509376592313
53.99942539396782 -30.0 -0.47290151391665414
53.99942539396782 -27.0 -0.46125822474227873
53.99942539396782 -24.0 -0.45395626912980097
53.99942539396782 -21.0 -0.35502980939210815
53.99942539396782 -18.0 -0.26533660173823764
53.99942539396782 -15.0 -0.18562230135414703
53.99942539396782 -12.0 -0.1147717188354701
53.99942539396782 -9.0 -0.05635539065176587
53.99942539396782 -6.0 -0.007708219826742616
53.99942539396782 -3.0 0.029700051569600067
53.99942539396782 0.0 0.05623025876028706
53.99942539396782 3.0 0.07054608275758603
53.99942539396782 6.0 0.07181402782259165
53.99942539396782 9.0 0.0572180669374708
53.99942539396782 12.0 0.029625849308030944
53.99942539396782 15.0 -0.014002736611752147
53.99942539396782 18.0 -0.07302221842546658
53.99942539396782 21.0 -0.14814261793777395
53.99942539396782 24.0 -0.23783160163539097
53.99942539396782 27.0 -0.2353266461550234
53.99942539396782 30.0 -0.24045404952032265
53.99942539396782 33.0 -0.24499079634044704
53.99942539396782 36.0 -0.2502866485470381
53.99942539396782 39.0 -0.25608339983108386
53.99942539396782 42.0 -0.26142135308075465
53.99942539396782 45.0 -0.2652537269257636
53.99942539396782 48.0 -0.2720680295225713
53.99942539396782 51.0 -0.27691392384975205
53.99942539396782 54.0 -0.2798798530496847
53.99942539396782 57.0 -0.28438153041163433
53.99942539396782 60.0 -0.2874984841535973

56.99940960253493 -60.0 -0.5312307246935596
56.99940960253493 -57.0 -0.5278356919105454
56.99940960253493 -54.0 -0.5231972129433724
56.99940960253493 -51.0 -0.5177921159868064
56.99940960253493 -48.0 -0.5139749225325061
56.99940960253493 -45.0 -0.5089493104866537
56.99940960253493 -42.0 -0.5010687105441282
56.99940960253493 -39.0 -0.49501008066983804
56.99940960253493 -36.0 -0.4872051617937051
56.99940960253493 -33.0 -0.4776071134947005
56.99940960253493 -30.0 -0.4678444953793739
56.99940960253493 -27.0 -0.4551463529901508
56.99940960253493 -24.0 -0.44222290528946956
56.99940960253493 -21.0 -0.42903728836987287
56.99940960253493 -18.0 -0.4703621289552797
56.99940960253493 -15.0 -0.39034863173355705
56.99940960253493 -12.0 -0.3188365214981975
56.99940960253493 -9.0 -0.25864665330092484
56.99940960253493 -6.0 -0.21071319248082312
56.99940960253493 -3.0 -0.17357882412607495
56.99940960253493 0.0 -0.1483332247664966
56.99940960253493 3.0 -0.13563080985519896
56.99940960253493 6.0 -0.13693332596641922
56.99940960253493 9.0 -0.15361428498964205
56.99940960253493 12.0 -0.18226601471479242
56.99940960253493 15.0 -0.22887926037385659
56.99940960253493 18.0 -0.28919803644049835
56.99940960253493 21.0 -0.2284851841678624
56.99940960253493 24.0 -0.22939837216204906
56.99940960253493 27.0 -0.2322141923749978
56.99940960253493 30.0 -0.23745186806651353
56.99940960253493 33.0 -0.2421121068296623
56.99940960253493 36.0 -0.2467567455799032
56.99940960253493 39.0 -0.2518485603879587
56.99940960253493 42.0 -0.2577083309654099
56.99940960253493 45.0 -0.2623291557878152
56.99940960253493 48.0 -0.2660653115958688
56.99940960253493 51.0 -0.2727326409882237
56.99940960253493 54.0 -0.2770591466165836
56.99940960253493 57.0 -0.27987983895503427
56.99940960253493 60.0 -0.28418621241091935

59.999393811102046 -60.0 -0.5278356757627717
59.999393811102046 -57.0 -0.5234693824430233
59.999393811102046 -54.0 -0.5182846913211445
59.999393811102046 -51.0 -0.5145523519780334
59.999393811102046 -48.0 -0.5098392117227658
59.999393811102046 -45.0 -0.5037805465090182
59.999393811102046 -42.0 -0.4969319222488994
59.999393811102046 -39.0 -0.4903897819319247
59.999393811102046 -36.0 -0.4812169523698784
59.999393811102046 -33.0 -0.4718787147648192
59.999393811102046 -30.0 -0.4612581461503736
59.999393811102046 -27.0 -0.4484363735230314
59.999393811102046 -24.0 -0.4366289095254394
59.999393811102046 -21.0 -0.42292426734332167
59.999393811102046 -18.0 -0.4068489028199689
59.999393811102046 -15.0 -0.3900972980628629
59.999393811102046 -12.0 -0.3720517447372516
59.999393811102046 -9.0 -0.3547528141843012
59.999393811102046 -6.0 -0.3363461098894861
59.999393811102046 -3.0 -0.31788803536998655
59.999393811102046 0.0 -0.30085067964652584
59.999393811102046 3.0 -0.28386419090653664
59.999393811102046 6.0 -0.26836866017220967
59.999393811102046 9.0 -0.2553663768307554
59.999393811102046 12.0 -0.2441631425924444
59.999393811102046 15.0 -0.2346663193927309
59.999393811102046 18.0 -0.22973517680625322
59.999393811102046 21.0 -0.228454982422325
59.999393811102046 24.0 -0.22951145571856887
59.999393811102046 27.0 -0.23116566693816898
59.999393811102046 30.0 -0.23532661411144415
59.999393811102046 33.0 -0.23999161805258182
59.999393811102046 36.0 -0.24381719239873956
59.999393811102046 39.0 -0.24816684883688755
59.999393811102046 42.0 -0.25359490444145594
59.999393811102046 45.0 -0.2588145434163668
59.999393811102046 48.0 -0.2629440607652282
59.999393811102046 51.0 -0.2669490778771193
59.999393811102046 54.0 -0.2733354637822233
59.999393811102046 57.0 -0.27718077051709605
59.999393811102046 60.0 -0.2798798262697811


==> pics/sp4/structured_3nm_tps2ab_xZero_alignedArrows.dat <==
x y u v

-235.0 -57.5 -0.8796629986785701 0.4383851129902855
-235.0 -42.14285714285714 -0.750888818703559 0.6432710453809998
-235.0 -26.78571428571428 -0.6155000030947337 0.782055132510727
-235.0 -11.428571428571423 -0.5492426713499104 0.8332923050369444
-235.0 3.928571428571434 -0.5508556689731968 0.832046955699996
-235.0 19.285714285714292 -0.6284961409552979 0.771989215755989
-235.0 34.64285714285715 -0.7665738130471638 0.6318994149374769
-235.0 50.000000000000014 -0.8838811141763394 0.4571763399262834

-219.67741935483872 -57.5 -0.9401259532771096 0.29667686744574734
-219.67741935483872 -42.14285714285714 -0.8525506307764501 0.49716281740404117
-219.67741935483872 -26.78571428571428 -0.7233633367401209 0.6797117290761953
-219.67741935483872 -11.428571428571423 -0.6384560661773032 0.7656405004765182
-219.67741935483872 3.928571428571434 -0.6176234638865351 0.7831417883364479
-219.67741935483872 19.285714285714292 -0.6721803462618697 0.7327680639244147
-219.67741935483872 34.64285714285715 -0.8056944093318992 0.5752393199316584
-219.67741935483872 50.000000000000014 -0.9250024278102176 0.35782792816654424

-204.35483870967744 -57.5 -0.9545409737960093 0.23427003146575706
-204.35483870967744 -42.14285714285714 -0.8867994581497519 0.42490778783093597
-204.35483870967744 -26.78571428571428 -0.772450895584487 0.6186977058770904
-204.35483870967744 -11.428571428571423 -0.684987124081455 0.7226984479055011
-204.35483870967744 3.928571428571434 -0.6444855948864323 0.7608828205471593
-204.35483870967744 19.285714285714292 -0.6568562376676175 0.746312872939539
-204.35483870967744 34.64285714285715 -0.7629865939657826 0.6217265311138673
-204.35483870967744 50.000000000000014 -0.9065163692007169 0.3696108259332078

-189.03225806451616 -57.5 -0.9387631500196058 0.26095486973918064
-189.03225806451616 -42.14285714285714 -0.8711379498184166 0.44455554918294177
-189.03225806451616 -26.78571428571428 -0.7696524358272145 0.6185828348394582
-189.03225806451616 -11.428571428571423 -0.69426783397242 0.712535020706012
-189.03225806451616 3.928571428571434 -0.6460597535186396 0.7593891605297917
-189.03225806451616 19.285714285714292 -0.6121473159525989 0.7848873358381423
-189.03225806451616 34.64285714285715 -0.6326539130705302 0.7525406669719898
-189.03225806451616 50.000000000000014 -0.7629500585167032 0.5660529439247088

-173.70967741935488 -57.5 -0.8791762132099503 0.38435661873146104
-173.70967741935488 -42.14285714285714 -0.8023957323712976 0.5493099636509149
-173.70967741935488 -26.78571428571428 -0.7210848415833913 0.6730075723733032
-173.70967741935488 -11.428571428571423 -0.6710090502465247 0.7335370961349457
-173.70967741935488 3.928571428571434 -0.626638780373621 0.7747733373730621
-173.70967741935488 19.285714285714292 -0.5592776231925946 0.8237675842448904
-173.70967741935488 34.64285714285715 -0.46429313873874845 0.8711642809873749
-173.70967741935488 50.000000000000014 -0.40271560634729486 0.849147014135661

-158.3870967741936 -57.5 -0.7336353098867716 0.592423452139203
-158.3870967741936 -42.14285714285714 -0.6647412769159867 0.7064740959640468
-158.3870967741936 -26.78571428571428 -0.6293558990809833 0.7594906854559952
-158.3870967741936 -11.428571428571423 -0.6153139198139554 0.7795433789326575
-158.3870967741936 3.928571428571434 -0.5781840269020556 0.8095545972508801
-158.3870967741936 19.285714285714292 -0.4819230262062571 0.8687947254136382
-158.3870967741936 34.64285714285715 -0.2843999711277253 0.9445364681589904
-158.3870967741936 50.000000000000014 0.020444784698043388 0.9597511525596482

-143.0645161290323 -57.5 -0.4690080833964199 0.8120963656213943
-143.0645161290323 -42.14285714285714 -0.4581059738761262 0.8579247597884596
-143.0645161290323 -26.78571428571428 -0.494934830497415 0.8531411220277743
-143.0645161290323 -11.428571428571423 -0.5183908007014807 0.8443380035991322
-143.0645161290323 3.928571428571434 -0.48071346404280346 0.866508114494899
-143.0645161290323 19.285714285714292 -0.3402097672582835 0.9271581331344534
-143.0645161290323 34.64285714285715 -0.04248674508635593 0.9800203257425439
-143.0645161290323 50.000000000000014 0.3769984028626676 0.8989514194995974

-127.74193548387102 -57.5 -0.11975683977752488 0.9395714602096739
-127.74193548387102 -42.14285714285714 -0.20411002702142783 0.9545006078241226
-127.74193548387102 -26.78571428571428 -0.3108762964734559 0.9339931639665126
-127.74193548387102 -11.428571428571423 -0.35683364366710957 0.9188076270212681
-127.74193548387102 3.928571428571434 -0.2981616128107602 0.9368732939156184
-127.74193548387102 19.285714285714292 -0.09441225367437096 0.9742184169321343
-127.74193548387102 34.64285714285715 0.26421063145100543 0.9423863825611991
-127.74193548387102 50.000000000000014 0.6316857161154685 0.7585293104419849

-112.41935483870972 -57.5 0.23173183184611262 0.9338464439474004
-112.41935483870972 -42.14285714285714 0.07584060704748005 0.9756948286709903
-112.41935483870972 -26.78571428571428 -0.06580882623536305 0.978950966979422
-112.41935483870972 -11.428571428571423 -0.10815622854670649 0.973510631510496
-112.41935483870972 3.928571428571434 -0.01489109381509969 0.9767700915525304
-112.41935483870972 19.285714285714292 0.22047043845212286 0.9533590089571312
-112.41935483870972 34.64285714285715 0.5236674343583856 0.8371959805645819
-112.41935483870972 50.000000000000014 0.7599235082887192 0.6430278733685005

-97.09677419354843 -57.5 0.5149928729655411 0.8301784757199305
-97.09677419354843 -42.14285714285714 0.34742048872915404 0.919513940201701
-97.09677419354843 -26.78571428571428 0.21366794942730785 0.958274014049152
-97.09677419354843 -11.428571428571423 0.18676053882758525 0.9623835093093301
-97.09677419354843 3.928571428571434 0.2814986467700735 0.9408147624309601
-97.09677419354843 19.285714285714292 0.46284424745234354 0.8732700439263432
-97.09677419354843 34.64285714285715 0.6552731268134723 0.7486959429032314
-97.09677419354843 50.000000000000014 0.8049462911143676 0.5902887702516705

-81.77419354838713 -57.5 0.6915898113322537 0.7068810881433248
-81.77419354838713 -42.14285714285714 0.5495593148625129 0.8234342383899859
-81.77419354838713 -26.78571428571428 0.43888786857507406 0.8858597542657863
-81.77419354838713 -11.428571428571423 0.41085290160066035 0.8993079069600383
-81.77419354838713 3.928571428571434 0.46672749990024553 0.8744835625433391
-81.77419354838713 19.285714285714292 0.5771556928438546 0.8103215159512582
-81.77419354838713 34.64285714285715 0.7047297919680631 0.7058792599943643
-81.77419354838713 50.000000000000014 0.8215693559899802 0.5678659808052148

-66.45161290322584 -57.5 0.7779933162900463 0.620123732086608
-66.45161290322584 -42.14285714285714 0.6609139046977975 0.7436703027267956
-66.45161290322584 -26.78571428571428 0.5645241132990324 0.8181934848862339
-66.45161290322584 -11.428571428571423 0.5263760068864654 0.8433451283964633
-66.45161290322584 3.928571428571434 0.5512052506768219 0.8286836979503432
-66.45161290322584 19.285714285714292 0.6255130809182201 0.7760944498852282
-66.45161290322584 34.64285714285715 0.727313303893084 0.6835057344114721
-66.45161290322584 50.000000000000014 0.8308512773971622 0.5545210721220658

-51.12903225806455 -57.5 0.8200100375100741 0.5673130860811644
-51.12903225806455 -42.14285714285714 0.7175754934400533 0.6921027198559956
-51.12903225806455 -26.78571428571428 0.6279046412444073 0.7735807955470486
-51.12903225806455 -11.428571428571423 0.5834890835534831 0.8074408373816925
-51.12903225806455 3.928571428571434 0.5931316447304625 0.8009761571809614
-51.12903225806455 19.285714285714292 0.6503486685866918 0.7563884112309575
-51.12903225806455 34.64285714285715 0.738441905837005 0.6719487608974875
-51.12903225806455 50.000000000000014 0.8341331978465645 0.5498096608908568

-35.80645161290326 -57.5 0.8430141427590516 0.5343378910834126
-35.80645161290326 -42.14285714285714 0.7489046940861677 0.6595186318127984
-35.80645161290326 -26.78571428571428 0.662591568029189 0.7454607166214454
-35.80645161290326 -11.428571428571423 0.6141669120571119 0.7855584249346773
-35.80645161290326 3.928571428571434 0.614654198794944 0.7854559850017991
-35.80645161290326 19.285714285714292 0.6614807308237519 0.7471790239745544
-35.80645161290326 34.64285714285715 0.74172731424258 0.6685408393217895
-35.80645161290326 50.000000000000014 0.8336728626049226 0.5505546827168368

-20.48387096774197 -57.5 0.8560223175964576 0.5141808005170684
-20.48387096774197 -42.14285714285714 0.76660438158877 0.6395811899530979
-20.48387096774197 -26.78571428571428 0.6817935598825623 0.7286432332783856
-20.48387096774197 -11.428571428571423 0.6303143144814245 0.7732341982741797
-20.48387096774197 3.928571428571434 0.6247139457351654 0.7778435697939267
-20.48387096774197 19.285714285714292 0.665205993565001 0.7440177244781583
-20.48387096774197 34.64285714285715 0.7411407060012525 0.6691958499112225
-20.48387096774197 50.000000000000014 0.8316082609799326 0.5535940524842166

-5.161290322580681 -57.5 0.8634988720434007 0.5020494919627257
-5.161290322580681 -42.14285714285714 0.7767130527301294 0.6276930751255364
-5.161290322580681 -26.78571428571428 0.6922373905654844 0.7191193495286219
-5.161290322580681 -11.428571428571423 0.6380952777227722 0.7671321449133015
-5.161290322580681 3.928571428571434 0.628031910436284 0.7753350025908207
-5.161290322580681 19.285714285714292 0.6641229598362657 0.7450124495787429
-5.161290322580681 34.64285714285715 0.7374413244057656 0.6732057602169175
-5.161290322580681 50.000000000000014 0.8276282986336296 0.5594143296575771

10.161290322580609 -57.5 0.8682014763420977 0.49414297888507225
10.161290322580609 -42.14285714285714 0.7826932070349231 0.6204133847212744
10.161290322580609 -26.78571428571428 0.6975184292984462 0.7141385440118849
10.161290322580609 -11.428571428571423 0.6403729895924084 0.7652746999561287
10.161290322580609 3.928571428571434 0.6260803025181546 0.7768359739279249
10.161290322580609 19.285714285714292 0.6585070274288851 0.7497997415584612
10.161290322580609 34.64285714285715 0.7302122283099967 0.6808007535989566
10.161290322580609 50.000000000000014 0.8212756708682794 0.5684159355603375

25.4838709677419 -57.5 0.8711900856338138 0.48898081188926695
25.4838709677419 -42.14285714285714 0.7859750757431379 0.6163221314865784
25.4838709677419 -26.78571428571428 0.6989398563041508 0.7127441807018002
25.4838709677419 -11.428571428571423 0.6376473834694615 0.7674111730627834
25.4838709677419 3.928571428571434 0.6182618837845324 0.7827734111999132
25.4838709677419 19.285714285714292 0.6466953642254563 0.759581489585787
25.4838709677419 34.64285714285715 0.7173604794258845 0.693842088627995
25.4838709677419 50.000000000000014 0.8107029960079888 0.5828915594638386

40.80645161290319 -57.5 0.8728253647921029 0.4861410028264441
40.80645161290319 -42.14285714285714 0.7868581324998393 0.615202268638871
40.80645161290319 -26.78571428571428 0.6961865365942919 0.7152957877590597
40.80645161290319 -11.428571428571423 0.6283235644320997 0.7747026271170017
40.80645161290319 3.928571428571434 0.6013503370698238 0.7952314066083462
40.80645161290319 19.285714285714292 0.6243654182948801 0.7772494722433937
40.80645161290319 34.64285714285715 0.6943953803263284 0.7159806335779042
40.80645161290319 50.000000000000014 0.7921370389773476 0.6069701009048418

56.12903225806448 -57.5 0.873290223420711 0.48522952243291273
56.12903225806448 -42.14285714285714 0.7845997377262036 0.6178886915416014
56.12903225806448 -26.78571428571428 0.6865686533858543 0.7240739762486684
56.12903225806448 -11.428571428571423 0.6074199319206668 0.7903549916581742
56.12903225806448 3.928571428571434 0.568572406577086 0.8177228906925735
56.12903225806448 19.285714285714292 0.5836287285051845 0.8067131070212227
56.12903225806448 34.64285714285715 0.6535374543684243 0.7517839347374342
56.12903225806448 50.000000000000014 0.7593799481132159 0.6457500011126664

71.45161290322577 -57.5 0.8701981916867242 0.49048251226842765
71.45161290322577 -42.14285714285714 0.7754475023908985 0.6289509769260545
71.45161290322577 -26.78571428571428 0.6644841090759762 0.7435621870710584
71.45161290322577 -11.428571428571423 0.5661005663643981 0.8187425471507596
71.45161290322577 3.928571428571434 0.5060581710511014 0.8549888860653894
71.45161290322577 19.285714285714292 0.506845761701335 0.8535011965714837
71.45161290322577 34.64285714285715 0.5773566675773154 0.8081821651297412
71.45161290322577 50.000000000000014 0.698394460848554 0.707498870782817

86.77419354838706 -57.5 0.8627494975938816 0.5031887765140685
86.77419354838706 -42.14285714285714 0.7575965520991006 0.6496531065711227
86.77419354838706 -26.78571428571428 0.6213086684865654 0.7777256123908796
86.77419354838706 -11.428571428571423 0.4799199097286267 0.8671192652583983
86.77419354838706 3.928571428571434 0.37471393464692604 0.9131533929991915
86.77419354838706 19.285714285714292 0.3514003770173695 0.9211209335175737
86.77419354838706 34.64285714285715 0.4274847262155787 0.8897706279418762
86.77419354838706 50.000000000000014 0.5749924268365424 0.8032330940333001

102.09677419354836 -57.5 0.8500495631226015 0.523279795251216
102.09677419354836 -42.14285714285714 0.7171196321523026 0.6911084676300914
102.09677419354836 -26.78571428571428 0.5130489162695863 0.8457008245875607
102.09677419354836 -11.428571428571423 0.28461213799763035 0.939130963695521
102.09677419354836 3.928571428571434 0.12544631006687357 0.9704842587339406
102.09677419354836 19.285714285714292 0.09245065027458818 0.9755685565097713
102.09677419354836 34.64285714285715 0.1847253941664638 0.9640540944905668
102.09677419354836 50.000000000000014 0.35556817731395696 0.9120770035830392

117.41935483870965 -57.5 0.81151864113572 0.5756717084346787
117.41935483870965 -42.14285714285714 0.6040242080966053 0.783560005501141
117.41935483870965 -26.78571428571428 0.2772390660647672 0.9392817671326795
117.41935483870965 -11.428571428571423 -0.020464754704186214 0.9767399755581921
117.41935483870965 3.928571428571434 -0.17633324731992173 0.9639058028341009
117.41935483870965 19.285714285714292 -0.18918513081863408 0.9638364949619673
117.41935483870965 34.64285714285715 -0.09051172101726576 0.9768958813092701
117.41935483870965 50.000000000000014 0.06250163622905808 0.9690801623032648

132.74193548387095 -57.5 0.6946112788549238 0.6970795284417043
132.74193548387095 -42.14285714285714 0.36748286073804765 0.9084271699048284
132.74193548387095 -26.78571428571428 -0.03554521734654393 0.9786723025615235
132.74193548387095 -11.428571428571423 -0.300277243259025 0.9372860448284179
132.74193548387095 3.928571428571434 -0.40834682458391725 0.8990297833396654
132.74193548387095 19.285714285714292 -0.4065427887346294 0.8995414465715545
132.74193548387095 34.64285714285715 -0.33462318530417995 0.9228651692215827
132.74193548387095 50.000000000000014 -0.2535346580131508 0.9293513567788643

148.06451612903223 -57.5 0.43446421053942513 0.8554260039832684
148.06451612903223 -42.14285714285714 0.057025831508703495 0.9760369546307341
148.06451612903223 -26.78571428571428 -0.2877184090057401 0.9442746015412955
148.06451612903223 -11.428571428571423 -0.4736541291145253 0.8714165586319663
148.06451612903223 3.928571428571434 -0.5464894854716063 0.82860785029207
148.06451612903223 19.285714285714292 -0.5529529098065372 0.8210619969449148
148.06451612903223 34.64285714285715 -0.5338517247809025 0.8225058134350444
148.06451612903223 50.000000000000014 -0.5444204804517065 0.7875994020021324

163.3870967741935 -57.5 -0.02102994164431215 0.910625745648094
163.3870967741935 -42.14285714285714 -0.235394704736815 0.9484375000187102
163.3870967741935 -26.78571428571428 -0.4433416107866307 0.8879876649641179
163.3870967741935 -11.428571428571423 -0.5640361884906233 0.8202740125817345
163.3870967741935 3.928571428571434 -0.622123882487364 0.7764960682085675
163.3870967741935 19.285714285714292 -0.6499106140234118 0.7479195626032621
163.3870967741935 34.64285714285715 -0.6862680212026767 0.6986799507056289
163.3870967741935 50.000000000000014 -0.7588666858548025 0.5877671943895685

178.7096774193548 -57.5 -0.5861362371524956 0.6727086737171217
178.7096774193548 -42.14285714285714 -0.5140978842563003 0.8227677011525376
178.7096774193548 -26.78571428571428 -0.5459711125916953 0.829601822551123
178.7096774193548 -11.428571428571423 -0.6094170308645883 0.7887501998438742
178.7096774193548 3.928571428571434 -0.6596547812282642 0.7462462319015063
178.7096774193548 19.285714285714292 -0.7088602704634809 0.6929961023496959
178.7096774193548 34.64285714285715 -0.7853163560651527 0.5866806135750369
178.7096774193548 50.000000000000014 -0.876910927218221 0.4133671273668481

194.03225806451607 -57.5 -0.8851968765585215 0.35410397774447655
194.03225806451607 -42.14285714285714 -0.7516994698283138 0.6150187367518131
194.03225806451607 -26.78571428571428 -0.6411949626100975 0.7554147827526013
194.03225806451607 -11.428571428571423 -0.6333484482173746 0.769634318505053
194.03225806451607 3.928571428571434 -0.6689378855235906 0.7386990626250519
194.03225806451607 19.285714285714292 -0.7311504927696826 0.6708215032505236
194.03225806451607 34.64285714285715 -0.8303681528128972 0.526743511864266
194.03225806451607 50.000000000000014 -0.9243066128871921 0.32225256746481395

209.35483870967735 -57.5 -0.9529273836784999 0.2519149769348606
209.35483870967735 -42.14285714285714 -0.8603645708755728 0.47720408558762356
209.35483870967735 -26.78571428571428 -0.7149066495801228 0.6852614593465662
209.35483870967735 -11.428571428571423 -0.6425012300384086 0.7614762688055012
209.35483870967735 3.928571428571434 -0.6507468554313297 0.7554627134197839
209.35483870967735 19.285714285714292 -0.7125077738954203 0.6929330298975221
209.35483870967735 34.64285714285715 -0.824428657239788 0.5426507874183452
209.35483870967735 50.000000000000014 -0.9282744247817626 0.3281511845886065

224.67741935483863 -57.5 -0.9464300725798799 0.3047307461039968
224.67741935483863 -42.14285714285714 -0.8663121389686689 0.48321926057010517
224.67741935483863 -26.78571428571428 -0.7272350866340961 0.6756310411120553
224.67741935483863 -11.428571428571423 -0.6215426664842333 0.7789567349441954
224.67741935483863 3.928571428571434 -0.5996273621750318 0.7974965652777091
224.67741935483863 19.285714285714292 -0.6466469491771695 0.7574363138746405
224.67741935483863 34.64285714285715 -0.7603894980486144 0.6345015010525956
224.67741935483863 50.000000000000014 -0.8893159725883429 0.4271689453027603

239.99999999999991 -57.5 -0.8964894916604987 0.43277175143882046
239.99999999999991 -42.14285714285714 -0.8044803501463518 0.583803433493638
239.99999999999991 -26.78571428571428 -0.6647775078542929 0.7391818145733929
239.99999999999991 -11.428571428571423 -0.5483892377075607 0.8326097994388191
239.99999999999991 3.928571428571434 -0.507053174415776 0.8599510849945644
239.99999999999991 19.285714285714292 -0.5325081240473423 0.8433228111095743
239.99999999999991 34.64285714285715 -0.6290126722670958 0.7678540844981793
239.99999999999991 50.000000000000014 -0.7833449564636207 0.5955623324840891


==> pics/sp4/structured_3nm_tps2ab_xZero_colorX.dat <==
x_0 x_1 f(x)

-250.0 -62.5 -0.807435390342
-250.0 -56.25 -0.7698423011994224
-250.0 -50.0 -0.7051922217418902
-250.0 -43.75 -0.63552050101661
-250.0 -37.5 -0.5725398792038567
-250.0 -31.25 -0.5222270801545366
-250.0 -25.0 -0.4858814778331647
-250.0 -18.75 -0.46209080478092857
-250.0 -12.5 -0.44898961268825116
-250.0 -6.25 -0.44516707325537175
-250.0 0.0 -0.45103847288499627
-250.0 6.25 -0.4675534827471384
-250.0 12.5 -0.4967073399952073
-250.0 18.75 -0.538643693760776
-250.0 25.0 -0.5917789887273294
-250.0 31.25 -0.651564997113164
-250.0 37.5 -0.7120298907210741
-250.0 43.75 -0.767386647788499
-250.0 50.0 -0.8137340032758865
-250.0 56.25 -0.8484980902488847
-250.0 62.5 -0.865989470220294

-225.0 -62.5 -0.9352727878766274
-225.0 -56.25 -0.9211839802051213
-225.0 -50.0 -0.8876885304073411
-225.0 -43.75 -0.8398564789661372
-225.0 -37.5 -0.7841528323161796
-225.0 -31.25 -0.7283677609203904
-225.0 -25.0 -0.6796495637954513
-225.0 -18.75 -0.6418558253990666
-225.0 -12.5 -0.6158233396719585
-225.0 -6.25 -0.6007824706948804
-225.0 0.0 -0.5966202174691406
-225.0 6.25 -0.6039836989443683
-225.0 12.5 -0.6250904498475114
-225.0 18.75 -0.660911952892644
-225.0 25.0 -0.7104869717066845
-225.0 31.25 -0.7684545268768735
-225.0 37.5 -0.826785003098828
-225.0 43.75 -0.8776540618965881
-225.0 50.0 -0.9166123903916209
-225.0 56.25 -0.942301945787684
-225.0 62.5 -0.9536115305728469

-200.0 -62.5 -0.9575625436425946
-200.0 -56.25 -0.9505709299126567
-200.0 -50.0 -0.9300692167876852
-200.0 -43.75 -0.8971978854961885
-200.0 -37.5 -0.8550578855262125
-200.0 -31.25 -0.8087629101367189
-200.0 -25.0 -0.7643458121404054
-200.0 -18.75 -0.7260686520598331
-200.0 -12.5 -0.69563755578725
-200.0 -6.25 -0.6722881193215556
-200.0 0.0 -0.6550275250788566
-200.0 6.25 -0.6434053355554592
-200.0 12.5 -0.6387770574936926
-200.0 18.75 -0.6445330378011017
-200.0 25.0 -0.6653922094546596
-200.0 31.25 -0.7048600619063
-200.0 37.5 -0.7616147692018366
-200.0 43.75 -0.8261476223019263
-200.0 50.0 -0.8837218497779009
-200.0 56.25 -0.9219949591982581
-200.0 62.5 -0.935506599572812

-175.0 -62.5 -0.8937028661462324
-175.0 -56.25 -0.8828954340116956
-175.0 -50.0 -0.8559003266462649
-175.0 -43.75 -0.8202915745529261
-175.0 -37.5 -0.7826943377403172
-175.0 -31.25 -0.7481568636314179
-175.0 -25.0 -0.719246276522308
-175.0 -18.75 -0.6961297322437796
-175.0 -12.5 -0.6771939233316714
-175.0 -6.25 -0.6598283986189323
-175.0 0.0 -0.6417734684456586
-175.0 6.25 -0.6211382835989868
-175.0 12.5 -0.5963324761064052
-175.0 18.75 -0.5669724383311957
-175.0 25.0 -0.5329325976133462
-175.0 31.25 -0.49707997408497656
-175.0 37.5 -0.4640826937931861
-175.0 43.75 -0.44202018226422346
-175.0 50.0 -0.4391395470255624
-175.0 56.25 -0.45609461754338865
-175.0 62.5 -0.4753264309513167

-150.0 -62.5 -0.6144053626374966
-150.0 -56.25 -0.598859700197996
-150.0 -50.0 -0.5765772332608524
-150.0 -43.75 -0.5615073983508884
-150.0 -37.5 -0.5556332562349392
-150.0 -31.25 -0.5575189153908623
-150.0 -25.0 -0.5628731128111688
-150.0 -18.75 -0.5679106934778984
-150.0 -12.5 -0.5688998723211346
-150.0 -6.25 -0.5631830963635134
-150.0 0.0 -0.5480827207952009
-150.0 6.25 -0.5215565612332237
-150.0 12.5 -0.48023413419880856
-150.0 18.75 -0.4212966238347858
-150.0 25.0 -0.3398481227874487
-150.0 31.25 -0.2326938318697899
-150.0 37.5 -0.09753699748287412
-150.0 43.75 0.06031027262764884
-150.0 50.0 0.22524427568458497
-150.0 56.25 0.36667177571094417
-150.0 62.5 0.4360988173946551

-125.0 -62.5 -0.04603617268532385
-125.0 -56.25 -0.05914122268560742
-125.0 -50.0 -0.09393071900414257
-125.0 -43.75 -0.14194390055279105
-125.0 -37.5 -0.19387649262675358
-125.0 -31.25 -0.24231939609854297
-125.0 -25.0 -0.2817253685907023
-125.0 -18.75 -0.3082501433883185
-125.0 -12.5 -0.3189099765686195
-125.0 -6.25 -0.3117256672965978
-125.0 0.0 -0.2836692592037296
-125.0 6.25 -0.23270988435293735
-125.0 12.5 -0.1552440784682774
-125.0 18.75 -0.050334244448690876
-125.0 25.0 0.08124332708111286
-125.0 31.25 0.23246611884879564
-125.0 37.5 0.3905224321427302
-125.0 43.75 0.5390125184863338
-125.0 50.0 0.6637529360494452
-125.0 56.25 0.7545599914899188
-125.0 62.5 0.7977699239713397

-100.0 -62.5 0.49572295070719646
-100.0 -56.25 0.4578089397078383
-100.0 -50.0 0.39085933759613406
-100.0 -43.75 0.3177832470395446
-100.0 -37.5 0.249400367898358
-100.0 -31.25 0.19263910909012968
-100.0 -25.0 0.1521936156400736
-100.0 -18.75 0.1308758141584184
-100.0 -12.5 0.13077844133887112
-100.0 -6.25 0.15207149590784141
-100.0 0.0 0.19487109582945017
-100.0 6.25 0.2565306610282943
-100.0 12.5 0.3335808652368067
-100.0 18.75 0.4199742419382536
-100.0 25.0 0.5093722602472169
-100.0 31.25 0.5952530256555031
-100.0 37.5 0.6737600504739664
-100.0 43.75 0.7420769714673978
-100.0 50.0 0.7998642925791678
-100.0 56.25 0.8453234727548227
-100.0 62.5 0.8697800094219926

-75.0 -62.5 0.7606089164377776
-75.0 -56.25 0.7289964581447931
-75.0 -50.0 0.6768515532201134
-75.0 -43.75 0.6219914119485668
-75.0 -37.5 0.5712474995962564
-75.0 -31.25 0.5289084552614469
-75.0 -25.0 0.4975703398070964
-75.0 -18.75 0.4785744673700313
-75.0 -12.5 0.47242837240234015
-75.0 -6.25 0.4786245074158657
-75.0 0.0 0.4961232251348925
-75.0 6.25 0.5233184836131083
-75.0 12.5 0.5582877954553431
-75.0 18.75 0.5991139032281123
-75.0 25.0 0.6438438351075783
-75.0 31.25 0.6906730065307082
-75.0 37.5 0.7379100814543876
-75.0 43.75 0.7837361965420637
-75.0 50.0 0.8263601741225912
-75.0 56.25 0.8628063491228729
-75.0 62.5 0.8835582287405598

-50.0 -62.5 0.8400708975443347
-50.0 -56.25 0.8151446309964434
-50.0 -50.0 0.7746628683459045
-50.0 -43.75 0.7314956882257645
-50.0 -37.5 0.6901211465565574
-50.0 -31.25 0.6534373637569083
-50.0 -25.0 0.6233685424840204
-50.0 -18.75 0.6012124677839796
-50.0 -12.5 0.5878511701758553
-50.0 -6.25 0.5834334545929788
-50.0 0.0 0.588042162567805
-50.0 6.25 0.6010097354638606
-50.0 12.5 0.6216851100105002
-50.0 18.75 0.6489391026954321
-50.0 25.0 0.6815164972780567
-50.0 31.25 0.718003622313591
-50.0 37.5 0.7568035471034632
-50.0 43.75 0.7961954421482861
-50.0 50.0 0.8341766523520526
-50.0 56.25 0.8677440868784809
-50.0 62.5 0.8872972483948868

-25.0 -62.5 0.8686575530619465
-25.0 -56.25 0.8467408326821434
-25.0 -50.0 0.8110682091836944
-25.0 -43.75 0.7723476987700529
-25.0 -37.5 0.73430408003331
-25.0 -31.25 0.6993519419399086
-25.0 -25.0 0.6692700962153273
-25.0 -18.75 0.6453818067911211
-25.0 -12.5 0.6287448143613682
-25.0 -6.25 0.6197987883050378
-25.0 0.0 0.6190254040551937
-25.0 6.25 0.6261053840047337
-25.0 12.5 0.6408871162302493
-25.0 18.75 0.6625141188783684
-25.0 25.0 0.6901522476692344
-25.0 31.25 0.7225543800730712
-25.0 37.5 0.7582693323320479
-25.0 43.75 0.7955898091675355
-25.0 50.0 0.8323979977928291
-25.0 56.25 0.8655488207221314
-25.0 62.5 0.8851036704373069

0.0 -62.5 0.8801145802812342
0.0 -56.25 0.8594831256911566
0.0 -50.0 0.8257565006501263
0.0 -43.75 0.7886962065655031
0.0 -37.5 0.7516890852494873
0.0 -31.25 0.7169467493524599
0.0 -25.0 0.6862018686276684
0.0 -18.75 0.6608241388906407
0.0 -12.5 0.6419718195582506
0.0 -6.25 0.630270956369895
0.0 0.0 0.6264082304790322
0.0 6.25 0.630280084339456
0.0 12.5 0.6419898384463869
0.0 18.75 0.6608503918005163
0.0 25.0 0.6862353055112802
0.0 31.25 0.7169860954076118
0.0 37.5 0.7517317462230114
0.0 43.75 0.7887408033948512
0.0 50.0 0.8258050956948851
0.0 56.25 0.8595991387118794
0.0 62.5 0.8796981331179453

25.0 -62.5 0.8855289606111411
25.0 -56.25 0.8654403361573655
25.0 -50.0 0.8323521438069477
25.0 -43.75 0.7955465372117881
25.0 -37.5 0.7582270015910834
25.0 -31.25 0.7225152481187107
25.0 -25.0 0.6901198175700561
25.0 -18.75 0.662490053913153
25.0 -12.5 0.6408724796043216
25.0 -6.25 0.6261007393811907
25.0 0.0 0.6190308183106304
25.0 6.25 0.6198138635584722
25.0 12.5 0.6287691229398182
25.0 18.75 0.6454146254358616
25.0 25.0 0.6693104141498746
25.0 31.25 0.6993983584460889
25.0 37.5 0.7343550051361936
25.0 43.75 0.7724012857161769
25.0 50.0 0.8111267805373367
25.0 56.25 0.8468758341575702
25.0 62.5 0.8682776006005062

50.0 -62.5 0.8877292672262762
50.0 -56.25 0.8676401041825086
50.0 -50.0 0.834133783223301
50.0 -43.75 0.7961553981663976
50.0 -37.5 0.7567655049223734
50.0 -31.25 0.7179709357032263
50.0 -25.0 0.6814922938085775
50.0 -18.75 0.6489257562111483
50.0 -12.5 0.62168434469971
50.0 -6.25 0.60102239532333
50.0 0.0 0.5880686232855692
50.0 6.25 0.5834733423322185
50.0 12.5 0.5879036269492781
50.0 18.75 0.6012763019336379
50.0 25.0 0.62344210378241
50.0 31.25 0.6535184995644064
50.0 37.5 0.690207189311756
50.0 43.75 0.7315836727572032
50.0 50.0 0.7747554947277381
50.0 56.25 0.815332868757134
50.0 62.5 0.8397896690210672

75.0 -62.5 0.8839913329301895
75.0 -56.25 0.8626973440338269
75.0 -50.0 0.8263145151426747
75.0 -43.75 0.7836941755154142
75.0 -37.5 0.7378741521424328
75.0 -31.25 0.6906505455532643
75.0 -25.0 0.6438430392279348
75.0 -18.75 0.5991415363740541
75.0 -12.5 0.5583479248460695
75.0 -6.25 0.523411408723175
75.0 0.0 0.4962453443644503
75.0 6.25 0.47877050848326136
75.0 12.5 0.47259174718657704
75.0 18.75 0.4787498465599912
75.0 25.0 0.4977536152989459
75.0 31.25 0.5290972397730972
75.0 37.5 0.5714401644610416
75.0 43.75 0.6221864672099184
75.0 50.0 0.67705477773773
75.0 56.25 0.7293457084013977
75.0 62.5 0.7606787427375091

100.0 -62.5 0.8702614816196484
100.0 -56.25 0.8452235526445183
100.0 -50.0 0.7998401755739949
100.0 -43.75 0.7420688705953402
100.0 -37.5 0.6737799048146929
100.0 -31.25 0.5953146998961565
100.0 -25.0 0.5094794021272878
100.0 -18.75 0.42011505822111544
100.0 -12.5 0.3337324297741721
100.0 -6.25 0.25666912897877414
100.0 0.0 0.19498091410233775
100.0 6.25 0.1521508463430439
100.0 12.5 0.1308357588604047
100.0 18.75 0.13092521206122065
100.0 25.0 0.15225177919982943
100.0 31.25 0.19272177768552506
100.0 37.5 0.24952118603185539
100.0 43.75 0.31795239498537337
100.0 50.0 0.3910932281463346
100.0 56.25 0.4582929145371215
100.0 62.5 0.4963703511476307

125.0 -62.5 0.7981494736137134
125.0 -56.25 0.754454092643453
125.0 -50.0 0.6637728541394898
125.0 -43.75 0.5390387165664654
125.0 -37.5 0.3905408240228295
125.0 -31.25 0.23244289664444945
125.0 -25.0 0.0811466158604069
125.0 -18.75 -0.050508561252384655
125.0 -12.5 -0.1554732484283797
125.0 -6.25 -0.23296268809677848
125.0 0.0 -0.28391837590315844
125.0 6.25 -0.3119534223081924
125.0 12.5 -0.3191053192245879
125.0 18.75 -0.30840559330103645
125.0 25.0 -0.2818339362843265
125.0 31.25 -0.2423741897815409
125.0 37.5 -0.19387195200310417
125.0 43.75 -0.14187904721830288
125.0 50.0 -0.09381392168484654
125.0 56.25 -0.05901747117635702
125.0 62.5 -0.04646310220567445

150.0 -62.5 0.4365696812855316
150.0 -56.25 0.3668370882891386
150.0 -50.0 0.22542063131156823
150.0 -43.75 0.06028431006460374
150.0 -37.5 -0.09771343921166774
150.0 -31.25 -0.23294280123604053
150.0 -25.0 -0.34010881394791576
150.0 -18.75 -0.4215346690316763
150.0 -12.5 -0.48043465662083956
150.0 -6.25 -0.521716172937597
150.0 0.0 -0.5482018779566872
150.0 6.25 -0.5632629541120755
150.0 12.5 -0.5689416630167167
150.0 18.75 -0.5679158682709277
150.0 25.0 -0.5628456272981106
150.0 31.25 -0.5574714248486866
150.0 37.5 -0.5555904771254171
150.0 43.75 -0.5615091098513693
150.0 50.0 -0.5766820608234903
150.0 56.25 -0.5993338049951572
150.0 62.5 -0.616715532731106

175.0 -62.5 -0.47356884537603877
175.0 -56.25 -0.4563044954244953
175.0 -50.0 -0.4395549811954674
175.0 -43.75 -0.4423574038471079
175.0 -37.5 -0.4643436126036506
175.0 -31.25 -0.49728244783856396
175.0 -25.0 -0.5330876248709137
175.0 -18.75 -0.5670874158381156
175.0 -12.5 -0.5964129174830136
175.0 -6.25 -0.621188172077202
175.0 0.0 -0.6417953061631584
175.0 6.25 -0.659824310752466
175.0 12.5 -0.6771689778702867
175.0 18.75 -0.6960963209649815
175.0 25.0 -0.7192286622909098
175.0 31.25 -0.7481876065728891
175.0 37.5 -0.7828028434813815
175.0 43.75 -0.8204864594356095
175.0 50.0 -0.8561660128993747
175.0 56.25 -0.8832941119511789
175.0 62.5 -0.8950612600034445

200.0 -62.5 -0.9348688954469129
200.0 -56.25 -0.9218691636821925
200.0 -50.0 -0.8837303559948
200.0 -43.75 -0.8262687921821616
200.0 -37.5 -0.7618259834280833
200.0 -31.25 -0.7050942295385559
200.0 -25.0 -0.6655943358015529
200.0 -18.75 -0.6446832006791255
200.0 -12.5 -0.6388775014454762
200.0 -6.25 -0.6434653888851114
200.0 0.0 -0.6550565122091404
200.0 6.25 -0.6722942781053095
200.0 12.5 -0.6956321699326716
200.0 18.75 -0.7260700759020956
200.0 25.0 -0.7643805202950075
200.0 31.25 -0.8088554867250701
200.0 37.5 -0.8552133387433948
200.0 43.75 -0.8973920792735923
200.0 50.0 -0.9302642452986412
200.0 56.25 -0.9507827075947736
200.0 62.5 -0.9581336807532701

225.0 -62.5 -0.9534393085563658
225.0 -56.25 -0.9421927025783053
225.0 -50.0 -0.9165456160855416
225.0 -43.75 -0.8776063159546722
225.0 -37.5 -0.8267850879510233
225.0 -31.25 -0.7685195798053931
225.0 -25.0 -0.7106048472971042
225.0 -18.75 -0.6610508821473894
225.0 -12.5 -0.6252207492527625
225.0 -6.25 -0.6040902225787541
225.0 0.0 -0.5966998384950134
225.0 6.25 -0.6008384142876275
225.0 12.5 -0.6158626832307977
225.0 18.75 -0.6418878735748632
225.0 25.0 -0.6796875399795115
225.0 31.25 -0.728427739059546
225.0 37.5 -0.7842466926245201
225.0 43.75 -0.8399840903101509
225.0 50.0 -0.8878372099168161
225.0 56.25 -0.9214055937667123
225.0 62.5 -0.935811538000859

250.0 -62.5 -0.8663406905792449
250.0 -56.25 -0.848891060796986
250.0 -50.0 -0.81434079223857
250.0 -43.75 -0.7682529866661816
250.0 -37.5 -0.7132104464820606
250.0 -31.25 -0.6530516701219126
250.0 -25.0 -0.5934950265926269
250.0 -18.75 -0.5404787967322001
250.0 -12.5 -0.498564952761486
250.0 -6.25 -0.46938228176191066
250.0 0.0 -0.45283055777560105
250.0 6.25 -0.4469441470375237
250.0 12.5 -0.4507894294529607
250.0 18.75 -0.46395284241889595
250.0 25.0 -0.48783428998038386
250.0 31.25 -0.5242633269531489
250.0 37.5 -0.57458259785173
250.0 43.75 -0.6373988978708691
250.0 50.0 -0.706677501222326
250.0 56.25 -0.7708674499195665
250.0 62.5 -0.8082876747325574


==> pics/sp5/sp5_mag_0ps_color.dat <==
x_0 x_1 f(x)

-50.0 -50.0 -0.003136062157300537
-50.0 -45.0 -0.019862369780377292
-50.0 -40.0 -0.02834813120532974
-50.0 -35.0 -0.02906886819389986
-50.0 -30.0 -0.026925192186839742
-50.0 -25.0 -0.023845997146616615
-50.0 -20.0 -0.020411936194182308
-50.0 -15.0 -0.016769012150727788
-50.0 -10.0 -0.012938275596332266
-50.0 -5.0 -0.0089181453624618
-50.0 0.0 -0.004720619400167954
-50.0 5.0 -0.0003806452971633193
-50.0 10.0 0.004047016289252065
-50.0 15.0 0.008493047792686823
-50.0 20.0 0.012870782299731393
-50.0 25.0 0.01705051863689673
-50.0 30.0 0.020768273972302773
-50.0 35.0 0.02331859478856836
-50.0 40.0 0.022591962172192313
-50.0 45.0 0.013206058155839518
-50.0 50.0 -0.0026081462756843443

-45.0 -50.0 0.013969502333328715
-45.0 -45.0 -0.002827715225029161
-45.0 -40.0 -0.013321372779418162
-45.0 -35.0 -0.016596142156921737
-45.0 -30.0 -0.016974677770812813
-45.0 -25.0 -0.016161377269731686
-45.0 -20.0 -0.014704744863335818
-45.0 -15.0 -0.0127950140065092
-45.0 -10.0 -0.010516135770168798
-45.0 -5.0 -0.007927788943284926
-45.0 0.0 -0.005097537881061376
-45.0 5.0 -0.002111315351911368
-45.0 10.0 0.0009261620062030012
-45.0 15.0 0.0038908662811384985
-45.0 20.0 0.006631922060866322
-45.0 25.0 0.008949796886947891
-45.0 30.0 0.010529841935123088
-45.0 35.0 0.010702858231406166
-45.0 40.0 0.0076364370025796624
-45.0 45.0 -0.0032018143891905
-45.0 50.0 -0.018190411899201932

-40.0 -50.0 0.02274289568959061
-40.0 -45.0 0.007800833341418315
-40.0 -40.0 -0.002844924863774714
-40.0 -35.0 -0.007796558861620207
-40.0 -30.0 -0.010229210385151517
-40.0 -25.0 -0.011367135197227284
-40.0 -20.0 -0.011585593130378538
-40.0 -15.0 -0.011037958632546523
-40.0 -10.0 -0.009840695475142824
-40.0 -5.0 -0.008128061830948163
-40.0 0.0 -0.006064633041043406
-40.0 5.0 -0.003832434627882753
-40.0 10.0 -0.0016145600933254623
-40.0 15.0 0.0004029556009398317
-40.0 20.0 0.0020133047387681
-40.0 25.0 0.002971270174487725
-40.0 30.0 0.002963871443267498
-40.0 35.0 0.0014568873499692647
-40.0 40.0 -0.002929212670178067
-40.0 45.0 -0.013619754435945725
-40.0 50.0 -0.026702908656622438

-35.0 -50.0 0.02338728869195947
-35.0 -45.0 0.010854882781699281
-35.0 -40.0 0.0015303355404344993
-35.0 -35.0 -0.0036665226705854515
-35.0 -30.0 -0.007091489049378141
-35.0 -25.0 -0.009438635676567345
-35.0 -20.0 -0.010761904903644873
-35.0 -15.0 -0.011035889468730685
-35.0 -10.0 -0.010336855648287449
-35.0 -5.0 -0.008894995381428423
-35.0 0.0 -0.007054185168794207
-35.0 5.0 -0.005154569037453694
-35.0 10.0 -0.003437156507859729
-35.0 15.0 -0.002058606274320549
-35.0 20.0 -0.0011725542894227418
-35.0 25.0 -0.0009737584825280715
-35.0 30.0 -0.0016897516897549677
-35.0 35.0 -0.0036580252666696105
-35.0 40.0 -0.007834489387209027
-35.0 45.0 -0.016881209146594224
-35.0 50.0 -0.027612420258376204

-30.0 -50.0 0.02083116163219573
-30.0 -45.0 0.010682998194529746
-30.0 -40.0 0.0030377880199125725
-30.0 -35.0 -0.0017188872749928205
-30.0 -30.0 -0.005447791610647485
-30.0 -25.0 -0.008430631634047694
-30.0 -20.0 -0.010330868842551704
-30.0 -15.0 -0.01080584379538646
-30.0 -10.0 -0.009845745801195729
-30.0 -5.0 -0.007945626423212322
-30.0 0.0 -0.005946463707172182
-30.0 5.0 -0.0045357926087800015
-30.0 10.0 -0.003868130818203284
-30.0 15.0 -0.003713127965415386
-30.0 20.0 -0.00386671061068531
-30.0 25.0 -0.0043443073265001615
-30.0 30.0 -0.005306095926611833
-30.0 35.0 -0.007016644869577071
-30.0 40.0 -0.010246712575300503
-30.0 45.0 -0.01725016065038304
-30.0 50.0 -0.025731925057676106

-25.0 -50.0 0.017109480700054018
-25.0 -45.0 0.009096153556060107
-25.0 -40.0 0.0030370157535973166
-25.0 -35.0 -0.0010273564640008426
-25.0 -30.0 -0.0045572759953333136
-25.0 -25.0 -0.007464581454647171
-25.0 -20.0 -0.008898615508301757
-25.0 -15.0 -0.007967319968646663
-25.0 -10.0 -0.004554469864867332
-25.0 -5.0 -4.3177816661086016e-05
-25.0 0.0 0.003061589572350431
-25.0 5.0 0.0030512059738395823
-25.0 10.0 0.00047989432545781957
-25.0 15.0 -0.002781197308785456
-25.0 20.0 -0.00537388733815915
-25.0 25.0 -0.007043077310466173
-25.0 30.0 -0.008168869203705999
-25.0 35.0 -0.009310612730812384
-25.0 40.0 -0.011374648138563738
-25.0 45.0 -0.016421173285199642
-25.0 50.0 -0.02292509335657142

-20.0 -50.0 0.012924687509572253
-20.0 -45.0 0.006770134115642365
-20.0 -40.0 0.002069068293624392
-20.0 -35.0 -0.0012511316975152387
-20.0 -30.0 -0.004151288056296576
-20.0 -25.0 -0.005970303011248439
-20.0 -20.0 -0.004866502824094833
-20.0 -15.0 0.0013679147812359137
-20.0 -10.0 0.013329207060673394
-20.0 -5.0 0.02710390673652635
-20.0 0.0 0.03442319474163705
-20.0 5.0 0.029955318124043645
-20.0 10.0 0.01748515384450713
-20.0 15.0 0.004773869401378084
-20.0 20.0 -0.003844459631164586
-20.0 25.0 -0.008230843321335321
-20.0 30.0 -0.009950352263259845
-20.0 35.0 -0.010590959399371961
-20.0 40.0 -0.01158375080696403
-20.0 45.0 -0.01493740396797204
-20.0 50.0 -0.019745899808298256

-15.0 -50.0 0.0085438081997137
-15.0 -45.0 0.0040251009915352074
-15.0 -40.0 0.0004556993183375511
-15.0 -35.0 -0.0021472582379970487
-15.0 -30.0 -0.004038395939486243
-15.0 -25.0 -0.003503215555927376
-15.0 -20.0 0.0034420811096234467
-15.0 -15.0 0.022624161586087436
-15.0 -10.0 0.05772574714162425
-15.0 -5.0 0.09983249086751964
-15.0 0.0 0.12133248289667042
-15.0 5.0 0.10264957303147225
-15.0 10.0 0.06130080889563008
-15.0 15.0 0.024734897300134985
-15.0 20.0 0.0028575440985683757
-15.0 25.0 -0.00707044418721745
-15.0 30.0 -0.010333666511433609
-15.0 35.0 -0.010837303843301819
-15.0 40.0 -0.011025873051785139
-15.0 45.0 -0.01298955490417541
-15.0 50.0 -0.01633787800293582

-10.0 -50.0 0.004098618328504933
-10.0 -45.0 0.0010635922507473982
-10.0 -40.0 -0.0015501820327286486
-10.0 -35.0 -0.003501155249487727
-10.0 -30.0 -0.004154009959694642
-10.0 -25.0 -0.00020140687240183884
-10.0 -20.0 0.01613966616612186
-10.0 -15.0 0.05899268675983959
-10.0 -10.0 0.144730911710504
-10.0 -5.0 0.26334831223834865
-10.0 0.0 0.329544012777572
-10.0 5.0 0.2662027307594434
-10.0 10.0 0.14801961007843914
-10.0 15.0 0.06049675017165712
-10.0 20.0 0.01512577971672917
-10.0 25.0 -0.003551662799768866
-10.0 30.0 -0.009351637929559141
-10.0 35.0 -0.010139146514634255
-10.0 40.0 -0.009822413350039097
-10.0 45.0 -0.010666096215055449
-10.0 50.0 -0.012728069092622916

-5.0 -50.0 -0.0003237419999908828
-5.0 -45.0 -0.0019632691756379635
-5.0 -40.0 -0.0037393318535703366
-5.0 -35.0 -0.005149559332787544
-5.0 -30.0 -0.004671032406579275
-5.0 -25.0 0.002671447010734561
-5.0 -20.0 0.02915743858029217
-5.0 -15.0 0.10121651477477583
-5.0 -10.0 0.26412016643794467
-5.0 -5.0 0.537213075802702
-5.0 0.0 0.7167126194893412
-5.0 5.0 0.5390600616059827
-5.0 10.0 0.26677405653806563
-5.0 15.0 0.1025854464242624
-5.0 20.0 0.028772069765554947
-5.0 25.0 0.0008339413717072565
-5.0 30.0 -0.007534951116772973
-5.0 35.0 -0.008737503441193827
-5.0 40.0 -0.008112847477033454
-5.0 45.0 -0.008031214894167327
-5.0 50.0 -0.008920884425655575

0.0 -50.0 -0.004655614878944274
0.0 -45.0 -0.0049346595537293455
0.0 -40.0 -0.005932387979185785
0.0 -35.0 -0.0069505262671252935
0.0 -30.0 -0.005850871288465305
0.0 -25.0 0.0031870703861274236
0.0 -20.0 0.034660058212269536
0.0 -15.0 0.12184470802572586
0.0 -10.0 0.3305716076007257
0.0 -5.0 0.7181803798676778
0.0 0.0 0.9999972354883727
0.0 5.0 0.7178599067989332
0.0 10.0 0.3317785288552967
0.0 15.0 0.12308973000519466
0.0 20.0 0.03544652373470303
0.0 25.0 0.003578095098751527
0.0 30.0 -0.005714697922539797
0.0 35.0 -0.006970430063507876
0.0 40.0 -0.006061094123501342
0.0 45.0 -0.005154079888101718
0.0 50.0 -0.004931299544882732

5.0 -50.0 -0.008845617267299585
5.0 -45.0 -0.0077515681506288734
5.0 -40.0 -0.007960311841323174
5.0 -35.0 -0.008699546740799405
5.0 -30.0 -0.007632093958930708
5.0 -25.0 0.000560186576015966
5.0 -20.0 0.028308551797017335
5.0 -15.0 0.10211586869881878
5.0 -10.0 0.2670663900180875
5.0 -5.0 0.5413114197267976
5.0 0.0 0.7197748247053296
5.0 5.0 0.540169703711379
5.0 10.0 0.26682319323879977
5.0 15.0 0.10301162687509725
5.0 20.0 0.030134064594367994
5.0 25.0 0.003124686436167116
5.0 30.0 -0.004512388300796061
5.0 35.0 -0.005152989750495437
5.0 40.0 -0.003841674477566135
5.0 45.0 -0.00211920189766908
5.0 50.0 -0.0007947490611861353

10.0 -50.0 -0.012862184019406194
10.0 -45.0 -0.010333292859584791
10.0 -40.0 -0.009654560711934141
10.0 -35.0 -0.010092179167338872
10.0 -30.0 -0.009417930905409896
10.0 -25.0 -0.0037216906046996594
10.0 -20.0 0.01492162570973664
10.0 -15.0 0.060511219934791804
10.0 -10.0 0.14884258475638623
10.0 -5.0 0.2685169768175238
10.0 0.0 0.3330671892860485
10.0 5.0 0.26692882180164573
10.0 10.0 0.14748830266681276
10.0 15.0 0.060710454910646965
10.0 20.0 0.017057257017090474
10.0 25.0 0.00022205412527135407
10.0 30.0 -0.004003612652868857
10.0 35.0 -0.003497035697910572
10.0 40.0 -0.0016285911797159335
10.0 45.0 0.0009708621545162146
10.0 50.0 0.0034335824931259083

15.0 -50.0 -0.016694855855518997
15.0 -45.0 -0.012614082502971352
15.0 -40.0 -0.010855587553294025
15.0 -35.0 -0.010796930649647709
15.0 -30.0 -0.010392088370951616
15.0 -25.0 -0.007187559303646844
15.0 -20.0 0.002773720930208663
15.0 -15.0 0.02488439314132998
15.0 -10.0 0.0620149312227813
15.0 -5.0 0.1042228004588875
15.0 0.0 0.12362937090629607
15.0 5.0 0.10222914749072105
15.0 10.0 0.05963736392074518
15.0 15.0 0.02386865620048542
15.0 20.0 0.004133268130789591
15.0 25.0 -0.0031756071197768924
15.0 30.0 -0.003920587675602443
15.0 35.0 -0.002144807508355384
15.0 40.0 0.00039627068053276566
15.0 45.0 0.003992411301834916
15.0 50.0 0.007681732776924875

20.0 -50.0 -0.020344263652719893
20.0 -45.0 -0.014532041398994467
20.0 -40.0 -0.011424337828572405
20.0 -35.0 -0.010570281372785
20.0 -30.0 -0.010018861871399604
20.0 -25.0 -0.008334697806329568
20.0 -20.0 -0.003900741386582634
20.0 -15.0 0.004892592054383907
20.0 -10.0 0.017937156022344296
20.0 -5.0 0.03084335466907047
20.0 0.0 0.035662491344910584
20.0 5.0 0.02841520802064433
20.0 10.0 0.014427406331334693
20.0 15.0 0.0021267798208574663
20.0 20.0 -0.004421829685358244
20.0 25.0 -0.005751521401431665
20.0 30.0 -0.0040727274631728785
20.0 35.0 -0.0012548517093643153
20.0 40.0 0.002023445053226929
20.0 45.0 0.006792508756966031
20.0 50.0 0.011858222073230631

25.0 -50.0 -0.023787100143011823
25.0 -45.0 -0.015999311003314438
25.0 -40.0 -0.011234870783441127
25.0 -35.0 -0.009311207803360443
25.0 -30.0 -0.008246105160274367
25.0 -25.0 -0.007139590092504217
25.0 -20.0 -0.005424413940567552
25.0 -15.0 -0.0027124962432461034
25.0 -10.0 0.000735611569091295
25.0 -5.0 0.0035210351223249814
25.0 0.0 0.003693532101779224
25.0 5.0 0.0006275660350210173
25.0 10.0 -0.003972982165927398
25.0 15.0 -0.007544734608974791
25.0 20.0 -0.008637685808029292
25.0 25.0 -0.007330678232153169
25.0 30.0 -0.004509592690464156
25.0 35.0 -0.0010360191563031822
25.0 40.0 0.0030017702916055977
25.0 45.0 0.009169230066678183
25.0 50.0 0.015830559330135996

30.0 -50.0 -0.02687610266543708
30.0 -45.0 -0.01682435308106818
30.0 -40.0 -0.010126713174619198
30.0 -35.0 -0.007023459816973944
30.0 -30.0 -0.00536804203709197
30.0 -25.0 -0.004408902446905693
30.0 -20.0 -0.0038879924732465924
30.0 -15.0 -0.003653569717157021
30.0 -10.0 -0.003704186345554278
30.0 -5.0 -0.004268108335808922
30.0 0.0 -0.005607662205610644
30.0 5.0 -0.007592511720989385
30.0 10.0 -0.009534985928828964
30.0 15.0 -0.010571190921314352
30.0 20.0 -0.010177882085793592
30.0 25.0 -0.008346525878545277
30.0 30.0 -0.005415324154556942
30.0 35.0 -0.001725987185616676
30.0 40.0 0.00301431858490774
30.0 45.0 0.010808959549172912
30.0 50.0 0.019345884907529462

35.0 -50.0 -0.02902591729928978
35.0 -45.0 -0.01646181857828186
35.0 -40.0 -0.007723144088377869
35.0 -35.0 -0.003638751232012163
35.0 -30.0 -0.0016941010761034275
35.0 -25.0 -0.0009638660092923653
35.0 -20.0 -0.001123186285473126
35.0 -15.0 -0.0019564102414502656
35.0 -10.0 -0.003280285138756926
35.0 -5.0 -0.004953033163360204
35.0 0.0 -0.006829239554793505
35.0 5.0 -0.008674170027599145
35.0 10.0 -0.010144917202056855
35.0 15.0 -0.010887010549419388
35.0 20.0 -0.010657879197475378
35.0 25.0 -0.00937311572297668
35.0 30.0 -0.007057315050933274
35.0 35.0 -0.0036614819913643568
35.0 40.0 0.0015270739400921498
35.0 45.0 0.011050049248378926
35.0 50.0 0.021755908686673625

40.0 -50.0 -0.028235697098876314
40.0 -45.0 -0.013187188672782926
40.0 -40.0 -0.0027802875780938716
40.0 -35.0 0.001566834248542783
40.0 -30.0 0.003084058858743017
40.0 -25.0 0.003115506877760399
40.0 -20.0 0.0021856272844563876
40.0 -15.0 0.0006002294892524644
40.0 -10.0 -0.0014006317651974129
40.0 -5.0 -0.0036137115849829244
40.0 0.0 -0.0058550959049064434
40.0 5.0 -0.007941429533251046
40.0 10.0 -0.00968710308363835
40.0 15.0 -0.010921303727131978
40.0 20.0 -0.011503249427353777
40.0 25.0 -0.011312738777929444
40.0 30.0 -0.010198534721577317
40.0 35.0 -0.0077928129604705
40.0 40.0 -0.0028470746283274
40.0 45.0 0.008061168031754742
40.0 50.0 0.021142973174252056

45.0 -50.0 -0.019155941175850986
45.0 -45.0 -0.0024989478685107443
45.0 -40.0 0.008061768361916554
45.0 -35.0 0.011113246951380688
45.0 -30.0 0.010947275934280628
45.0 -25.0 0.009365019727289646
45.0 -20.0 0.007033782345480016
45.0 -15.0 0.00426785486887001
45.0 -10.0 0.0012670631883849217
45.0 -5.0 -0.0018169312612059596
45.0 0.0 -0.00485893504299674
45.0 5.0 -0.007752269256290893
45.0 10.0 -0.010407764716667444
45.0 15.0 -0.012753546798858477
45.0 20.0 -0.014725782677227668
45.0 25.0 -0.016239086345695607
45.0 30.0 -0.01710883841767413
45.0 35.0 -0.01680128613392142
45.0 40.0 -0.013594429574045266
45.0 45.0 -0.002838391852634593
45.0 50.0 0.012605329703814455

50.0 -50.0 -0.0036706357563179278
50.0 -45.0 0.012247364914082954
50.0 -40.0 0.021048280863930343
50.0 -35.0 0.021883159510107022
50.0 -30.0 0.019593676313749326
50.0 -25.0 0.016150477927633303
50.0 -20.0 0.012227835496244132
50.0 -15.0 0.00808674171240077
50.0 -10.0 0.003861037070458932
50.0 -5.0 -0.00035787759884005474
50.0 0.0 -0.0044969791662453715
50.0 5.0 -0.008498337855103847
50.0 10.0 -0.012323241061101397
50.0 15.0 -0.015954788407083528
50.0 20.0 -0.019389497637524504
50.0 25.0 -0.022605258702015543
50.0 30.0 -0.025470500003349217
50.0 35.0 -0.02745976649461921
50.0 40.0 -0.02676401018745004
50.0 45.0 -0.01851409585708895
50.0 50.0 -0.0031393233756429845


==> pics/sp5/sp5_mag_0ps_gridArrows.dat <==
x y u v

-42.5 -42.5 0.7071498827820818 -0.7070582732574439
-42.5 -34.77272727272727 0.5692439965586871 -0.8219058453580087
-42.5 -27.045454545454547 0.4292920147167896 -0.9029715473359187
-42.5 -19.31818181818182 0.2997352143965968 -0.9539049057805935
-42.5 -11.590909090909092 0.17826703125369583 -0.9838968182231624
-42.5 -3.8636363636363633 0.059074990967080854 -0.9981724702765744
-42.5 3.863636363636365 -0.05941572485389335 -0.9981318503445867
-42.5 11.590909090909093 -0.1779719897329102 -0.9839920221459177
-42.5 19.31818181818182 -0.2998551827690318 -0.953692808852179
-42.5 27.045454545454547 -0.4290933492695056 -0.9029005288851264
-42.5 34.77272727272727 -0.5691403971453978 -0.8218269450695775
-42.5 42.5 -0.7069123182847249 -0.7062711408162187

-34.77272727272727 -42.5 0.8219931071351471 -0.5692077444613739
-34.77272727272727 -34.77272727272727 0.7070768489623837 -0.7071268362303921
-34.77272727272727 -27.045454545454547 0.5647687256731043 -0.8249971509467335
-34.77272727272727 -19.31818181818182 0.4114656108054853 -0.9112209268490528
-34.77272727272727 -11.590909090909092 0.25124418846284563 -0.9678382842343308
-34.77272727272727 -3.8636363636363633 0.0840039220706182 -0.9962925366528413
-34.77272727272727 3.863636363636365 -0.08636180247260498 -0.9960671781946832
-34.77272727272727 11.590909090909093 -0.2527193524235364 -0.967474915280687
-34.77272727272727 19.31818181818182 -0.4123312242968555 -0.9107169893957384
-34.77272727272727 27.045454545454547 -0.5650549804917105 -0.8245889744638092
-34.77272727272727 34.77272727272727 -0.7071168790638963 -0.7067709393188956
-34.77272727272727 42.5 -0.8220505078123289 -0.5687255037567006

-27.045454545454547 -42.5 0.9030426622955626 -0.42930424104409604
-27.045454545454547 -34.77272727272727 0.8248165270359137 -0.5650951194408019
-27.045454545454547 -27.045454545454547 0.7066074054252991 -0.7075735528998149
-27.045454545454547 -19.31818181818182 0.5494750194817817 -0.8351893784703219
-27.045454545454547 -11.590909090909092 0.3532985058842708 -0.9353596500892957
-27.045454545454547 -3.8636363636363633 0.11946426278675339 -0.9925959202166019
-27.045454545454547 3.863636363636365 -0.1287268808427924 -0.9913109224923333
-27.045454545454547 11.590909090909093 -0.3591618506747155 -0.9330933710090624
-27.045454545454547 19.31818181818182 -0.5524112558240246 -0.8328358602573782
-27.045454545454547 27.045454545454547 -0.7073997142723392 -0.7062269446225237
-27.045454545454547 34.77272727272727 -0.8249266960224121 -0.5645016632165489
-27.045454545454547 42.5 -0.9029386250212713 -0.4288486727479568

-19.31818181818182 -42.5 0.9539362588829867 -0.29987656200214435
-19.31818181818182 -34.77272727272727 0.9108654397843503 -0.41239367735302995
-19.31818181818182 -27.045454545454547 0.8333265190043166 -0.5523620754780489
-19.31818181818182 -19.31818181818182 0.7039002834457411 -0.710288455700611
-19.31818181818182 -11.590909090909092 0.49318788582426376 -0.8695443596523151
-19.31818181818182 -3.8636363636363633 0.17406373815737014 -0.983441759655436
-19.31818181818182 3.863636363636365 -0.20045798610571527 -0.9777928318779358
-19.31818181818182 11.590909090909093 -0.5083420722746987 -0.8605357246982696
-19.31818181818182 19.31818181818182 -0.7096072983643965 -0.7031787437602429
-19.31818181818182 27.045454545454547 -0.8348203608269669 -0.549354456559595
-19.31818181818182 34.77272727272727 -0.9111378612026342 -0.4112661009683019
-19.31818181818182 42.5 -0.9536960499038843 -0.29960415488242376

-11.590909090909092 -42.5 0.9838923149213249 -0.178598765749441
-11.590909090909092 -34.77272727272727 0.9674239541301688 -0.2530392203819982
-11.590909090909092 -27.045454545454547 0.9330958079341585 -0.3593058437806857
-11.590909090909092 -19.31818181818182 0.8606268911537898 -0.5084732027286603
-11.590909090909092 -11.590909090909092 0.6911240240060362 -0.7172660811869292
-11.590909090909092 -3.8636363636363633 0.2799686617232832 -0.9335667410876625
-11.590909090909092 3.863636363636365 -0.3301277405656551 -0.916411337194176
-11.590909090909092 11.590909090909093 -0.7167179539040592 -0.6910294438581635
-11.590909090909092 19.31818181818182 -0.8694262498485402 -0.49311333178073163
-11.590909090909092 27.045454545454547 -0.935400951481577 -0.35305766614206624
-11.590909090909092 34.77272727272727 -0.9679108431042686 -0.25085055325659206
-11.590909090909092 42.5 -0.9840032458745375 -0.1775994307430531

-3.8636363636363633 -42.5 0.9981653756455837 -0.059565415671424184
-3.8636363636363633 -34.77272727272727 0.996100582283516 -0.08650440091623825
-3.8636363636363633 -27.045454545454547 0.9915200997539808 -0.12826386808982274
-3.8636363636363633 -19.31818181818182 0.9787145444505249 -0.19885337876470977
-3.8636363636363633 -11.590909090909092 0.9167440169012022 -0.33046402546630393
-3.8636363636363633 -3.8636363636363633 0.49184296769714786 -0.5337038353102754
-3.8636363636363633 3.863636363636365 -0.5350729518451356 -0.49510382406674325
-3.8636363636363633 11.590909090909093 -0.9325617590085971 -0.2805550648653821
-3.8636363636363633 19.31818181818182 -0.9825972758092593 -0.17594934582514885
-3.8636363636363633 27.045454545454547 -0.9924185483385074 -0.11991113600466359
-3.8636363636363633 34.77272727272727 -0.9962669634066239 -0.08383170473145432
-3.8636363636363633 42.5 -0.9981392369018944 -0.05896029836413408

3.863636363636365 -42.5 0.9981430868162398 0.05891684344750224
3.863636363636365 -34.77272727272727 0.9962654844028634 0.08385151813309073
3.863636363636365 -27.045454545454547 0.992412266540131 0.11995660411806056
3.863636363636365 -19.31818181818182 0.9826229475680938 0.17592665627840082
3.863636363636365 -11.590909090909092 0.9327562176752794 0.2801448501180069
3.863636363636365 -3.8636363636363633 0.5337835326282178 0.493239476387351
3.863636363636365 3.863636363636365 -0.4927720403995376 0.5301741307133572
3.863636363636365 11.590909090909093 -0.9165647465010921 0.32947457392938906
3.863636363636365 19.31818181818182 -0.978689417696159 0.19876250183810415
3.863636363636365 27.045454545454547 -0.9915147352377044 0.1283080013796025
3.863636363636365 34.77272727272727 -0.9960996234427226 0.08651582134410889
3.863636363636365 42.5 -0.998171874167388 0.059451516012935336

11.590909090909093 -42.5 0.9840035633032982 0.1776120382002366
11.590909090909093 -34.77272727272727 0.9679021902943737 0.2508855293438898
11.590909090909093 -27.045454545454547 0.9353679397349773 0.3531422589491482
11.590909090909093 -19.31818181818182 0.8693670002136659 0.4932214063418653
11.590909090909093 -11.590909090909092 0.7166148622003516 0.6910666402293921
11.590909090909093 -3.8636363636363633 0.3296147022645207 0.916020209666527
11.590909090909093 3.863636363636365 -0.28043708555821223 0.9326542342721277
11.590909090909093 11.590909090909093 -0.6911683968899619 0.716945401933588
11.590909090909093 19.31818181818182 -0.8605914219712768 0.5085033849158876
11.590909090909093 27.045454545454547 -0.933073092695604 0.3593669394880595
11.590909090909093 34.77272727272727 -0.9674265444142437 0.2530293771451419
11.590909090909093 42.5 -0.9839291737247522 0.17839499897266636

19.31818181818182 -42.5 0.953674704817759 0.29968219289631176
19.31818181818182 -34.77272727272727 0.9110983977998757 0.4113533300403859
19.31818181818182 -27.045454545454547 0.83472968303236 0.5494898434866157
19.31818181818182 -19.31818181818182 0.7094860799930981 0.70330121299868
19.31818181818182 -11.590909090909092 0.5082641307406399 0.860575093845553
19.31818181818182 -3.8636363636363633 0.2004449231320197 0.9777531067988052
19.31818181818182 3.863636363636365 -0.17401813986246809 0.9833928023334566
19.31818181818182 11.590909090909093 -0.49307938933143797 0.8695883712426653
19.31818181818182 19.31818181818182 -0.7038041029083125 0.7103854964837114
19.31818181818182 27.045454545454547 -0.8332861288015823 0.5524244287763584
19.31818181818182 34.77272727272727 -0.9108840822706694 0.41235258891447135
19.31818181818182 42.5 -0.9540337816800379 0.29956691271520125

27.045454545454547 -42.5 0.9028473805825752 0.42904738384706964
27.045454545454547 -34.77272727272727 0.8248044103755379 0.5646795685177405
27.045454545454547 -27.045454545454547 0.7072482790620761 0.7063778377355763
27.045454545454547 -19.31818181818182 0.5523042672593934 0.8329073724967503
27.045454545454547 -11.590909090909092 0.35916084853376246 0.9330943588750586
27.045454545454547 -3.8636363636363633 0.12882413984375318 0.9912989700409339
27.045454545454547 3.863636363636365 -0.11931417251952285 0.9926158553315719
27.045454545454547 11.590909090909093 -0.3531370970351761 0.9354242237488298
27.045454545454547 19.31818181818182 -0.5493450149238044 0.8352774079768595
27.045454545454547 27.045454545454547 -0.7065449955323055 0.7076366221393795
27.045454545454547 34.77272727272727 -0.8248516499234396 0.5650435339925014
27.045454545454547 42.5 -0.9032349483993249 0.4288987287472885

34.77272727272727 -42.5 0.8217592628177269 0.5691499932741038
34.77272727272727 -34.77272727272727 0.7068553975640376 0.707032541716183
34.77272727272727 -27.045454545454547 0.5648853557919318 0.8247056509119169
34.77272727272727 -19.31818181818182 0.4122757678807566 0.9107425511385949
34.77272727272727 -11.590909090909092 0.2527555412955685 0.967465918571888
34.77272727272727 -3.8636363636363633 0.08645713681025556 0.9960601461504346
34.77272727272727 3.863636363636365 -0.08386788428994905 0.9963059727490114
34.77272727272727 11.590909090909093 -0.2510797458734033 0.9678829532556407
34.77272727272727 19.31818181818182 -0.4112915258046158 0.9113008515553991
34.77272727272727 27.045454545454547 -0.5646222386767198 0.8250977443490325
34.77272727272727 34.77272727272727 -0.7070478551550876 0.7071558575207704
34.77272727272727 42.5 -0.8222625309368502 0.56881613963347

42.5 -42.5 0.7061962078209462 0.7069884340011596
42.5 -34.77272727272727 0.5687165924036626 0.8221193580609507
42.5 -27.045454545454547 0.4289007341827728 0.9029908792292541
42.5 -19.31818181818182 0.29979747710996896 0.953710144753167
42.5 -11.590909090909092 0.17800235817466734 0.9839864347793048
42.5 -3.8636363636363633 0.05952671343329875 0.9981262805959253
42.5 3.863636363636365 -0.05887576035127619 0.9981858414295266
42.5 11.590909090909093 -0.1779733420059577 0.9839511917773517
42.5 19.31818181818182 -0.299344488020255 0.9540284111615152
42.5 27.045454545454547 -0.42882216742655094 0.9031944563005833
42.5 34.77272727272727 -0.568805613213481 0.8222072817403091
42.5 42.5 -0.7071340009316355 0.7070741348889813


==> pics/sp5/sp5_mag_1000ps_color.dat <==
x_0 x_1 f(x)

-50.0 -50.0 0.023366720813428842
-50.0 -45.0 0.002178917499555809
-50.0 -40.0 -0.010558519977820011
-50.0 -35.0 -0.013852098171654042
-50.0 -30.0 -0.013310642913270727
-50.0 -25.0 -0.01137712773375405
-50.0 -20.0 -0.008904656171272698
-50.0 -15.0 -0.0062025317302048175
-50.0 -10.0 -0.0034076620856002193
-50.0 -5.0 -0.0006031494262216934
-50.0 0.0 0.002144675833578571
-50.0 5.0 0.004776043193159209
-50.0 10.0 0.007235145956481431
-50.0 15.0 0.009465628066898775
-50.0 20.0 0.011396963965554197
-50.0 25.0 0.01290992885737615
-50.0 30.0 0.01374516156930302
-50.0 35.0 0.013223811248253291
-50.0 40.0 0.0093972288939852
-50.0 45.0 -0.002528028352342306
-50.0 50.0 -0.01934709763258132

-45.0 -50.0 0.03731446357532919
-45.0 -45.0 0.014249241555969638
-45.0 -40.0 -0.0009043744756269348
-45.0 -35.0 -0.006415416655589979
-45.0 -30.0 -0.007950880657650216
-45.0 -25.0 -0.007901312921667068
-45.0 -20.0 -0.007108349760505685
-45.0 -15.0 -0.0059080607792330354
-45.0 -10.0 -0.004478415966376969
-45.0 -5.0 -0.002946659447748339
-45.0 0.0 -0.0014244752808581782
-45.0 5.0 -1.9886487982171516e-05
-45.0 10.0 0.0011582739428416336
-45.0 15.0 0.0019956817943632844
-45.0 20.0 0.00236266900676825
-45.0 25.0 0.0020924328895478403
-45.0 30.0 0.000921459985844434
-45.0 35.0 -0.0017191259941078667
-45.0 40.0 -0.0074041027013777615
-45.0 45.0 -0.019970854945415714
-45.0 50.0 -0.035121350385846684

-40.0 -50.0 0.04402512245803792
-40.0 -45.0 0.022038058595650473
-40.0 -40.0 0.006185878323437229
-40.0 -35.0 -0.0009830566932341903
-40.0 -30.0 -0.004298879903317242
-40.0 -25.0 -0.005868372535302699
-40.0 -20.0 -0.006460336627722582
-40.0 -15.0 -0.006423714556019883
-40.0 -10.0 -0.00598288913329988
-40.0 -5.0 -0.005322455731794548
-40.0 0.0 -0.004614486583507567
-40.0 5.0 -0.004027614599056807
-40.0 10.0 -0.0037279365005143416
-40.0 15.0 -0.0038767003695906943
-40.0 20.0 -0.004627752011736901
-40.0 25.0 -0.006128391974280031
-40.0 30.0 -0.008545241486167515
-40.0 35.0 -0.012217820377204243
-40.0 40.0 -0.01824624569301173
-40.0 45.0 -0.02956478249829031
-40.0 50.0 -0.04224148576130972

-35.0 -50.0 0.04329029445393478
-35.0 -45.0 0.02376211262431369
-35.0 -40.0 0.009088439626489014
-35.0 -35.0 0.0014843753686084827
-35.0 -30.0 -0.0028802661557623737
-35.0 -25.0 -0.005578095949261353
-35.0 -20.0 -0.007164893976985668
-35.0 -15.0 -0.007934355086208288
-35.0 -10.0 -0.008124423133818554
-35.0 -5.0 -0.007958072167434395
-35.0 0.0 -0.007654581336784772
-35.0 5.0 -0.007432500375182972
-35.0 10.0 -0.0075002283393169845
-35.0 15.0 -0.008036346477214868
-35.0 20.0 -0.009167573628232995
-35.0 25.0 -0.01095431735498649
-35.0 30.0 -0.013411993992452475
-35.0 35.0 -0.01666941033235802
-35.0 40.0 -0.021531375982797585
-35.0 45.0 -0.030492856920299568
-35.0 50.0 -0.0406403354361873

-30.0 -50.0 0.03933009913512036
-30.0 -45.0 0.022590711607180274
-30.0 -40.0 0.009815229278992397
-30.0 -35.0 0.002504090384432377
-30.0 -30.0 -0.002406538377211709
-30.0 -25.0 -0.005952957477706731
-30.0 -20.0 -0.008416798397046201
-30.0 -15.0 -0.009985509882245601
-30.0 -10.0 -0.010859272740742826
-30.0 -5.0 -0.011232858110151433
-30.0 0.0 -0.011306904165289674
-30.0 5.0 -0.01130816158279849
-30.0 10.0 -0.011471342619820897
-30.0 15.0 -0.011986766845716073
-30.0 20.0 -0.012949994136557771
-30.0 25.0 -0.014345020318246401
-30.0 30.0 -0.016093055116808894
-30.0 35.0 -0.018244839214638483
-30.0 40.0 -0.021511303149670324
-30.0 45.0 -0.02813949465495053
-30.0 50.0 -0.036083090772681466

-25.0 -50.0 0.034207693839992434
-25.0 -45.0 0.02015794984300031
-25.0 -40.0 0.009491856086451037
-25.0 -35.0 0.0030281160543332362
-25.0 -30.0 -0.0017805602719322851
-25.0 -25.0 -0.005635836479586277
-25.0 -20.0 -0.008703006154798132
-25.0 -15.0 -0.011168140997323843
-25.0 -10.0 -0.01315109918325997
-25.0 -5.0 -0.014606634877358944
-25.0 0.0 -0.015469674559762553
-25.0 5.0 -0.015835605167838024
-25.0 10.0 -0.01595600891042351
-25.0 15.0 -0.016096899273939383
-25.0 20.0 -0.016411842219380482
-25.0 25.0 -0.016911957389571776
-25.0 30.0 -0.017544525678852754
-25.0 35.0 -0.01840141995851386
-25.0 40.0 -0.020175171511032448
-25.0 45.0 -0.024857008093080037
-25.0 50.0 -0.030993313668863022

-20.0 -50.0 0.028857502848861794
-20.0 -45.0 0.017328033440243314
-20.0 -40.0 0.008940182121213088
-20.0 -35.0 0.004144214462918837
-20.0 -30.0 0.0008418530225961571
-20.0 -25.0 -0.0016758581592820098
-20.0 -20.0 -0.0041215110181405815
-20.0 -15.0 -0.007386497474559798
-20.0 -10.0 -0.011619916263551524
-20.0 -5.0 -0.015859107259442003
-20.0 0.0 -0.018936045480158196
-20.0 5.0 -0.020416111652762373
-20.0 10.0 -0.02062274569248717
-20.0 15.0 -0.020143261791215256
-20.0 20.0 -0.019436544773611474
-20.0 25.0 -0.01872800926364631
-20.0 30.0 -0.018109086724053088
-20.0 35.0 -0.01775692373802982
-20.0 40.0 -0.018321336428263554
-20.0 45.0 -0.02147898260299209
-20.0 50.0 -0.02615576997878241

-15.0 -50.0 0.0237495905577149
-15.0 -45.0 0.014691058975929133
-15.0 -40.0 0.009049892605006998
-15.0 -35.0 0.007571408227850244
-15.0 -30.0 0.009064140169369525
-15.0 -25.0 0.012576403159040198
-15.0 -20.0 0.015048357768641664
-15.0 -15.0 0.012052040480913911
-15.0 -10.0 0.0024898810826588765
-15.0 -5.0 -0.009462200514815
-15.0 0.0 -0.018798288042683305
-15.0 5.0 -0.023606343676483316
-15.0 10.0 -0.024687715194300693
-15.0 15.0 -0.023654828561846857
-15.0 20.0 -0.02178526788967739
-15.0 25.0 -0.019786652355694715
-15.0 30.0 -0.017987530274264984
-15.0 35.0 -0.01663959468127871
-15.0 40.0 -0.016296572888402156
-15.0 45.0 -0.018278975124206724
-15.0 50.0 -0.02176068729100285

-10.0 -50.0 0.019108894467553855
-10.0 -45.0 0.012657147086889146
-10.0 -40.0 0.010702347452070524
-10.0 -35.0 0.01553724549242746
-10.0 -30.0 0.02869179855623082
-10.0 -25.0 0.050112946659092356
-10.0 -20.0 0.07074160102649552
-10.0 -15.0 0.07258462964034189
-10.0 -10.0 0.04890618998138434
-10.0 -5.0 0.015519705138279468
-10.0 0.0 -0.010129939116441663
-10.0 5.0 -0.023283878253928636
-10.0 10.0 -0.027144328040664863
-10.0 15.0 -0.026127024964648526
-10.0 20.0 -0.023268594532449973
-10.0 25.0 -0.020124886070524872
-10.0 30.0 -0.017350474710462926
-10.0 35.0 -0.015254821908022556
-10.0 40.0 -0.014260687097804479
-10.0 45.0 -0.015322443951597728
-10.0 50.0 -0.017792621504663604

-5.0 -50.0 0.014928452888730697
-5.0 -45.0 0.011329955732747768
-5.0 -40.0 0.014233052767637045
-5.0 -35.0 0.02940555467003457
-5.0 -30.0 0.06549554295139454
-5.0 -25.0 0.13005070192812268
-5.0 -20.0 0.20545732957678003
-5.0 -15.0 0.2282637842220235
-5.0 -10.0 0.16458412204329353
-5.0 -5.0 0.07454621987722782
-5.0 0.0 0.012027402154093968
-5.0 5.0 -0.017826465135294973
-5.0 10.0 -0.027313041971982168
-5.0 15.0 -0.027263282215917728
-5.0 20.0 -0.023834831331431935
-5.0 25.0 -0.019842257532361157
-5.0 30.0 -0.016354508793759392
-5.0 35.0 -0.013740687550962654
-5.0 40.0 -0.012288313653088646
-5.0 45.0 -0.012599055019867076
-5.0 50.0 -0.014174335310353387

0.0 -50.0 0.010948789160960324
0.0 -45.0 0.010339751329730477
0.0 -40.0 0.018626377351779005
0.0 -35.0 0.04668855085439319
0.0 -30.0 0.11622755249536966
0.0 -25.0 0.25945203213023543
0.0 -20.0 0.46716359784716555
0.0 -15.0 0.5566527420933952
0.0 -10.0 0.38622765687956895
0.0 -5.0 0.1713124741650344
0.0 0.0 0.04531101520013856
0.0 5.0 -0.008584647955817488
0.0 10.0 -0.02560785306699443
0.0 15.0 -0.027204783993932623
0.0 20.0 -0.02362242019812544
0.0 25.0 -0.019105112757391164
0.0 30.0 -0.015154430506137379
0.0 35.0 -0.01220444085247075
0.0 40.0 -0.010422731685733573
0.0 45.0 -0.010081915938329362
0.0 50.0 -0.010825788017827203

5.0 -50.0 0.006773799916081796
5.0 -45.0 0.008945922025795526
5.0 -40.0 0.02141802849381375
5.0 -35.0 0.059158220264994905
5.0 -30.0 0.15602828173126687
5.0 -25.0 0.37608855195040997
5.0 -20.0 0.7525384774534315
5.0 -15.0 0.9488637335160589
5.0 -10.0 0.6171864514003945
5.0 -5.0 0.25491652672789517
5.0 0.0 0.07114402869889479
5.0 5.0 -0.0012898377718444536
5.0 10.0 -0.023712184592371077
5.0 15.0 -0.026533787924185998
5.0 20.0 -0.022945131219603163
5.0 25.0 -0.018145153354006363
5.0 30.0 -0.013921982711204444
5.0 35.0 -0.010754893436548563
5.0 40.0 -0.008711103517732688
5.0 45.0 -0.007758188509841006
5.0 50.0 -0.00769002608894615

10.0 -50.0 0.0021723563228148376
10.0 -45.0 0.006592472526852963
10.0 -40.0 0.020422404989624825
10.0 -35.0 0.058322076719567684
10.0 -30.0 0.1524910499502688
10.0 -25.0 0.3591031201865498
10.0 -20.0 0.6946529542911452
10.0 -15.0 0.8562929780719977
10.0 -10.0 0.5643159394666324
10.0 -5.0 0.2380120633840818
10.0 0.0 0.06699624225312756
10.0 5.0 -0.0018321778529709965
10.0 10.0 -0.02333512476443723
10.0 15.0 -0.025909168413902853
10.0 20.0 -0.02218367273102548
10.0 25.0 -0.017238044160514287
10.0 30.0 -0.012859096967834192
10.0 35.0 -0.00952699518652678
10.0 40.0 -0.007227800098180339
10.0 45.0 -0.005645502659420036
10.0 50.0 -0.004743772224916631

15.0 -50.0 -0.0026476230073805744
15.0 -45.0 0.0035043225212903345
15.0 -40.0 0.016013516328058443
15.0 -35.0 0.04523552324199614
15.0 -30.0 0.11045139139138288
15.0 -25.0 0.23314503698086428
15.0 -20.0 0.3918654854794491
15.0 -15.0 0.44684412227098796
15.0 -10.0 0.3134323138022902
15.0 -5.0 0.14320355111331895
15.0 0.0 0.037729203193314555
15.0 5.0 -0.009406481931968488
15.0 10.0 -0.02456962112870407
15.0 15.0 -0.025610721368703945
15.0 20.0 -0.021639026609897503
15.0 25.0 -0.01665854312365263
15.0 30.0 -0.012193963595432098
15.0 35.0 -0.008693039334673271
15.0 40.0 -0.006087229706427075
15.0 45.0 -0.0037998396674150036
15.0 50.0 -0.002000065629853357

20.0 -50.0 -0.007079271065192222
20.0 -45.0 0.0006367260081732002
20.0 -40.0 0.010893064794043452
20.0 -35.0 0.029201249166649117
20.0 -30.0 0.06388805062999801
20.0 -25.0 0.11767409268717238
20.0 -20.0 0.17167801869436078
20.0 -15.0 0.18095921928858227
20.0 -10.0 0.12886911730061731
20.0 -5.0 0.05820758326411662
20.0 0.0 0.007402504630999173
20.0 5.0 -0.01789043463853588
20.0 10.0 -0.026030018499758556
20.0 15.0 -0.025464518758574032
20.0 20.0 -0.021445761430850783
20.0 25.0 -0.016622132082144213
20.0 30.0 -0.012153551254035957
20.0 35.0 -0.008456569366634156
20.0 40.0 -0.005447122646014932
20.0 45.0 -0.002318867326092301
20.0 50.0 0.0004919253502973987

25.0 -50.0 -0.010446328612896377
25.0 -45.0 -0.0009733739661473743
25.0 -40.0 0.0076834170441362195
25.0 -35.0 0.01774658268913459
25.0 -30.0 0.03272656104941339
25.0 -25.0 0.05146265909689123
25.0 -20.0 0.0654024162351875
25.0 -15.0 0.06227363099404208
25.0 -10.0 0.040044117187015234
25.0 -5.0 0.011336740292651588
25.0 0.0 -0.010936894003795019
25.0 5.0 -0.022825145311630664
25.0 10.0 -0.026430099482145718
25.0 15.0 -0.025151335149195417
25.0 20.0 -0.021574853496665096
25.0 25.0 -0.017225983863931718
25.0 30.0 -0.012914300775120872
25.0 35.0 -0.009030423859076181
25.0 40.0 -0.00550814884135225
25.0 45.0 -0.0013505399459628822
25.0 50.0 0.00263825879588295

30.0 -50.0 -0.012295589154269782
30.0 -45.0 -0.0007461647330087909
30.0 -40.0 0.007406010126589805
30.0 -35.0 0.012656621435185365
30.0 -30.0 0.01755860791049249
30.0 -25.0 0.021668714287477946
30.0 -20.0 0.02226747951526779
30.0 -15.0 0.016596440699932314
30.0 -10.0 0.005188234854775549
30.0 -5.0 -0.007773126389635092
30.0 0.0 -0.017993661011531513
30.0 5.0 -0.023739556142914352
30.0 10.0 -0.025491338825582997
30.0 15.0 -0.024506642153318967
30.0 20.0 -0.02190256968545036
30.0 25.0 -0.01842758759751556
30.0 30.0 -0.014564943733840601
30.0 35.0 -0.01062843149643419
30.0 40.0 -0.006545335953515584
30.0 45.0 -0.0011495717920591928
30.0 50.0 0.004237832358692748

35.0 -50.0 -0.012325031998759308
35.0 -45.0 0.001465873447764565
35.0 -40.0 0.009759633461298847
35.0 -35.0 0.012348761077107981
35.0 -30.0 0.012458533305854738
35.0 -25.0 0.010887259102761764
35.0 -20.0 0.007320734122771062
35.0 -15.0 0.001536735801724841
35.0 -10.0 -0.0057534523105176
35.0 -5.0 -0.012991320231323053
35.0 0.0 -0.01871112123409445
35.0 5.0 -0.022267138965485777
35.0 10.0 -0.02378190055174743
35.0 15.0 -0.023696645267817465
35.0 20.0 -0.022417025792998837
35.0 25.0 -0.020204597704770712
35.0 30.0 -0.017230914603125418
35.0 35.0 -0.013613975338858445
35.0 40.0 -0.009127942177393841
35.0 45.0 -0.0023547955719669215
35.0 50.0 0.004697312943603734

40.0 -50.0 -0.009551764149663605
40.0 -45.0 0.006175715926562433
40.0 -40.0 0.014405602099321001
40.0 -35.0 0.015021237776220669
40.0 -30.0 0.012485667124932893
40.0 -25.0 0.008490169684885474
40.0 -20.0 0.003538897652819264
40.0 -15.0 -0.0020559887931467843
40.0 -10.0 -0.007808780759429127
40.0 -5.0 -0.013095991312443071
40.0 0.0 -0.017410455197590997
40.0 5.0 -0.020546122685176242
40.0 10.0 -0.022564264015257716
40.0 15.0 -0.023628198421890276
40.0 20.0 -0.023856113210950988
40.0 25.0 -0.023263990655735492
40.0 30.0 -0.02178325977228993
40.0 35.0 -0.019242282913411773
40.0 40.0 -0.015001693182583258
40.0 45.0 -0.007019094044960413
40.0 50.0 0.0020372490156471096

45.0 -50.0 -0.00034741270869022593
45.0 -45.0 0.01594974842952302
45.0 -40.0 0.022766063607861355
45.0 -35.0 0.020917264922537537
45.0 -30.0 0.01600343669183681
45.0 -25.0 0.010150449530431994
45.0 -20.0 0.004032341562954476
45.0 -15.0 -0.002045153407062322
45.0 -10.0 -0.007818766404855654
45.0 -5.0 -0.013040083758917515
45.0 0.0 -0.01754539766016644
45.0 5.0 -0.021304072792678937
45.0 10.0 -0.024394432046056996
45.0 15.0 -0.02692903879583466
45.0 20.0 -0.02897784004393289
45.0 25.0 -0.03051830748135022
45.0 30.0 -0.0314010557419195
45.0 35.0 -0.031228301135511505
45.0 40.0 -0.02879432856422961
45.0 45.0 -0.02074204833926988
45.0 50.0 -0.009037381114192621

50.0 -50.0 0.013757139704999715
50.0 -45.0 0.028060627662671984
50.0 -40.0 0.032351492399364176
50.0 -35.0 0.028016515282663173
50.0 -30.0 0.02093167478846746
50.0 -25.0 0.013284083734198373
50.0 -20.0 0.005722607254428079
50.0 -15.0 -0.001517005532375478
50.0 -10.0 -0.008275060574936108
50.0 -5.0 -0.01442082986330393
50.0 0.0 -0.019890408007636425
50.0 5.0 -0.02471668200273828
50.0 10.0 -0.029015130340128346
50.0 15.0 -0.03293386967365658
50.0 20.0 -0.036594465392475885
50.0 25.0 -0.04003907150041713
50.0 30.0 -0.04316500163663005
50.0 35.0 -0.045534957712878264
50.0 40.0 -0.04570184923029894
50.0 45.0 -0.039658298686972175
50.0 50.0 -0.02680054703507022


==> pics/sp5/sp5_mag_1000ps_gridArrows.dat <==
x y u v

-42.5 -42.5 0.48720665974354627 -0.8732304349523041
-42.5 -34.77272727272727 0.3461060052253527 -0.9380936890008649
-42.5 -27.045454545454547 0.20965305347904153 -0.977705400233283
-42.5 -19.31818181818182 0.08820913336144608 -0.9960322461190335
-42.5 -11.590909090909092 -0.019200739547535123 -0.9997887514892038
-42.5 -3.8636363636363633 -0.11680398008532841 -0.9930689027903322
-42.5 3.863636363636365 -0.20814538967228224 -0.9779780562966337
-42.5 11.590909090909093 -0.2987328609713471 -0.9542636818335128
-42.5 19.31818181818182 -0.39618641478130306 -0.9178620703788335
-42.5 27.045454545454547 -0.5067592493912949 -0.8617133238855016
-42.5 34.77272727272727 -0.6325206718826248 -0.7740829657971496
-42.5 42.5 -0.757406963647093 -0.6516279785896879

-34.77272727272727 -42.5 0.6328829234371057 -0.7738602611813793
-34.77272727272727 -34.77272727272727 0.46831361045511627 -0.88354982550167
-34.77272727272727 -27.045454545454547 0.29129023609778926 -0.956483089695726
-34.77272727272727 -19.31818181818182 0.12374950458534259 -0.9921595732777783
-34.77272727272727 -11.590909090909092 -0.027953801556876663 -0.9995482833050061
-34.77272727272727 -3.8636363636363633 -0.16391892130235478 -0.9863267156873412
-34.77272727272727 3.863636363636365 -0.2877282888951371 -0.9575096985982706
-34.77272727272727 11.590909090909093 -0.4051163958910004 -0.9141540275457222
-34.77272727272727 19.31818181818182 -0.5228272982150456 -0.8521042337332011
-34.77272727272727 27.045454545454547 -0.6432386437967584 -0.7651323055263116
-34.77272727272727 34.77272727272727 -0.7604130499102388 -0.6489276868834299
-34.77272727272727 42.5 -0.8560482946991206 -0.5157538098680624

-27.045454545454547 -42.5 0.7527516717149128 -0.6579039807764607
-27.045454545454547 -34.77272727272727 0.5931064003063481 -0.8048788515774706
-27.045454545454547 -27.045454545454547 0.38670973063298136 -0.9221224140335098
-27.045454545454547 -19.31818181818182 0.16544038727549323 -0.9859241661099041
-27.045454545454547 -11.590909090909092 -0.04640812476139866 -0.9988041357906491
-27.045454545454547 -3.8636363636363633 -0.23464034548267904 -0.9716852455127267
-27.045454545454547 3.863636363636365 -0.3958778309870449 -0.9178972117534402
-27.045454545454547 11.590909090909093 -0.5363247187567942 -0.843686923324235
-27.045454545454547 19.31818181818182 -0.6611748591931722 -0.7494847163788261
-27.045454545454547 27.045454545454547 -0.7709885353585132 -0.6361589740400814
-27.045454545454547 34.77272727272727 -0.86006851613777 -0.5092669469638165
-27.045454545454547 42.5 -0.9213306295361987 -0.3874986254018759

-19.31818181818182 -42.5 0.8429194199622938 -0.5377876064857755
-19.31818181818182 -34.77272727272727 0.7072973683449977 -0.706668740552854
-19.31818181818182 -27.045454545454547 0.4900537943910307 -0.8713847585089706
-19.31818181818182 -19.31818181818182 0.20762708846934785 -0.9777972675231245
-19.31818181818182 -11.590909090909092 -0.0867012753720479 -0.9960680788555876
-19.31818181818182 -3.8636363636363633 -0.3404048441611296 -0.939499135718886
-19.31818181818182 3.863636363636365 -0.5344934801990194 -0.8440796023156517
-19.31818181818182 11.590909090909093 -0.6800874830577113 -0.7324388149646917
-19.31818181818182 19.31818181818182 -0.7893452747096358 -0.6126873734109989
-19.31818181818182 27.045454545454547 -0.8703693450598071 -0.49127225728438007
-19.31818181818182 34.77272727272727 -0.9263675631918581 -0.375701388179543
-19.31818181818182 42.5 -0.9600893937581219 -0.2783666939651944

-11.590909090909092 -42.5 0.9124316483406111 -0.40875546090970943
-11.590909090909092 -34.77272727272727 0.8140433703662027 -0.5804485415061723
-11.590909090909092 -27.045454545454547 0.608330009687453 -0.7925520659793804
-11.590909090909092 -19.31818181818182 0.2546489992349872 -0.9647668808437084
-11.590909090909092 -11.590909090909092 -0.17148865309324313 -0.9842109337974648
-11.590909090909092 -3.8636363636363633 -0.5021582815538304 -0.8641004245620802
-11.590909090909092 3.863636363636365 -0.7027410804542663 -0.710573410058066
-11.590909090909092 11.590909090909093 -0.8215802102617406 -0.5693211831438887
-11.590909090909092 19.31818181818182 -0.8943906464714975 -0.44633355363676347
-11.590909090909092 27.045454545454547 -0.9399154276497238 -0.3406049565248952
-11.590909090909092 34.77272727272727 -0.9674875879365555 -0.2522787229470637
-11.590909090909092 42.5 -0.9827849430485459 -0.18394974434388894

-3.8636363636363633 -42.5 0.9666232285523845 -0.2556182115828539
-3.8636363636363633 -34.77272727272727 0.9167944528591376 -0.3970276629169679
-3.8636363636363633 -27.045454545454547 0.7667554715083305 -0.6297923388687643
-3.8636363636363633 -19.31818181818182 0.3331374611269473 -0.9013828446083413
-3.8636363636363633 -11.590909090909092 -0.34566614517731464 -0.9052617871650731
-3.8636363636363633 -3.8636363636363633 -0.7386815670281116 -0.6661447920073321
-3.8636363636363633 3.863636363636365 -0.8796641678719687 -0.4733254618222768
-3.8636363636363633 11.590909090909093 -0.9377420465665162 -0.3449630647143388
-3.8636363636363633 19.31818181818182 -0.9662516060780987 -0.2548144485728315
-3.8636363636363633 27.045454545454547 -0.9820405657895878 -0.1868694183319632
-3.8636363636363633 34.77272727272727 -0.990569635593991 -0.13560515977836948
-3.8636363636363633 42.5 -0.9950386954357563 -0.09817248302776528

3.863636363636365 -42.5 0.9972954740564365 -0.06982510334123636
3.863636363636365 -34.77272727272727 0.9901426104798374 -0.12258940767116112
3.863636363636365 -27.045454545454547 0.9358807832212184 -0.23422315752337397
3.863636363636365 -19.31818181818182 0.4956506737778185 -0.4144312601191371
3.863636363636365 -11.590909090909092 -0.5939287439705325 -0.37901964132608884
3.863636363636365 -3.8636363636363633 -0.9592341960225612 -0.19370564938477175
3.863636363636365 3.863636363636365 -0.9930374778962616 -0.10767454625409098
3.863636363636365 11.590909090909093 -0.9970662035484734 -0.06523665312423581
3.863636363636365 19.31818181818182 -0.9985578237947759 -0.042274213521216374
3.863636363636365 27.045454545454547 -0.9993251643234623 -0.028135079232125923
3.863636363636365 34.77272727272727 -0.9996796466821056 -0.019291493675020185
3.863636363636365 42.5 -0.9998254409757302 -0.014165668182932481

11.590909090909093 -42.5 0.9906675952253551 0.13534203889551708
11.590909090909093 -34.77272727272727 0.9767530236912587 0.2055473585551732
11.590909090909093 -27.045454545454547 0.9088735471568544 0.34114950585742493
11.590909090909093 -19.31818181818182 0.4848816000995821 0.5914945649408688
11.590909090909093 -11.590909090909092 -0.4855953506504891 0.645600668173129
11.590909090909093 -3.8636363636363633 -0.88006516947145 0.441880843214274
11.590909090909093 3.863636363636365 -0.9501067182737355 0.3111462879246746
11.590909090909093 11.590909090909093 -0.9714542345316598 0.2355808406201915
11.590909090909093 19.31818181818182 -0.9829455338951126 0.18219478018846136
11.590909090909093 27.045454545454547 -0.9902033199191258 0.13856980670788677
11.590909090909093 34.77272727272727 -0.9947369392656136 0.10190928953559755
11.590909090909093 42.5 -0.9972844002214817 0.07327726409746341

19.31818181818182 -42.5 0.9420103212924047 0.3338878431513415
19.31818181818182 -34.77272727272727 0.8733849464215829 0.48449521645633864
19.31818181818182 -27.045454545454547 0.7060198744915988 0.6981839253617651
19.31818181818182 -19.31818181818182 0.3214283209831115 0.922474912087566
19.31818181818182 -11.590909090909092 -0.23749900715278913 0.9549068971248659
19.31818181818182 -3.8636363636363633 -0.6078070296954732 0.791734507816954
19.31818181818182 3.863636363636365 -0.7770845693962481 0.6286402540435473
19.31818181818182 11.590909090909093 -0.8625310485130819 0.5045156943864585
19.31818181818182 19.31818181818182 -0.915118721681942 0.4023433074814561
19.31818181818182 27.045454545454547 -0.9496085899920316 0.31258409815008575
19.31818181818182 34.77272727272727 -0.9722778726542254 0.23329635297073212
19.31818181818182 42.5 -0.9855939571268821 0.16893075766907975

27.045454545454547 -42.5 0.8590815339428315 0.5108232080058989
27.045454545454547 -34.77272727272727 0.7326210013423882 0.6795432701410953
27.045454545454547 -27.045454545454547 0.5200510978655737 0.8527752447989021
27.045454545454547 -19.31818181818182 0.21619565518780343 0.9745058590476888
27.045454545454547 -11.590909090909092 -0.12357907464250774 0.9918496343840685
27.045454545454547 -3.8636363636363633 -0.39709575082824267 0.9174350804960739
27.045454545454547 3.863636363636365 -0.5810462486446311 0.813474149034079
27.045454545454547 11.590909090909093 -0.705980096688154 0.7074293625768058
27.045454545454547 19.31818181818182 -0.7989024929679907 0.6007568856094859
27.045454545454547 27.045454545454547 -0.8715465070051347 0.490012288115915
27.045454545454547 34.77272727272727 -0.9253241053499619 0.3787331379597707
27.045454545454547 42.5 -0.9601644845823157 0.27923668960840337

34.77272727272727 -42.5 0.7426049581527672 0.6690289905189541
34.77272727272727 -34.77272727272727 0.5813678293293222 0.8131983898123626
34.77272727272727 -27.045454545454547 0.37623558448280897 0.9259474348250922
34.77272727272727 -19.31818181818182 0.14964623042534375 0.9883637400730817
34.77272727272727 -11.590909090909092 -0.07274152215090672 0.9973017109122535
34.77272727272727 -3.8636363636363633 -0.263705263730787 0.9643837925065019
34.77272727272727 3.863636363636365 -0.4167416634583414 0.9086197318527247
34.77272727272727 11.590909090909093 -0.5414119346655164 0.8403308118972126
34.77272727272727 19.31818181818182 -0.6512285026114732 0.7583902130277497
34.77272727272727 27.045454545454547 -0.7532100914396761 0.6572577859971352
34.77272727272727 34.77272727272727 -0.8444739779141374 0.5354162561560726
34.77272727272727 42.5 -0.9130155361187235 0.40763645050022956

42.5 -42.5 0.5979097145115508 0.8004465798718406
42.5 -34.77272727272727 0.43629873768978766 0.8993004563184994
42.5 -27.045454545454547 0.2667327123636834 0.9634300898332765
42.5 -19.31818181818182 0.10398386379463155 0.9943727713445567
42.5 -11.590909090909092 -0.04721182203513754 0.9988484928765078
42.5 -3.8636363636363633 -0.1803534047963387 0.9834542760756839
42.5 3.863636363636365 -0.2963601037538637 0.9548321319297876
42.5 11.590909090909093 -0.40096823082008504 0.9156857927213854
42.5 19.31818181818182 -0.5035282717654478 0.863546517058936
42.5 27.045454545454547 -0.6129729079413712 0.7895141954587488
42.5 34.77272727272727 -0.7298315409139735 0.6829513644893961
42.5 42.5 -0.8383781554534127 0.5448123988035362


==> pics/sp5/sp5_mag_1500ps_color.dat <==
x_0 x_1 f(x)

-50.0 -50.0 0.01983164721448379
-50.0 -45.0 0.00020412904856003238
-50.0 -40.0 -0.011811356153889478
-50.0 -35.0 -0.015284693116905036
-50.0 -30.0 -0.015106540035816993
-50.0 -25.0 -0.013368952904958702
-50.0 -20.0 -0.010822297861837624
-50.0 -15.0 -0.007780766502824458
-50.0 -10.0 -0.004427332956993039
-50.0 -5.0 -0.0008999234950331676
-50.0 0.0 0.0026866758634248324
-50.0 5.0 0.0062332019506878
-50.0 10.0 0.009651705226156111
-50.0 15.0 0.012864576406229861
-50.0 20.0 0.01580189728821922
-50.0 25.0 0.018381012561262296
-50.0 30.0 0.020427461989099466
-50.0 35.0 0.0214057419713715
-50.0 40.0 0.019578492848063712
-50.0 45.0 0.01035548717237464
-50.0 50.0 -0.0044846866039877946

-45.0 -50.0 0.03549380594779243
-45.0 -45.0 0.015714713226802523
-45.0 -40.0 0.0018183328512715083
-45.0 -35.0 -0.004110576184777709
-45.0 -30.0 -0.006481173244771437
-45.0 -25.0 -0.007148109100442586
-45.0 -20.0 -0.006799346444994766
-45.0 -15.0 -0.0057728638368205
-45.0 -10.0 -0.004300217054135837
-45.0 -5.0 -0.0025596046951800004
-45.0 0.0 -0.0006905600076092977
-45.0 5.0 0.0011851643648046453
-45.0 10.0 0.0029416209948606685
-45.0 15.0 0.004441107565795556
-45.0 20.0 0.005540195205454108
-45.0 25.0 0.0060913418134603235
-45.0 30.0 0.005903412392798378
-45.0 35.0 0.0045488049227453775
-45.0 40.0 0.0006840976899065488
-45.0 45.0 -0.009236608040696613
-45.0 50.0 -0.022082144889818467

-40.0 -50.0 0.042092628313300615
-40.0 -45.0 0.02453709029269185
-40.0 -40.0 0.01107669713751081
-40.0 -35.0 0.003966917933076129
-40.0 -30.0 -0.00011738199644354703
-40.0 -25.0 -0.002520096700397452
-40.0 -20.0 -0.0037508502636962463
-40.0 -15.0 -0.0041654068544720365
-40.0 -10.0 -0.004094009238599092
-40.0 -5.0 -0.0037815583326116457
-40.0 0.0 -0.0033534353883100643
-40.0 5.0 -0.002878959512318372
-40.0 10.0 -0.002463341786288859
-40.0 15.0 -0.0022781507944309868
-40.0 20.0 -0.002523458887808621
-40.0 25.0 -0.0033730826961638916
-40.0 30.0 -0.004962465643898675
-40.0 35.0 -0.007525173912317712
-40.0 40.0 -0.0119579524304986
-40.0 45.0 -0.020894853183047013
-40.0 50.0 -0.03143028295823238

-35.0 -50.0 0.039967073395808864
-35.0 -45.0 0.025413185416385417
-35.0 -40.0 0.0141433978840556
-35.0 -35.0 0.007673563917311591
-35.0 -30.0 0.0035109744734935183
-35.0 -25.0 0.0008688801624309981
-35.0 -20.0 -0.0005666750440101844
-35.0 -15.0 -0.0013090396663019213
-35.0 -10.0 -0.0020053392971824957
-35.0 -5.0 -0.003023067252610707
-35.0 0.0 -0.00424907809728095
-35.0 5.0 -0.005358516894436656
-35.0 10.0 -0.00620018723258198
-35.0 15.0 -0.006905215501306932
-35.0 20.0 -0.007741036894649143
-35.0 25.0 -0.008929658076142174
-35.0 30.0 -0.010576706300738417
-35.0 35.0 -0.012804650392872385
-35.0 40.0 -0.016288049004179687
-35.0 45.0 -0.02322569945811089
-35.0 50.0 -0.03150223631793689

-30.0 -50.0 0.034357199908829274
-30.0 -45.0 0.022833730965574357
-30.0 -40.0 0.014256891621840038
-30.0 -35.0 0.009567562032482706
-30.0 -30.0 0.006999455371455346
-30.0 -25.0 0.006299245526912242
-30.0 -20.0 0.007150876119448201
-30.0 -15.0 0.008168238165201397
-30.0 -10.0 0.007374949709708529
-30.0 -5.0 0.003924805909086895
-30.0 0.0 -0.0010435650821983698
-30.0 5.0 -0.005655448161279382
-30.0 10.0 -0.00887011379640158
-30.0 15.0 -0.010749189814071783
-30.0 20.0 -0.0118615257962562
-30.0 25.0 -0.012730246579376969
-30.0 30.0 -0.013646228053541114
-30.0 35.0 -0.014822099169850658
-30.0 40.0 -0.016909654190059745
-30.0 45.0 -0.021827903273124494
-30.0 50.0 -0.02811826259299615

-25.0 -50.0 0.02764647783330238
-25.0 -45.0 0.018923997616943394
-25.0 -40.0 0.013101126510789006
-25.0 -35.0 0.011141646349769508
-25.0 -30.0 0.012496924382277251
-25.0 -25.0 0.018009176004574995
-25.0 -20.0 0.027327795790001073
-25.0 -15.0 0.036179653819210095
-25.0 -10.0 0.03741747064848568
-25.0 -5.0 0.02797481284899827
-25.0 0.0 0.012845919965037917
-25.0 5.0 -0.0007527891749167669
-25.0 10.0 -0.009458900790185918
-25.0 15.0 -0.013694398116239678
-25.0 20.0 -0.01519221250107842
-25.0 25.0 -0.015432491087027607
-25.0 30.0 -0.01527905800402017
-25.0 35.0 -0.015235196616017773
-25.0 40.0 -0.016002525378453227
-25.0 45.0 -0.019201681750607807
-25.0 50.0 -0.023820956026928738

-20.0 -50.0 0.02072842069780468
-20.0 -45.0 0.014558095929556345
-20.0 -40.0 0.011452905072269313
-20.0 -35.0 0.013207242058145796
-20.0 -30.0 0.021794404494387475
-20.0 -25.0 0.041422972148822124
-20.0 -20.0 0.07376239409124706
-20.0 -15.0 0.10811286105465501
-20.0 -10.0 0.11894466316402749
-20.0 -5.0 0.09300561370236407
-20.0 0.0 0.04998100753371919
-20.0 5.0 0.014399842274079583
-20.0 10.0 -0.006156042211851926
-20.0 15.0 -0.015040671160959225
-20.0 20.0 -0.017468765285700315
-20.0 25.0 -0.017101010386846176
-20.0 30.0 -0.01587753683582766
-20.0 35.0 -0.014742329861807124
-20.0 40.0 -0.014444935574069357
-20.0 45.0 -0.016266077585951062
-20.0 50.0 -0.01949150246117303

-15.0 -50.0 0.013900681001258965
-15.0 -45.0 0.01006883003205735
-15.0 -40.0 0.00954390663914017
-15.0 -35.0 0.015702128591524436
-15.0 -30.0 0.0348992815291267
-15.0 -25.0 0.07964446127351896
-15.0 -20.0 0.16285017691139392
-15.0 -15.0 0.2686175884313998
-15.0 -10.0 0.3140129114660321
-15.0 -5.0 0.24071237103690463
-15.0 0.0 0.1256284603832748
-15.0 5.0 0.04339474489649582
-15.0 10.0 0.0017492344160642947
-15.0 15.0 -0.014505564515587306
-15.0 20.0 -0.018537556598734316
-15.0 25.0 -0.017775423183126783
-15.0 30.0 -0.015679579019849524
-15.0 35.0 -0.013704297051134316
-15.0 40.0 -0.012621029467553767
-15.0 45.0 -0.013352325793117332
-15.0 50.0 -0.015396751893997756

-10.0 -50.0 0.007239899628089343
-10.0 -45.0 0.005534395657641143
-10.0 -40.0 0.007164787509636797
-10.0 -35.0 0.017270884214993332
-10.0 -30.0 0.04747711324398676
-10.0 -25.0 0.12329139958761152
-10.0 -20.0 0.2864304256753029
-10.0 -15.0 0.5439511831295419
-10.0 -10.0 0.6858429551787374
-10.0 -5.0 0.4942632617402801
-10.0 0.0 0.23304607426727142
-10.0 5.0 0.0789425088152192
-10.0 10.0 0.011114993372056299
-10.0 15.0 -0.013045138498011257
-10.0 20.0 -0.018679251741407027
-10.0 25.0 -0.017645990808628272
-10.0 30.0 -0.014910269851918297
-10.0 35.0 -0.012352571317315698
-10.0 40.0 -0.010719033627920031
-10.0 45.0 -0.01057334867298636
-10.0 50.0 -0.01158567387527614

-5.0 -50.0 0.0007913818708966101
-5.0 -45.0 0.0009757459689765151
-5.0 -40.0 0.003966824334997623
-5.0 -35.0 0.015855770617989626
-5.0 -30.0 0.05129549340206832
-5.0 -25.0 0.1439780095676261
-5.0 -20.0 0.3597904896136951
-5.0 -15.0 0.748068139804197
-5.0 -10.0 0.9963110800268594
-5.0 -5.0 0.6817411107073309
-5.0 0.0 0.29738382479169445
-5.0 5.0 0.09650729697635871
-5.0 10.0 0.014873237865609797
-5.0 15.0 -0.012603346294921623
-5.0 20.0 -0.018510339592214906
-5.0 25.0 -0.017027818612099573
-5.0 30.0 -0.01380493535933784
-5.0 35.0 -0.010864212977498648
-5.0 40.0 -0.00884869814678907
-5.0 45.0 -0.00796542851756404
-5.0 50.0 -0.008039643990674694

0.0 -50.0 -0.005321600594118194
0.0 -45.0 -0.0034669157023971566
0.0 -40.0 -6.814115263042654e-06
0.0 -35.0 0.010688952997033334
0.0 -30.0 0.04180443180140122
0.0 -25.0 0.12100656061838079
0.0 -20.0 0.2955973174554434
0.0 -15.0 0.5817684580549816
0.0 -10.0 0.7471637930696117
0.0 -5.0 0.5295749277581471
0.0 0.0 0.240862246327779
0.0 5.0 0.07748927247287528
0.0 10.0 0.008558953862997648
0.0 15.0 -0.014408450236459343
0.0 20.0 -0.018534410105098972
0.0 25.0 -0.016243500153155187
0.0 30.0 -0.012600485553450164
0.0 35.0 -0.00940070929572245
0.0 40.0 -0.007100147532631851
0.0 45.0 -0.0055517920708896
0.0 50.0 -0.004735225012837108

5.0 -50.0 -0.010877638702445977
5.0 -45.0 -0.0074723516322956415
5.0 -40.0 -0.004059090777708815
5.0 -35.0 0.0035465331361985626
5.0 -30.0 0.024363199487359648
5.0 -25.0 0.07330688788410791
5.0 -20.0 0.16692871615240176
5.0 -15.0 0.29081698366584535
5.0 -10.0 0.34661739671481356
5.0 -5.0 0.2596668961033948
5.0 0.0 0.12720386544832957
5.0 5.0 0.03781998932809155
5.0 10.0 -0.003939239188807638
5.0 15.0 -0.017697064772759355
5.0 20.0 -0.01881270263383754
5.0 25.0 -0.015534037418365038
5.0 30.0 -0.011527715608005567
5.0 35.0 -0.008131990587863043
5.0 40.0 -0.005576837540252047
5.0 45.0 -0.0033735387758003013
5.0 50.0 -0.0016707905792050358

10.0 -50.0 -0.015626691089534392
10.0 -45.0 -0.010644835559845717
10.0 -40.0 -0.00719588162346608
10.0 -35.0 -0.002644154963548422
10.0 -30.0 0.008329865277119446
10.0 -25.0 0.03167430673545401
10.0 -20.0 0.0700060723045142
10.0 -15.0 0.11125689397382467
10.0 -10.0 0.12418884197696148
10.0 -5.0 0.0925324094714234
10.0 0.0 0.04240057295389602
10.0 5.0 0.00398843313613693
10.0 10.0 -0.015237958760598122
10.0 15.0 -0.020674355043500757
10.0 20.0 -0.019114745668436593
10.0 25.0 -0.015065200197785554
10.0 30.0 -0.01081146584194834
10.0 35.0 -0.007247946799638101
10.0 40.0 -0.0044119827818133875
10.0 45.0 -0.0015035629965627886
10.0 50.0 0.0011243831726199579

15.0 -50.0 -0.019388139788626704
15.0 -45.0 -0.01268162720854621
15.0 -40.0 -0.00869854454119562
15.0 -35.0 -0.0059713456025037946
15.0 -30.0 -0.001222112047724646
15.0 -25.0 0.0076140988145991205
15.0 -20.0 0.020086740634393495
15.0 -15.0 0.03084795498033432
15.0 -10.0 0.031255382848269585
15.0 -5.0 0.01844068402062046
15.0 0.0 -2.7426371406310686e-06
15.0 5.0 -0.0145647894509322
15.0 10.0 -0.021550586580998874
15.0 15.0 -0.022213319096773772
15.0 20.0 -0.019272100013849436
15.0 25.0 -0.014971397653828622
15.0 30.0 -0.01066264222410895
15.0 35.0 -0.006954186022201662
15.0 40.0 -0.00377187773739507
15.0 45.0 -5.0563667723395846e-05
15.0 50.0 0.0035899165403578386

20.0 -50.0 -0.022104916229711884
20.0 -45.0 -0.013459256996870185
20.0 -40.0 -0.008364010701117312
20.0 -35.0 -0.006156243209335996
20.0 -30.0 -0.004310437518841623
20.0 -25.0 -0.0019319167089271547
20.0 -20.0 0.0005337898186001793
20.0 -15.0 0.0013457883271694563
20.0 -10.0 -0.001473557982815942
20.0 -5.0 -0.007951300632054105
20.0 0.0 -0.0155067179384087
20.0 5.0 -0.021081810809972994
20.0 10.0 -0.023246248907629934
20.0 15.0 -0.022296236207401232
20.0 20.0 -0.019301498697359303
20.0 25.0 -0.0153468275142668
20.0 30.0 -0.011242130461688945
20.0 35.0 -0.007447062959638408
20.0 40.0 -0.003846642390610154
20.0 45.0 0.0008430821298811123
20.0 50.0 0.005637720861182937

25.0 -50.0 -0.023834536509828155
25.0 -45.0 -0.013017449087008469
25.0 -40.0 -0.006394387932583196
25.0 -35.0 -0.003930041045792528
25.0 -30.0 -0.0031368011214730836
25.0 -25.0 -0.0032334976219119144
25.0 -20.0 -0.004224951325762336
25.0 -15.0 -0.006394364537669677
25.0 -10.0 -0.009878648783913153
25.0 -5.0 -0.014216511074273857
25.0 0.0 -0.018348259794125833
25.0 5.0 -0.02119638456498006
25.0 10.0 -0.022215584894808793
25.0 15.0 -0.02145216862189732
25.0 20.0 -0.019284737417968014
25.0 25.0 -0.01618362824388617
25.0 30.0 -0.012600354233173601
25.0 35.0 -0.008868188410962981
25.0 40.0 -0.004829314961926635
25.0 45.0 0.0010045141268964035
25.0 50.0 0.007151029199072419

30.0 -50.0 -0.024687244566313438
30.0 -45.0 -0.01149701185181206
30.0 -40.0 -0.0032029804266229447
30.0 -35.0 -0.0003229670755504563
30.0 -30.0 2.6149487939061277e-05
30.0 -25.0 -0.0010757510686618236
30.0 -20.0 -0.0032495748009973243
30.0 -15.0 -0.006247682327868277
30.0 -10.0 -0.009765131377473096
30.0 -5.0 -0.013368675048896326
30.0 0.0 -0.01654798171424942
30.0 5.0 -0.018871067235977805
30.0 10.0 -0.020105306740700057
30.0 15.0 -0.020210144836459755
30.0 20.0 -0.019252564033128253
30.0 25.0 -0.017345847290147876
30.0 30.0 -0.014641080968678138
30.0 35.0 -0.011266105400729648
30.0 40.0 -0.006905451530022057
30.0 45.0 0.00020658224217274176
30.0 50.0 0.00794597042638009

35.0 -50.0 -0.02461947007338211
35.0 -45.0 -0.008983680740263445
35.0 -40.0 0.000790444628360339
35.0 -35.0 0.00377378221246963
35.0 -30.0 0.003610020217901328
35.0 -25.0 0.0018545270420355735
35.0 -20.0 -0.0008416923364952128
35.0 -15.0 -0.0040748323559169405
35.0 -10.0 -0.0075069953258493265
35.0 -5.0 -0.010832204908738517
35.0 0.0 -0.013790784618253192
35.0 5.0 -0.01619786867434357
35.0 10.0 -0.017949744955316836
35.0 15.0 -0.018992195640985393
35.0 20.0 -0.019273822232039356
35.0 25.0 -0.018722056332832034
35.0 30.0 -0.017249316460457857
35.0 35.0 -0.014695084934815965
35.0 40.0 -0.010379170308574007
35.0 45.0 -0.0020211644568205005
35.0 50.0 0.007553825234720848

40.0 -50.0 -0.02264902154307324
40.0 -45.0 -0.00487505072976576
40.0 -40.0 0.005709592589845237
40.0 -35.0 0.008144702272505225
40.0 -30.0 0.007109242936546557
40.0 -25.0 0.004625533623877069
40.0 -20.0 0.0014785176589835502
40.0 -15.0 -0.0019406402217763128
40.0 -10.0 -0.005378793036736129
40.0 -5.0 -0.008656976624635382
40.0 0.0 -0.011656493775549325
40.0 5.0 -0.0143123718288748
40.0 10.0 -0.01659651477428574
40.0 15.0 -0.018486346563624884
40.0 20.0 -0.019927871756015278
40.0 25.0 -0.020806222860277324
40.0 30.0 -0.02091654663086349
40.0 35.0 -0.019836200706565568
40.0 40.0 -0.016348551510052104
40.0 45.0 -0.007210569954384092
40.0 50.0 0.004377147797606396

45.0 -50.0 -0.014943319684847784
45.0 -45.0 0.0036382026414178512
45.0 -40.0 0.013490421112177308
45.0 -35.0 0.014315933036944345
45.0 -30.0 0.011733719683704227
45.0 -25.0 0.008034445397395451
45.0 -20.0 0.004006264314300292
45.0 -15.0 -4.2853703843073726e-05
45.0 -10.0 -0.00396480803607125
45.0 -5.0 -0.007683856587111298
45.0 0.0 -0.01117250156990728
45.0 5.0 -0.01444067185568223
45.0 10.0 -0.01752195730182189
45.0 15.0 -0.020452277536335443
45.0 20.0 -0.023242026435676466
45.0 25.0 -0.025841117444164362
45.0 30.0 -0.028072777917044264
45.0 35.0 -0.02941100397442797
45.0 40.0 -0.02818029725046602
45.0 45.0 -0.01978966742030613
45.0 50.0 -0.006125507028705292

50.0 -50.0 -0.0019173607511861288
50.0 -45.0 0.01465493376935359
50.0 -40.0 0.022368091880510546
50.0 -35.0 0.021180247351383373
50.0 -30.0 0.016867621742128268
50.0 -25.0 0.011735684111766585
50.0 -20.0 0.006524091625589669
50.0 -15.0 0.0014715559998828853
50.0 -10.0 -0.00334154594757588
50.0 -5.0 -0.007897923194668694
50.0 0.0 -0.012219135448220298
50.0 5.0 -0.016358488148192116
50.0 10.0 -0.020393612522150082
50.0 15.0 -0.024413076917096203
50.0 20.0 -0.02849534087035392
50.0 25.0 -0.0326741116849165
50.0 30.0 -0.036857009619884064
50.0 35.0 -0.04055981438993885
50.0 40.0 -0.042030587711098896
50.0 45.0 -0.03637814912817551
50.0 50.0 -0.02286931739514492


==> pics/sp5/sp5_mag_1500ps_gridArrows.dat <==
x y u v

-42.5 -42.5 0.6521115034167091 -0.7580064593210222
-42.5 -34.77272727272727 0.4999193971637199 -0.8659036031869767
-42.5 -27.045454545454547 0.34103985830239547 -0.9399509356758964
-42.5 -19.31818181818182 0.18845345118879253 -0.9820042611622241
-42.5 -11.590909090909092 0.044241667057769295 -0.9989905137675552
-42.5 -3.8636363636363633 -0.09100954819420157 -0.99572252934492
-42.5 3.863636363636365 -0.2145646650667065 -0.9765279160510935
-42.5 11.590909090909093 -0.32884838280778406 -0.9442794049289741
-42.5 19.31818181818182 -0.44129722586534764 -0.8969473715583794
-42.5 27.045454545454547 -0.5592675116353567 -0.828529459214635
-42.5 34.77272727272727 -0.6850890912776321 -0.7279610732288538
-42.5 42.5 -0.8029372259384046 -0.5948456380299587

-34.77272727272727 -42.5 0.7834212645703146 -0.6209102398518714
-34.77272727272727 -34.77272727272727 0.6440175209922587 -0.7649708626512479
-34.77272727272727 -27.045454545454547 0.46590618151674607 -0.8845982286762099
-34.77272727272727 -19.31818181818182 0.2665160096640067 -0.9636202020168334
-34.77272727272727 -11.590909090909092 0.05950115959696534 -0.9981840059908931
-34.77272727272727 -3.8636363636363633 -0.13734810101823014 -0.9903013267729669
-34.77272727272727 3.863636363636365 -0.3093153196143113 -0.9506507595241117
-34.77272727272727 11.590909090909093 -0.45549247151157546 -0.8900924173173581
-34.77272727272727 19.31818181818182 -0.584637211460911 -0.8108733283885613
-34.77272727272727 27.045454545454547 -0.7034112911311007 -0.7101852012615156
-34.77272727272727 34.77272727272727 -0.809729518239555 -0.586321019623753
-34.77272727272727 42.5 -0.890768638733774 -0.45350732898302293

-27.045454545454547 -42.5 0.8822602991865389 -0.4702202886298814
-27.045454545454547 -34.77272727272727 0.779961025663934 -0.6253771905277464
-27.045454545454547 -27.045454545454547 0.6128302175616482 -0.7901185506302517
-27.045454545454547 -19.31818181818182 0.37274488207633066 -0.9273151685724976
-27.045454545454547 -11.590909090909092 0.07497473050877793 -0.9968302846553821
-27.045454545454547 -3.8636363636363633 -0.2200915500798516 -0.9747522577549479
-27.045454545454547 3.863636363636365 -0.4507812032420599 -0.8920602956531336
-27.045454545454547 11.590909090909093 -0.6168128858276637 -0.786669445904843
-27.045454545454547 19.31818181818182 -0.7392117354615672 -0.6724934170454304
-27.045454545454547 27.045454545454547 -0.8333271655294294 -0.5519824912600241
-27.045454545454547 34.77272727272727 -0.9026645245559382 -0.4293896501162802
-27.045454545454547 42.5 -0.9473631554629071 -0.3190060804283981

-19.31818181818182 -42.5 0.9485087086327876 -0.31635325923853547
-19.31818181818182 -34.77272727272727 0.8921291979794785 -0.45111219438894695
-19.31818181818182 -27.045454545454547 0.7721519061181907 -0.6338543886712487
-19.31818181818182 -19.31818181818182 0.5234684720317414 -0.8467042433076719
-19.31818181818182 -11.590909090909092 0.08963174812319888 -0.9856506488414506
-19.31818181818182 -3.8636363636363633 -0.3717545957868834 -0.9213593900513972
-19.31818181818182 3.863636363636365 -0.649933098890189 -0.7575876649049901
-19.31818181818182 11.590909090909093 -0.7934345239774004 -0.6076973130247721
-19.31818181818182 19.31818181818182 -0.8749960388690173 -0.4823795577464285
-19.31818181818182 27.045454545454547 -0.9272466345150062 -0.37300320564586814
-19.31818181818182 34.77272727272727 -0.9603655376349367 -0.27766684826658544
-19.31818181818182 42.5 -0.9792097371600439 -0.20151518380951458

-11.590909090909092 -42.5 0.9874590211625719 -0.15747181350429088
-11.590909090909092 -34.77272727272727 0.9712816815034228 -0.23703914551638763
-11.590909090909092 -27.045454545454547 0.9249707741518262 -0.37136481420641804
-11.590909090909092 -19.31818181818182 0.7513045029793344 -0.5978934969257014
-11.590909090909092 -11.590909090909092 0.1295784311448917 -0.8270438251761166
-11.590909090909092 -3.8636363636363633 -0.634970019193513 -0.68183506320885
-11.590909090909092 3.863636363636365 -0.8836770444856448 -0.45774232510127943
-11.590909090909092 11.590909090909093 -0.9437439599635912 -0.3302469974909122
-11.590909090909092 19.31818181818182 -0.9683136338394192 -0.2486137442179421
-11.590909090909092 27.045454545454547 -0.9823763865507 -0.18582005195329948
-11.590909090909092 34.77272727272727 -0.9907033978406381 -0.13522832630535486
-11.590909090909092 42.5 -0.995217862636929 -0.09685194503201114

-3.8636363636363633 -42.5 0.9998454864722088 0.006739990368438812
-3.8636363636363633 -34.77272727272727 0.9995181803066949 0.008659721857150573
-3.8636363636363633 -27.045454545454547 0.9944698281425032 0.015034817769286541
-3.8636363636363633 -19.31818181818182 0.9102200554180608 0.04130272977097128
-3.8636363636363633 -11.590909090909092 0.21390195527915815 0.11659079450923886
-3.8636363636363633 -3.8636363636363633 -0.799250617646313 0.11494192298870437
-3.8636363636363633 3.863636363636365 -0.988061559446875 0.06020763238620545
-3.8636363636363633 11.590909090909093 -0.9990400700301951 0.02405130295952681
-3.8636363636363633 19.31818181818182 -0.9994863626741405 0.006599865439631941
-3.8636363636363633 27.045454545454547 -0.99970512062407 0.0008810250504965164
-3.8636363636363633 34.77272727272727 -0.9998528210696933 -0.0005930289073772689
-3.8636363636363633 42.5 -0.9999225660582122 -0.000505187101879074

3.863636363636365 -42.5 0.9860049305973957 0.16533073943996196
3.863636363636365 -34.77272727272727 0.9687628512057309 0.24624989781679835
3.863636363636365 -27.045454545454547 0.9213025933074379 0.382341617765931
3.863636363636365 -19.31818181818182 0.752307937705339 0.6173742341236393
3.863636363636365 -11.590909090909092 0.1887090573527801 0.8842138950706072
3.863636363636365 -3.8636363636363633 -0.5422217096609944 0.7890145257529083
3.863636363636365 3.863636363636365 -0.8422682616724189 0.5342783605025981
3.863636363636365 11.590909090909093 -0.9316069674943611 0.36199146976667784
3.863636363636365 19.31818181818182 -0.9667710141250683 0.2541743859584256
3.863636363636365 27.045454545454547 -0.9831937576472545 0.18149192445134812
3.863636363636365 34.77272727272727 -0.991409916617524 0.12991285371121816
3.863636363636365 42.5 -0.9956316966488888 0.0929458492840094

11.590909090909093 -42.5 0.9505507093271652 0.3100786668174496
11.590909090909093 -34.77272727272727 0.8968738611277076 0.441956403058122
11.590909090909093 -27.045454545454547 0.7815625404245551 0.6230029037564699
11.590909090909093 -19.31818181818182 0.5458539984010546 0.8349795398093847
11.590909090909093 -11.590909090909092 0.13788812992517294 0.9864371161638295
11.590909090909093 -3.8636363636363633 -0.3158681380444334 0.9463820166704865
11.590909090909093 3.863636363636365 -0.6229648561149536 0.781690705278993
11.590909090909093 11.590909090909093 -0.7907450854387784 0.6118187182620971
11.590909090909093 19.31818181818182 -0.8824897960636651 0.4696406400363376
11.590909090909093 27.045454545454547 -0.9353200437465254 0.35334931758793
11.590909090909093 34.77272727272727 -0.9657307578756111 0.25937217700747756
11.590909090909093 42.5 -0.9821584124406572 0.1879042695668177

19.31818181818182 -42.5 0.8958268368361019 0.44328189617872504
19.31818181818182 -34.77272727272727 0.8021651203083938 0.5964152688221162
19.31818181818182 -27.045454545454547 0.6415530383231696 0.7661247779816028
19.31818181818182 -19.31818181818182 0.40498237162177275 0.9133317682769839
19.31818181818182 -11.590909090909092 0.10534236289317228 0.9943192409226563
19.31818181818182 -3.8636363636363633 -0.19843722104345715 0.9798068483066417
19.31818181818182 3.863636363636365 -0.44929154415293393 0.8929557314027954
19.31818181818182 11.590909090909093 -0.6331278066447762 0.7734163118998825
19.31818181818182 19.31818181818182 -0.7645927340466813 0.6442011590708666
19.31818181818182 27.045454545454547 -0.8573220022489025 0.5142892883149884
19.31818181818182 34.77272727272727 -0.9197396699142393 0.3922166755412338
19.31818181818182 42.5 -0.957158456554572 0.28947894453394063

27.045454545454547 -42.5 0.8192683200344032 0.5726118655800577
27.045454545454547 -34.77272727272727 0.6899478005902472 0.7232673062034188
27.045454545454547 -27.045454545454547 0.5112247759879555 0.8589983794965835
27.045454545454547 -19.31818181818182 0.30201462129673384 0.9528117052582702
27.045454545454547 -11.590909090909092 0.08049014472964475 0.9966598696313447
27.045454545454547 -3.8636363636363633 -0.13238261495367945 0.9908871730675183
27.045454545454547 3.863636363636365 -0.32216474511781085 0.9463950256598287
27.045454545454547 11.590909090909093 -0.4861790870186523 0.8734627986377355
27.045454545454547 19.31818181818182 -0.6276458172259475 0.7780431313725814
27.045454545454547 27.045454545454547 -0.7493768751849585 0.661963571676249
27.045454545454547 34.77272727272727 -0.8469594896038842 0.5312929461257145
27.045454545454547 42.5 -0.9142852482012386 0.4048805940248624

34.77272727272727 -42.5 0.7112476502167275 0.7023880792377722
34.77272727272727 -34.77272727272727 0.5602717182691288 0.8280433331281282
34.77272727272727 -27.045454545454547 0.38954737658914645 0.9206600312222399
34.77272727272727 -19.31818181818182 0.22020953511841326 0.9752342478700771
34.77272727272727 -11.590909090909092 0.05913723672861577 0.9982027431423378
34.77272727272727 -3.8636363636363633 -0.09069457797259678 0.9957205209555778
34.77272727272727 3.863636363636365 -0.22971995358254077 0.9730365693928023
34.77272727272727 11.590909090909093 -0.360345147302852 0.932603841133959
34.77272727272727 19.31818181818182 -0.4880464377838058 0.8724901018575929
34.77272727272727 27.045454545454547 -0.6164284069668698 0.7870060326016354
34.77272727272727 34.77272727272727 -0.7407995344992713 0.6715656402120884
34.77272727272727 42.5 -0.843357942461549 0.5370611875375196

42.5 -42.5 0.5729650545720488 0.8187432490415689
42.5 -34.77272727272727 0.42703507815899183 0.9038997341393378
42.5 -27.045454545454547 0.28500397907036834 0.9582819928034476
42.5 -19.31818181818182 0.15753637287528333 0.9873504593717154
42.5 -11.590909090909092 0.04199627056069198 0.9990976334553259
42.5 -3.8636363636363633 -0.06386775301571605 0.9978775075975072
42.5 3.863636363636365 -0.1640448119132013 0.9863351893400281
42.5 11.590909090909093 -0.26259854790893045 0.964703235984687
42.5 19.31818181818182 -0.36533210125598525 0.9306145631124343
42.5 27.045454545454547 -0.47999032743487247 0.8768601032650057
42.5 34.77272727272727 -0.6089980967536218 0.7926220044082407
42.5 42.5 -0.7388336417795951 0.6736503396535295


==> pics/sp5/sp5_mag_2000ps_color.dat <==
x_0 x_1 f(x)

-50.0 -50.0 0.03234072621852424
-50.0 -45.0 0.01011062280249882
-50.0 -40.0 -0.004357418502712489
-50.0 -35.0 -0.009229441685999014
-50.0 -30.0 -0.009838489589364088
-50.0 -25.0 -0.008628553569260382
-50.0 -20.0 -0.006541689128673383
-50.0 -15.0 -0.003983851458954245
-50.0 -10.0 -0.001173015662622436
-50.0 -5.0 0.001742715114997956
-50.0 0.0 0.004643675951225329
-50.0 5.0 0.007427509647002141
-50.0 10.0 0.010010301449516206
-50.0 15.0 0.012327527304573514
-50.0 20.0 0.014325288152093477
-50.0 25.0 0.01593075963955649
-50.0 30.0 0.01697024255244918
-50.0 35.0 0.01691396267977306
-50.0 40.0 0.014085407755915984
-50.0 45.0 0.004119545230586658
-50.0 50.0 -0.010924151848375054

-45.0 -50.0 0.04580955906581672
-45.0 -45.0 0.02214753283074936
-45.0 -40.0 0.005404112407483563
-45.0 -35.0 -0.001774930170061634
-45.0 -30.0 -0.004659667616608803
-45.0 -25.0 -0.005584708185985236
-45.0 -20.0 -0.005450913848957776
-45.0 -15.0 -0.004669417578901704
-45.0 -10.0 -0.0034793423402785465
-45.0 -5.0 -0.00205715681425354
-45.0 0.0 -0.0005614041789638926
-45.0 5.0 0.0008532236050709876
-45.0 10.0 0.002039163525666988
-45.0 15.0 0.0028630149706886394
-45.0 20.0 0.0032060155840532988
-45.0 25.0 0.002951188889680048
-45.0 30.0 0.0019358153451138655
-45.0 35.0 -0.0002321029378501908
-45.0 40.0 -0.004810980253392638
-45.0 45.0 -0.015115964570255993
-45.0 50.0 -0.02787411785055731

-40.0 -50.0 0.05138346014801421
-40.0 -45.0 0.02929269480398821
-40.0 -40.0 0.012361543240100055
-40.0 -35.0 0.003759225675138007
-40.0 -30.0 -0.0008784414645576935
-40.0 -25.0 -0.0035378326625090197
-40.0 -20.0 -0.005015272588372538
-40.0 -15.0 -0.005702815509725847
-40.0 -10.0 -0.005832647989008756
-40.0 -5.0 -0.005577466120923687
-40.0 0.0 -0.005116602024348212
-40.0 5.0 -0.004659604818409422
-40.0 10.0 -0.004427395260013739
-40.0 15.0 -0.004617924513974745
-40.0 20.0 -0.005380077698768543
-40.0 25.0 -0.006804259283824039
-40.0 30.0 -0.008946138362647672
-40.0 35.0 -0.011974304257856698
-40.0 40.0 -0.01671503234752378
-40.0 45.0 -0.0256649750164479
-40.0 50.0 -0.03595580933423923

-35.0 -50.0 0.04939421137989298
-35.0 -45.0 0.030262676211464837
-35.0 -40.0 0.015260648512679997
-35.0 -35.0 0.006901387051664707
-35.0 -30.0 0.0017197344173443467
-35.0 -25.0 -0.0018205578772136353
-35.0 -20.0 -0.004394724773160893
-35.0 -15.0 -0.006343390812219931
-35.0 -10.0 -0.007762184330177372
-35.0 -5.0 -0.008634966535239085
-35.0 0.0 -0.00902430683762863
-35.0 5.0 -0.009148305421225963
-35.0 10.0 -0.009311106640012435
-35.0 15.0 -0.00978657314977984
-35.0 20.0 -0.01073888311720156
-35.0 25.0 -0.012200817583421586
-35.0 30.0 -0.014116369165473618
-35.0 35.0 -0.01651653068889933
-35.0 40.0 -0.020040223906987512
-35.0 45.0 -0.026839120804707992
-35.0 50.0 -0.03487500801898607

-30.0 -50.0 0.04446020307977002
-30.0 -45.0 0.028698070543668876
-30.0 -40.0 0.016722394484674094
-30.0 -35.0 0.010164700879128429
-30.0 -30.0 0.006078617910022706
-30.0 -25.0 0.0029699154103053067
-30.0 -20.0 -0.00017815539921645754
-30.0 -15.0 -0.0038597842085198856
-30.0 -10.0 -0.007701120138587682
-30.0 -5.0 -0.010866234477667774
-30.0 0.0 -0.012848146618390184
-30.0 5.0 -0.013767949681712046
-30.0 10.0 -0.014115567728211232
-30.0 15.0 -0.014380764126379935
-30.0 20.0 -0.014850741100553755
-30.0 25.0 -0.015588576079965147
-30.0 30.0 -0.016532723703191296
-30.0 35.0 -0.01771887067610804
-30.0 40.0 -0.019752878734476988
-30.0 45.0 -0.024538669561854222
-30.0 50.0 -0.030663494338310435

-25.0 -50.0 0.03885979275841263
-25.0 -45.0 0.02659029456002656
-25.0 -40.0 0.01865064823870478
-25.0 -35.0 0.016262891706694312
-25.0 -30.0 0.016817272361876627
-25.0 -25.0 0.0177951537381656
-25.0 -20.0 0.01590423060448583
-25.0 -15.0 0.009194536974858315
-25.0 -10.0 -0.0005863558919971074
-25.0 -5.0 -0.009656992664797874
-25.0 0.0 -0.015608401167960822
-25.0 5.0 -0.018352877515440257
-25.0 10.0 -0.019005424245832955
-25.0 15.0 -0.018721702420014003
-25.0 20.0 -0.01821813785244422
-25.0 25.0 -0.017780770595471614
-25.0 30.0 -0.017469723836453076
-25.0 35.0 -0.017397023580696395
-25.0 40.0 -0.01813955687158197
-25.0 45.0 -0.021295356421954098
-25.0 50.0 -0.02585304825034008

-20.0 -50.0 0.033548505199454196
-20.0 -45.0 0.02497958924285188
-20.0 -40.0 0.022614193089112295
-20.0 -35.0 0.02869605911558981
-20.0 -30.0 0.04197165244970928
-20.0 -25.0 0.05743093257795125
-20.0 -20.0 0.06342851282836952
-20.0 -15.0 0.05070155812185402
-20.0 -10.0 0.02510450160900988
-20.0 -5.0 0.0006538963360043699
-20.0 0.0 -0.014925581969031758
-20.0 5.0 -0.02187595238680581
-20.0 10.0 -0.02343042187533265
-20.0 15.0 -0.0224880215166765
-20.0 20.0 -0.020755177777107614
-20.0 25.0 -0.018987097603202586
-20.0 30.0 -0.0174481093207731
-20.0 35.0 -0.01631675675609549
-20.0 40.0 -0.01608243360820843
-20.0 45.0 -0.017981160683472008
-20.0 50.0 -0.021258966168905796

-15.0 -50.0 0.028699826538102144
-15.0 -45.0 0.024172029027274573
-15.0 -40.0 0.029423673421966303
-15.0 -35.0 0.05064181179647487
-15.0 -30.0 0.09260125190714714
-15.0 -25.0 0.1492642999149837
-15.0 -20.0 0.1849763319738168
-15.0 -15.0 0.15884727088104952
-15.0 -10.0 0.09010499048220313
-15.0 -5.0 0.028066558733033244
-15.0 0.0 -0.008054281679131015
-15.0 5.0 -0.023178057964931508
-15.0 10.0 -0.026708801545237082
-15.0 15.0 -0.02527765656212489
-15.0 20.0 -0.022336801470013448
-15.0 25.0 -0.019338359148171017
-15.0 30.0 -0.016779051408651057
-15.0 35.0 -0.014862665162990285
-15.0 40.0 -0.01394169163868022
-15.0 45.0 -0.014873678906782118
-15.0 50.0 -0.017085841965920147

-10.0 -50.0 0.02384599904081415
-10.0 -45.0 0.0235309256451764
-10.0 -40.0 0.037714236354514076
-10.0 -35.0 0.08033114334808421
-10.0 -30.0 0.17285092994224147
-10.0 -25.0 0.3247228643547143
-10.0 -20.0 0.45201351011597624
-10.0 -15.0 0.39399002101465264
-10.0 -10.0 0.2150202980345522
-10.0 -5.0 0.07545623670101437
-10.0 0.0 0.00486350434704692
-10.0 5.0 -0.02218254574704137
-10.0 10.0 -0.028565195007785076
-10.0 15.0 -0.026913695317583107
-10.0 20.0 -0.022984252285064607
-10.0 25.0 -0.019013177901462838
-10.0 30.0 -0.015707870206806297
-10.0 35.0 -0.013262704287569467
-10.0 40.0 -0.011876056904943692
-10.0 45.0 -0.012041663416770886
-10.0 50.0 -0.013334481730111617

-5.0 -50.0 0.018132368016088675
-5.0 -45.0 0.02156408742793196
-5.0 -40.0 0.04303849212746706
-5.0 -35.0 0.10480229404648347
-5.0 -30.0 0.25211918526399624
-5.0 -25.0 0.5409036077136349
-5.0 -20.0 0.8490266697776374
-5.0 -15.0 0.7326441719270068
-5.0 -10.0 0.36311016370176924
-5.0 -5.0 0.12264843111848135
-5.0 0.0 0.0166547228727969
-5.0 5.0 -0.02081905341270376
-5.0 10.0 -0.0294098803338217
-5.0 15.0 -0.02754483042563202
-5.0 20.0 -0.022884130657508186
-5.0 25.0 -0.018239032877733985
-5.0 30.0 -0.014446369603701935
-5.0 35.0 -0.011670021010387532
-5.0 40.0 -0.009963188233670336
-5.0 45.0 -0.009484781605845382
-5.0 50.0 -0.009948109418320139

0.0 -50.0 0.010935225249080614
0.0 -45.0 0.016929335430280603
0.0 -40.0 0.04043766896268842
0.0 -35.0 0.10520111512114386
0.0 -30.0 0.2611970035930256
0.0 -25.0 0.5753596986279211
0.0 -20.0 0.9242860825623352
0.0 -15.0 0.794829636344121
0.0 -10.0 0.3847873982255258
0.0 -5.0 0.12703570477545306
0.0 0.0 0.01640893707953741
0.0 5.0 -0.021761241123326575
0.0 10.0 -0.02997342981968184
0.0 15.0 -0.027521835031588133
0.0 20.0 -0.022327646232716034
0.0 25.0 -0.017270957962265153
0.0 30.0 -0.013190075926349822
0.0 35.0 -0.010208329383928749
0.0 40.0 -0.008257277797827756
0.0 45.0 -0.007192411210404581
0.0 50.0 -0.00686967609248901

5.0 -50.0 0.0025051638480057467
5.0 -45.0 0.00980658485738001
5.0 -40.0 0.02972239362600446
5.0 -35.0 0.07923926420466317
5.0 -30.0 0.18782805077262188
5.0 -25.0 0.3753104935805313
5.0 -20.0 0.5440545092587991
5.0 -15.0 0.47199841255954095
5.0 -10.0 0.2469475144737677
5.0 -5.0 0.08158980288472129
5.0 0.0 0.0027238563939006536
5.0 5.0 -0.02540883511340482
5.0 10.0 -0.030555925101000008
5.0 15.0 -0.027164441992073022
5.0 20.0 -0.021624746986744842
5.0 25.0 -0.016371051454649243
5.0 30.0 -0.012133649783083835
5.0 35.0 -0.009003078025165081
5.0 40.0 -0.006822063483040117
5.0 45.0 -0.005171887744236704
5.0 50.0 -0.004065684203514613

10.0 -50.0 -0.006026427387438889
10.0 -45.0 0.002016523352709051
10.0 -40.0 0.016179581064847154
10.0 -35.0 0.04524985133324507
10.0 -30.0 0.10002179833509824
10.0 -25.0 0.17645417714591863
10.0 -20.0 0.2279593897239922
10.0 -15.0 0.19485987114390696
10.0 -10.0 0.10504876877558803
10.0 -5.0 0.027872789508027112
10.0 0.0 -0.014002506496022214
10.0 5.0 -0.029363116265100093
10.0 10.0 -0.03081150562245461
10.0 15.0 -0.02663618919706218
10.0 20.0 -0.021038341957150514
10.0 25.0 -0.015787755467629155
10.0 30.0 -0.011477951312960298
10.0 35.0 -0.0082001638925702
10.0 40.0 -0.005750170966793642
10.0 45.0 -0.0034629260821618427
10.0 50.0 -0.0015356990842901753

15.0 -50.0 -0.013331260687805204
15.0 -45.0 -0.004332397139150376
15.0 -40.0 0.0054078462139434
15.0 -35.0 0.0195238590051271
15.0 -30.0 0.04141985910309888
15.0 -25.0 0.06596042400837972
15.0 -20.0 0.07673824279240417
15.0 -15.0 0.06014187776950598
15.0 -10.0 0.025542487285771822
15.0 -5.0 -0.0062063826040924105
15.0 0.0 -0.024764800591126308
15.0 5.0 -0.031209608189656145
15.0 10.0 -0.030278786688439148
15.0 15.0 -0.025991731855758846
15.0 20.0 -0.020748555447208907
15.0 25.0 -0.015726676493144645
15.0 30.0 -0.011420754870055968
15.0 35.0 -0.007970454939947575
15.0 40.0 -0.005172480900032255
15.0 45.0 -0.0021450019726904726
15.0 50.0 0.0006843868590887834

20.0 -50.0 -0.018572918104539482
20.0 -45.0 -0.008055060204003888
20.0 -40.0 -0.00026824825064670045
20.0 -35.0 0.006027184329695517
20.0 -30.0 0.01289468018787402
20.0 -25.0 0.018222307823854575
20.0 -20.0 0.01728877916397094
20.0 -15.0 0.007634504499531554
20.0 -10.0 -0.007076099166996405
20.0 -5.0 -0.020286249856596772
20.0 0.0 -0.028105272783675677
20.0 5.0 -0.0304055732217758
20.0 10.0 -0.028866207113144044
20.0 15.0 -0.02525882342775553
20.0 20.0 -0.020825955689340682
20.0 25.0 -0.016306170796026826
20.0 30.0 -0.012125363414453298
20.0 35.0 -0.008497295369868079
20.0 40.0 -0.005258520422410847
20.0 45.0 -0.0013414287841019687
20.0 50.0 0.0025204262404375666

25.0 -50.0 -0.021600757497513567
25.0 -45.0 -0.009051629677163189
25.0 -40.0 -0.0013120740721241828
25.0 -35.0 0.0017966817906857212
25.0 -30.0 0.002843678112809138
25.0 -25.0 0.0018553853018021837
25.0 -20.0 -0.001977352181891504
25.0 -15.0 -0.008567667168515107
25.0 -10.0 -0.016237178259494292
25.0 -5.0 -0.02272067396083808
25.0 0.0 -0.02662014699971798
25.0 5.0 -0.027795897931036272
25.0 10.0 -0.02683632882207774
25.0 15.0 -0.02445462955690766
25.0 20.0 -0.02121139606475929
25.0 25.0 -0.017508224666874392
25.0 30.0 -0.013670582735096673
25.0 35.0 -0.009946932111939942
25.0 40.0 -0.006210381551681669
25.0 45.0 -0.0012268908950291316
25.0 50.0 0.003850284476187651

30.0 -50.0 -0.022740526396324998
30.0 -45.0 -0.00787335686241632
30.0 -40.0 0.0007185176945192298
30.0 -35.0 0.002698289621000979
30.0 -30.0 0.0015871088757394725
30.0 -25.0 -0.0013717632103244217
30.0 -20.0 -0.005731605781693014
30.0 -15.0 -0.010927164297893971
30.0 -10.0 -0.016086666918137565
30.0 -5.0 -0.02033395399355085
30.0 0.0 -0.023160203981891815
30.0 5.0 -0.024504598405821323
30.0 10.0 -0.02456795238472237
30.0 15.0 -0.02359152246168079
30.0 20.0 -0.02175125258542169
30.0 25.0 -0.01917624990824371
30.0 30.0 -0.016019721145834047
30.0 35.0 -0.012447259903508503
30.0 40.0 -0.008276394745906085
30.0 45.0 -0.0020718926457921204
30.0 50.0 0.004449079260316981

35.0 -50.0 -0.022387866764111163
35.0 -45.0 -0.005217106157134598
35.0 -40.0 0.004283259426667437
35.0 -35.0 0.005642057482049399
35.0 -30.0 0.0034945937950390596
35.0 -25.0 -0.0001795189850240778
35.0 -20.0 -0.004557777005560989
35.0 -15.0 -0.009099268232131065
35.0 -10.0 -0.013329661899198264
35.0 -5.0 -0.016885522018076016
35.0 0.0 -0.019587332192397465
35.0 5.0 -0.021427672366905886
35.0 10.0 -0.022481172115993445
35.0 15.0 -0.02280647548696704
35.0 20.0 -0.022396945386833185
35.0 25.0 -0.021196015203934753
35.0 30.0 -0.019152193052325146
35.0 35.0 -0.016207698261355385
35.0 40.0 -0.011920277451424677
35.0 45.0 -0.004474626099798081
35.0 50.0 0.0037389125441679143

40.0 -50.0 -0.020168112764490227
40.0 -45.0 -0.0011905352879702014
40.0 -40.0 0.00861035994329639
40.0 -35.0 0.009122879403679755
40.0 -30.0 0.006094967444893821
40.0 -25.0 0.0019249080455477363
40.0 -20.0 -0.0025179656840372644
40.0 -15.0 -0.00683251646170354
40.0 -10.0 -0.010775951261458978
40.0 -5.0 -0.014209698818487751
40.0 0.0 -0.01709344378203647
40.0 5.0 -0.019459258078532236
40.0 10.0 -0.02136121209491268
40.0 15.0 -0.02282179066352649
40.0 20.0 -0.02379620215317116
40.0 25.0 -0.024164354808959423
40.0 30.0 -0.023737846168144602
40.0 35.0 -0.02218850643774503
40.0 40.0 -0.018577760506286917
40.0 45.0 -0.010264427070074057
40.0 50.0 -0.00010989503978304806

45.0 -50.0 -0.013123761717518195
45.0 -45.0 0.006082107284543864
45.0 -40.0 0.014772185585386278
45.0 -35.0 0.013733066793704994
45.0 -30.0 0.009415291253317158
45.0 -25.0 0.004339162996950725
45.0 -20.0 -0.0006977017726814873
45.0 -15.0 -0.005426331484443402
45.0 -10.0 -0.009743635295799344
45.0 -5.0 -0.01362539063410579
45.0 0.0 -0.01710454439462414
45.0 5.0 -0.020252466170557825
45.0 10.0 -0.02315149467198754
45.0 15.0 -0.025863534098998008
45.0 20.0 -0.02840115723572163
45.0 25.0 -0.03070158299788077
45.0 30.0 -0.032581782906716455
45.0 35.0 -0.0335629136806502
45.0 40.0 -0.03218023976214135
45.0 45.0 -0.024403803195448798
45.0 50.0 -0.011970410713752424

50.0 -50.0 -0.001323422104006682
50.0 -45.0 0.015146042459380582
50.0 -40.0 0.02160224623468049
50.0 -35.0 0.01876041957953985
50.0 -30.0 0.01294889012369525
50.0 -25.0 0.0066298914191926725
50.0 -20.0 0.0005428501978394114
50.0 -15.0 -0.005108332114577757
50.0 -10.0 -0.010281908962108002
50.0 -5.0 -0.015003987786705399
50.0 0.0 -0.019346627601430175
50.0 5.0 -0.02341557081935601
50.0 10.0 -0.027332934986948748
50.0 15.0 -0.03121535310822607
50.0 20.0 -0.03514982009788562
50.0 25.0 -0.03916250022667103
50.0 30.0 -0.04314999955493981
50.0 35.0 -0.046646866863349415
50.0 40.0 -0.04803312412110778
50.0 45.0 -0.04278161773293851
50.0 50.0 -0.029969819144821545


==> pics/sp5/sp5_mag_2000ps_gridArrows.dat <==
x y u v

-42.5 -42.5 0.5102336417037375 -0.8598713253718134
-42.5 -34.77272727272727 0.3550159523238113 -0.9347477061672342
-42.5 -27.045454545454547 0.19821963829298384 -0.9800842387167661
-42.5 -19.31818181818182 0.05423147979502093 -0.9984289133514196
-42.5 -11.590909090909092 -0.07348466994045012 -0.9972614204356113
-42.5 -3.8636363636363633 -0.18616624726215755 -0.9823777691302154
-42.5 3.863636363636365 -0.28661922684584984 -0.9578601531582818
-42.5 11.590909090909093 -0.3816360173435444 -0.9241952698763868
-42.5 19.31818181818182 -0.48009916320369483 -0.8768044729140522
-42.5 27.045454545454547 -0.58864395401924 -0.807925946092585
-42.5 34.77272727272727 -0.7076328442890444 -0.7060500316304711
-42.5 42.5 -0.8194902613005125 -0.5717624834276189

-34.77272727272727 -42.5 0.6595271986055218 -0.7510896742262909
-34.77272727272727 -34.77272727272727 0.48247678907032915 -0.8758634459097643
-34.77272727272727 -27.045454545454547 0.2775030667073318 -0.9605329837511183
-34.77272727272727 -19.31818181818182 0.07359748147459161 -0.9970710824139093
-34.77272727272727 -11.590909090909092 -0.11063278245581697 -0.993776289438446
-34.77272727272727 -3.8636363636363633 -0.2667277249375339 -0.9635487892980291
-34.77272727272727 3.863636363636365 -0.39778924571738283 -0.9171728713768409
-34.77272727272727 11.590909090909093 -0.5131104293324139 -0.8581438693691212
-34.77272727272727 19.31818181818182 -0.62195795528423 -0.7826225398033496
-34.77272727272727 27.045454545454547 -0.7277025847879545 -0.6852628851764735
-34.77272727272727 34.77272727272727 -0.8251732173618063 -0.5643120528825532
-34.77272727272727 42.5 -0.9000007984744183 -0.43477133349089453

-27.045454545454547 -42.5 0.7849611273818055 -0.6188800028734042
-27.045454545454547 -34.77272727272727 0.6176019424231497 -0.7860574607639766
-27.045454545454547 -27.045454545454547 0.373369258382188 -0.9274891311085238
-27.045454545454547 -19.31818181818182 0.08890230044330073 -0.9955591350151255
-27.045454545454547 -11.590909090909092 -0.17863551424502744 -0.9838059241931171
-27.045454545454547 -3.8636363636363633 -0.38973671089154305 -0.9202925911397418
-27.045454545454547 3.863636363636365 -0.5461125202428296 -0.8370909212712891
-27.045454545454547 11.590909090909093 -0.6670864702757121 -0.7444506171729826
-27.045454545454547 19.31818181818182 -0.7657676569104319 -0.6421587312986317
-27.045454545454547 27.045454545454547 -0.8473510927539684 -0.5302089054133262
-27.045454545454547 34.77272727272727 -0.9099100102546008 -0.4138034964808831
-27.045454545454547 42.5 -0.9509660851421997 -0.30803108037968957

-19.31818181818182 -42.5 0.8830167873219105 -0.468626933401198
-19.31818181818182 -34.77272727272727 0.7523693261421383 -0.6575688616271372
-19.31818181818182 -27.045454545454547 0.49188853585300313 -0.8680216134168824
-19.31818181818182 -19.31818181818182 0.08922890417606487 -0.991977224380269
-19.31818181818182 -11.590909090909092 -0.30831002339780134 -0.9498975746448266
-19.31818181818182 -3.8636363636363633 -0.569955706742388 -0.8203696403819234
-19.31818181818182 3.863636363636365 -0.7218807542833198 -0.6903515161453053
-19.31818181818182 11.590909090909093 -0.8182138730457007 -0.573745281828211
-19.31818181818182 19.31818181818182 -0.8838379523726235 -0.4661671286826291
-19.31818181818182 27.045454545454547 -0.9302544334855737 -0.36556135561905406
-19.31818181818182 34.77272727272727 -0.9612559830074634 -0.2746025081006765
-19.31818181818182 42.5 -0.979394744364617 -0.20060076607070426

-11.590909090909092 -42.5 0.9569723734406371 -0.2884849277965397
-11.590909090909092 -34.77272727272727 0.8884120980667578 -0.45275195736196877
-11.590909090909092 -27.045454545454547 0.6667479386809136 -0.7134719295463784
-11.590909090909092 -19.31818181818182 0.08340294193957715 -0.9299085960704085
-11.590909090909092 -11.590909090909092 -0.5498108559541439 -0.8068425208595329
-11.590909090909092 -3.8636363636363633 -0.8061133138348653 -0.5892791965701022
-11.590909090909092 3.863636363636365 -0.894875212743359 -0.44532229326458866
-11.590909090909092 11.590909090909093 -0.9377681202195071 -0.3458812192864894
-11.590909090909092 19.31818181818182 -0.9630896702661599 -0.2678329257925318
-11.590909090909092 27.045454545454547 -0.9789975326799674 -0.20282303682965622
-11.590909090909092 34.77272727272727 -0.9887187505863216 -0.1489870075385154
-11.590909090909092 42.5 -0.9940969778762999 -0.10761663225848156

-3.8636363636363633 -42.5 0.9969981160681283 -0.06873470098099314
-3.8636363636363633 -34.77272727272727 0.9854880312243094 -0.12077622649567746
-3.8636363636363633 -27.045454545454547 0.8732278143134858 -0.21982968446508483
-3.8636363636363633 -19.31818181818182 0.10917381148720097 -0.32206546240919387
-3.8636363636363633 -11.590909090909092 -0.8307209041353383 -0.21603713559084745
-3.8636363636363633 -3.8636363636363633 -0.9845253413514136 -0.1318557083720577
-3.8636363636363633 3.863636363636365 -0.9943284776790895 -0.09731409230811483
-3.8636363636363633 11.590909090909093 -0.9962017118479684 -0.07678376068218462
-3.8636363636363633 19.31818181818182 -0.9976422180419838 -0.0602863538240677
-3.8636363636363633 27.045454545454547 -0.9987123738282282 -0.04518421282233314
-3.8636363636363633 34.77272727272727 -0.9993208848100136 -0.032871878198926556
-3.8636363636363633 42.5 -0.999641408221054 -0.023526870769095085

3.863636363636365 -42.5 0.9861379254776578 0.16225254709115275
3.863636363636365 -34.77272727272727 0.9599823264472196 0.26127867368460916
3.863636363636365 -27.045454545454547 0.8180146810018124 0.4661746741274123
3.863636363636365 -19.31818181818182 0.15504088022188087 0.7369744108543342
3.863636363636365 -11.590909090909092 -0.6797962530819123 0.6297222310537797
3.863636363636365 -3.8636363636363633 -0.9101790747869182 0.4056827603947808
3.863636363636365 3.863636363636365 -0.9607193257522941 0.275609875701747
3.863636363636365 11.590909090909093 -0.9790066145967733 0.19979790420636032
3.863636363636365 19.31818181818182 -0.9885785885770212 0.1478882087771961
3.863636363636365 27.045454545454547 -0.9937862433593576 0.10953745644267396
3.863636363636365 34.77272727272727 -0.9966675372363818 0.08028087262303847
3.863636363636365 42.5 -0.998264360724633 0.05813974693953061

11.590909090909093 -42.5 0.9315505377358543 0.3630509562032983
11.590909090909093 -34.77272727272727 0.8416019872624356 0.5382600335562289
11.590909090909093 -27.045454545454547 0.6120676495634985 0.7818789500755138
11.590909090909093 -19.31818181818182 0.1404488362951287 0.9742402266495783
11.590909090909093 -11.590909090909092 -0.38125769456065683 0.9192056296108113
11.590909090909093 -3.8636363636363633 -0.6784846961121295 0.7340621990628172
11.590909090909093 3.863636363636365 -0.8192408186900983 0.572376419545653
11.590909090909093 11.590909090909093 -0.8935196890232274 0.4480012731198051
11.590909090909093 19.31818181818182 -0.9370883490757207 0.3482070697028832
11.590909090909093 27.045454545454547 -0.9640994727396087 0.2650077556154747
11.590909090909093 34.77272727272727 -0.9805417295082126 0.19607413005621446
11.590909090909093 42.5 -0.9897399889969043 0.14270538941323999

19.31818181818182 -42.5 0.8509576682525706 0.5239616244473246
19.31818181818182 -34.77272727272727 0.7088669477237134 0.7045339619348785
19.31818181818182 -27.045454545454547 0.46160749006448654 0.8858298615078014
19.31818181818182 -19.31818181818182 0.1228419433806437 0.9913650495186129
19.31818181818182 -11.590909090909092 -0.21943453563031512 0.9754767498956242
19.31818181818182 -3.8636363636363633 -0.47503351481047434 0.8795887551568473
19.31818181818182 3.863636363636365 -0.6460736845974518 0.7624049202571738
19.31818181818182 11.590909090909093 -0.7625520834097369 0.645911773780012
19.31818181818182 19.31818181818182 -0.8462744057656149 0.5322582912857207
19.31818181818182 27.045454545454547 -0.9061761785309271 0.42231885216674353
19.31818181818182 34.77272727272727 -0.9470985377108166 0.3205773585954171
19.31818181818182 42.5 -0.9717937070100091 0.23572169709143934

27.045454545454547 -42.5 0.7507734757251365 0.659739678790721
27.045454545454547 -34.77272727272727 0.5799446276233434 0.8140834304668024
27.045454545454547 -27.045454545454547 0.3512114909608711 0.9358711321509099
27.045454545454547 -19.31818181818182 0.10059418264016602 0.9945269432216542
27.045454545454547 -11.590909090909092 -0.135387222374127 0.9906459190416349
27.045454545454547 -3.8636363636363633 -0.3307891872376751 0.9432518239676742
27.045454545454547 3.863636363636365 -0.4862551443070794 0.8733606175670103
27.045454545454547 11.590909090909093 -0.6134554662052847 0.789123831455968
27.045454545454547 19.31818181818182 -0.7220680638029575 0.691255082167102
27.045454545454547 27.045454545454547 -0.8151640429273626 0.5789770763437988
27.045454545454547 34.77272727272727 -0.8887982813672286 0.4578903877444437
27.045454545454547 42.5 -0.9387335852437237 0.344446472266901

34.77272727272727 -42.5 0.6236058361890995 0.781205701901115
34.77272727272727 -34.77272727272727 0.4499687470394632 0.8927966756581805
34.77272727272727 -27.045454545454547 0.2593407674457452 0.9654958866167714
34.77272727272727 -19.31818181818182 0.07612133954524136 0.9968991185244757
34.77272727272727 -11.590909090909092 -0.08880494198596535 0.9959496131898858
34.77272727272727 -3.8636363636363633 -0.23130912437761558 0.9726539352900652
34.77272727272727 3.863636363636365 -0.35557509860101577 0.9343117863579093
34.77272727272727 11.590909090909093 -0.46896752462772157 0.8828690757400257
34.77272727272727 19.31818181818182 -0.5795576042881806 0.8144996673588167
34.77272727272727 27.045454545454547 -0.6906336753433899 0.7227067385192354
34.77272727272727 34.77272727272727 -0.7966040226769795 0.604282898561899
34.77272727272727 42.5 -0.8811256180517726 0.4725622047357391

42.5 -42.5 0.4748613676284122 0.8793369067225636
42.5 -34.77272727272727 0.32821194803710557 0.9443325737611356
42.5 -27.045454545454547 0.1842162053340027 0.9827134963005217
42.5 -19.31818181818182 0.05422290300736918 0.9984193911883187
42.5 -11.590909090909092 -0.06170087624401597 0.9980448541073043
42.5 -3.8636363636363633 -0.16411942904778856 0.9863068162089624
42.5 3.863636363636365 -0.2577550642104591 0.9660003252006047
42.5 11.590909090909093 -0.34858425992379655 0.9369376058181438
42.5 19.31818181818182 -0.44416601008307444 0.8955489777889125
42.5 27.045454545454547 -0.5521925649351466 0.8331473624095749
42.5 34.77272727272727 -0.673508118443817 0.7384712747200298
42.5 42.5 -0.792561966101202 0.6094261680097821


==> pics/sp5/sp5_mag_500ps_color.dat <==
x_0 x_1 f(x)

-50.0 -50.0 0.04390344296134997
-50.0 -45.0 0.02047409845581669
-50.0 -40.0 0.004010490220014166
-50.0 -35.0 -0.002652769020974569
-50.0 -30.0 -0.004581174732199872
-50.0 -25.0 -0.004312917399115948
-50.0 -20.0 -0.002947109874489295
-50.0 -15.0 -0.0009725656484300173
-50.0 -10.0 0.0013907883282073918
-50.0 -5.0 0.0040136241923084725
-50.0 0.0 0.0067638056722651866
-50.0 5.0 0.00948975023322922
-50.0 10.0 0.012049292644173624
-50.0 15.0 0.014340720987317224
-50.0 20.0 0.016310218387336664
-50.0 25.0 0.017926706373016608
-50.0 30.0 0.01910276035407326
-50.0 35.0 0.019455789278837565
-50.0 40.0 0.017578540368685173
-50.0 45.0 0.009570078763597268
-50.0 50.0 -0.0036077598246182212

-45.0 -50.0 0.05678503578139492
-45.0 -45.0 0.03252910245893453
-45.0 -40.0 0.014090002730039412
-45.0 -35.0 0.00514448600862005
-45.0 -30.0 0.0007878727395015147
-45.0 -25.0 -0.0013908961161097372
-45.0 -20.0 -0.0024333846436880046
-45.0 -15.0 -0.0027649662816085804
-45.0 -10.0 -0.002520253645808626
-45.0 -5.0 -0.001773380163639529
-45.0 0.0 -0.0006732776597871736
-45.0 5.0 0.0005484673138377472
-45.0 10.0 0.0016429866417309788
-45.0 15.0 0.0024069663991798797
-45.0 20.0 0.0027088986418733465
-45.0 25.0 0.0024805347051168277
-45.0 30.0 0.0016679971600677003
-45.0 35.0 5.674062978618532e-05
-45.0 40.0 -0.0033128289514029264
-45.0 45.0 -0.0112430972940261
-45.0 50.0 -0.021490962009484225

-40.0 -50.0 0.06140595145891374
-40.0 -45.0 0.039519369588372724
-40.0 -40.0 0.02205323119241926
-40.0 -35.0 0.012716150757440935
-40.0 -30.0 0.007324748200004092
-40.0 -25.0 0.003554654421702042
-40.0 -20.0 0.00030384472564258703
-40.0 -15.0 -0.0026598115891470786
-40.0 -10.0 -0.005016795476039338
-40.0 -5.0 -0.006442279892315236
-40.0 0.0 -0.006968776681245796
-40.0 5.0 -0.006952650206835644
-40.0 10.0 -0.006847066148896747
-40.0 15.0 -0.00701796069113808
-40.0 20.0 -0.007671536782012982
-40.0 25.0 -0.008859093832886212
-40.0 30.0 -0.01053265933488038
-40.0 35.0 -0.01271389014125315
-40.0 40.0 -0.016003153303860707
-40.0 45.0 -0.022492786699443407
-40.0 50.0 -0.030347570993530287

-35.0 -50.0 0.05895042155614019
-35.0 -45.0 0.04110005024242429
-35.0 -40.0 0.027833725015043866
-35.0 -35.0 0.021715459287714876
-35.0 -30.0 0.01868454717409134
-35.0 -25.0 0.015578100745988397
-35.0 -20.0 0.010380477447398407
-35.0 -15.0 0.0032609045059803334
-35.0 -10.0 -0.0037902712697381524
-35.0 -5.0 -0.008933838007583244
-35.0 0.0 -0.011715214113173424
-35.0 5.0 -0.01277353711144483
-35.0 10.0 -0.013043166424605592
-35.0 15.0 -0.013242242141089008
-35.0 20.0 -0.013733342755480283
-35.0 25.0 -0.014581974026786472
-35.0 30.0 -0.015692518520662075
-35.0 35.0 -0.017034312114103382
-35.0 40.0 -0.019118709481361885
-35.0 45.0 -0.023761293059475667
-35.0 50.0 -0.029718249458341138

-30.0 -50.0 0.05442035264688098
-30.0 -45.0 0.041548406256772634
-30.0 -40.0 0.035514923873985874
-30.0 -35.0 0.03821408318025164
-30.0 -30.0 0.04481524026787562
-30.0 -25.0 0.04810213054335536
-30.0 -20.0 0.041165402584441624
-30.0 -15.0 0.02450492343201123
-30.0 -10.0 0.005886773435284975
-30.0 -5.0 -0.007946623068535939
-30.0 0.0 -0.015425969335119492
-30.0 5.0 -0.018244813689493187
-30.0 10.0 -0.018659906057079303
-30.0 15.0 -0.01826071439788823
-30.0 20.0 -0.017828552180497097
-30.0 25.0 -0.01758791411642735
-30.0 30.0 -0.017510662935937442
-30.0 35.0 -0.017621124923798803
-30.0 40.0 -0.01841941925465866
-30.0 45.0 -0.021452357219369868
-30.0 50.0 -0.02584866458759682

-25.0 -50.0 0.049831601907943654
-25.0 -45.0 0.042785759115293885
-25.0 -40.0 0.047880633317523506
-25.0 -35.0 0.06927496916810129
-25.0 -30.0 0.1026542875289197
-25.0 -25.0 0.1297233261898927
-25.0 -20.0 0.12335169694066798
-25.0 -15.0 0.08190579505150075
-25.0 -10.0 0.03369180892070259
-25.0 -5.0 -0.0001250178231253262
-25.0 0.0 -0.017207352156598594
-25.0 5.0 -0.023231853541414316
-25.0 10.0 -0.023823131575747863
-25.0 15.0 -0.022425295768977307
-25.0 20.0 -0.02064480846585243
-25.0 25.0 -0.019030043425943857
-25.0 30.0 -0.017684902257815497
-25.0 35.0 -0.016688720819008917
-25.0 40.0 -0.016475407483586467
-25.0 45.0 -0.018243715020774216
-25.0 50.0 -0.021348083113675496

-20.0 -50.0 0.045081403630306056
-20.0 -45.0 0.04450465071244073
-20.0 -40.0 0.06463749147185452
-20.0 -35.0 0.11858463732845004
-20.0 -30.0 0.21295910818035899
-20.0 -25.0 0.3122260018663154
-20.0 -20.0 0.31768417329736826
-20.0 -15.0 0.20956218880307664
-20.0 -10.0 0.09048343051281667
-20.0 -5.0 0.016925815947093144
-20.0 0.0 -0.016382697944769167
-20.0 5.0 -0.02719827441469266
-20.0 10.0 -0.028068495236012497
-20.0 15.0 -0.025501594522181856
-20.0 20.0 -0.022280778291918844
-20.0 25.0 -0.019355512510232608
-20.0 30.0 -0.01694705328752782
-20.0 35.0 -0.015134478692801852
-20.0 40.0 -0.014219804649855984
-20.0 45.0 -0.015019355874035988
-20.0 50.0 -0.017045185788028498

-15.0 -50.0 0.03869418271875165
-15.0 -45.0 0.04418616219346971
-15.0 -40.0 0.07932472724391337
-15.0 -35.0 0.17294401348967645
-15.0 -30.0 0.36583042347007166
-15.0 -25.0 0.6287912644078238
-15.0 -20.0 0.6802405945516806
-15.0 -15.0 0.418172263727457
-15.0 -10.0 0.1679657161653607
-15.0 -5.0 0.037635962844863674
-15.0 0.0 -0.014610911375173624
-15.0 5.0 -0.030141037824578013
-15.0 10.0 -0.03106843490642173
-15.0 15.0 -0.027332261459589367
-15.0 20.0 -0.022845332724924224
-15.0 25.0 -0.018879765172191487
-15.0 30.0 -0.01571169750785419
-15.0 35.0 -0.013371036944669833
-15.0 40.0 -0.012000015245502715
-15.0 45.0 -0.012044502405233857
-15.0 50.0 -0.01314909550970954

-10.0 -50.0 0.029020647985292018
-10.0 -45.0 0.038494187593086676
-10.0 -40.0 0.08052978941144998
-10.0 -35.0 0.19363217818683834
-10.0 -30.0 0.4482933567768547
-10.0 -25.0 0.8522953611839645
-10.0 -20.0 0.9618712171818905
-10.0 -15.0 0.5569492047577773
-10.0 -10.0 0.2084894000408107
-10.0 -5.0 0.04499012453566215
-10.0 0.0 -0.01594338037443013
-10.0 5.0 -0.03269994204093478
-10.0 10.0 -0.03285285899210757
-10.0 15.0 -0.02801711406106604
-10.0 20.0 -0.02257950582544691
-10.0 25.0 -0.01791073139468439
-10.0 30.0 -0.01427088346815848
-10.0 35.0 -0.011622454807063153
-10.0 40.0 -0.009955940095317447
-10.0 45.0 -0.00938098322064954
-10.0 50.0 -0.009670098278616595

-5.0 -50.0 0.015873544685584218
-5.0 -45.0 0.02648647137896481
-5.0 -40.0 0.06307047825495209
-5.0 -35.0 0.15575241115424773
-5.0 -30.0 0.3511813438530308
-5.0 -25.0 0.6309727232879906
-5.0 -20.0 0.6983881450306828
-5.0 -15.0 0.42217880581195544
-5.0 -10.0 0.15998938926676723
-5.0 -5.0 0.02776592473540221
-5.0 0.0 -0.02247654350586235
-5.0 5.0 -0.03522854676176066
-5.0 10.0 -0.0336179647165568
-5.0 15.0 -0.027836837841683747
-5.0 20.0 -0.02180764259538711
-5.0 25.0 -0.016746539476969382
-5.0 30.0 -0.012852286568863868
-5.0 35.0 -0.010032280226584643
-5.0 40.0 -0.008154210799423196
-5.0 45.0 -0.0070300116633872775
-5.0 50.0 -0.006565029349433272

0.0 -50.0 0.001143299903934517
0.0 -45.0 0.01120421155755191
0.0 -40.0 0.03569815257386142
0.0 -35.0 0.08965532349100346
0.0 -30.0 0.1864288365462783
0.0 -25.0 0.29590867578299057
0.0 -20.0 0.31006936540979757
0.0 -15.0 0.19708081984215758
0.0 -10.0 0.07210353094961491
0.0 -5.0 -0.001369351113314975
0.0 0.0 -0.03098519644756679
0.0 5.0 -0.03709441902471881
0.0 10.0 -0.03348872706371583
0.0 15.0 -0.027117519248659745
0.0 20.0 -0.02086505496210761
0.0 25.0 -0.015661257270480157
0.0 30.0 -0.011648304417762928
0.0 35.0 -0.008715176951192739
0.0 40.0 -0.0066453290674144795
0.0 45.0 -0.004987598789500839
0.0 50.0 -0.003791164461657197

5.0 -50.0 -0.012415993323035512
5.0 -45.0 -0.0028155191092486286
5.0 -40.0 0.01123437745672368
5.0 -35.0 0.0354006311668238
5.0 -30.0 0.0714340921445675
5.0 -25.0 0.1031401716280379
5.0 -20.0 0.10003143996076329
5.0 -15.0 0.05776116583513701
5.0 -10.0 0.008418253987198449
5.0 -5.0 -0.023695149605691464
5.0 0.0 -0.03660587532330599
5.0 5.0 -0.03734753380582928
5.0 10.0 -0.032539482730668284
5.0 15.0 -0.026153040957048897
5.0 20.0 -0.020047591145390075
5.0 25.0 -0.014896119458719307
5.0 30.0 -0.010834805575815466
5.0 35.0 -0.007786321680148917
5.0 40.0 -0.005492763259087553
5.0 45.0 -0.003269359558123306
5.0 50.0 -0.0013276367388088287

10.0 -50.0 -0.022867852273721356
10.0 -45.0 -0.0127338118356481
10.0 -40.0 -0.004212857827456637
10.0 -35.0 0.00469688778165037
10.0 -30.0 0.014919291610657906
10.0 -25.0 0.020839190786625626
10.0 -20.0 0.014955975447112278
10.0 -15.0 -0.002151616426588738
10.0 -10.0 -0.020972833651341685
10.0 -5.0 -0.03331224986773268
10.0 0.0 -0.03747308024473949
10.0 5.0 -0.035721749463506446
10.0 10.0 -0.030936725311192084
10.0 15.0 -0.025177923942880955
10.0 20.0 -0.019576950895425136
10.0 25.0 -0.014647105467074503
10.0 30.0 -0.010577308538037842
10.0 35.0 -0.0073763511029361255
10.0 40.0 -0.0047888985577922635
10.0 45.0 -0.0019231887223040204
10.0 50.0 0.0008156049969186294

15.0 -50.0 -0.029706018723006943
15.0 -45.0 -0.018082755127630443
15.0 -40.0 -0.011028535991548863
15.0 -35.0 -0.007812251641556585
15.0 -30.0 -0.006330431091170896
15.0 -25.0 -0.007543039903042741
15.0 -20.0 -0.012747283699511976
15.0 -15.0 -0.02089171526043068
15.0 -10.0 -0.028769028209487894
15.0 -5.0 -0.033620396423546625
15.0 0.0 -0.03468939325975838
15.0 5.0 -0.03273372611174261
15.0 10.0 -0.028950340787898418
15.0 15.0 -0.02434023170765071
15.0 20.0 -0.019566796526188195
15.0 25.0 -0.015039924383381071
15.0 30.0 -0.011020298310531564
15.0 35.0 -0.00763276014778237
15.0 40.0 -0.004662530313258609
15.0 45.0 -0.001036713155306052
15.0 50.0 0.0025933514032697347

20.0 -50.0 -0.03344300550682337
20.0 -45.0 -0.019743869679968353
20.0 -40.0 -0.011948015434906555
20.0 -35.0 -0.009988407351420998
20.0 -30.0 -0.01075911184157051
20.0 -25.0 -0.013430000997261202
20.0 -20.0 -0.01766518934542286
20.0 -15.0 -0.02258446451858359
20.0 -10.0 -0.026880754376860713
20.0 -5.0 -0.02952911104431828
20.0 0.0 -0.030207855855704215
20.0 5.0 -0.0291603715795766
20.0 10.0 -0.02684063962712358
20.0 15.0 -0.02367301392307667
20.0 20.0 -0.019993883907364333
20.0 25.0 -0.016093615179713826
20.0 30.0 -0.012256994332190596
20.0 35.0 -0.00870506113986581
20.0 40.0 -0.005277845573360142
20.0 45.0 -0.0007421857462830617
20.0 50.0 0.003921181221374613

25.0 -50.0 -0.03497479211262781
25.0 -45.0 -0.018934646486716878
25.0 -40.0 -0.009594574726186213
25.0 -35.0 -0.007436186578358515
25.0 -30.0 -0.008561017845086593
25.0 -25.0 -0.01134183172936039
25.0 -20.0 -0.014979683517478998
25.0 -15.0 -0.01876610892652809
25.0 -10.0 -0.022036075005528295
25.0 -5.0 -0.024337339156709062
25.0 0.0 -0.025511109876659506
25.0 5.0 -0.025612661068864232
25.0 10.0 -0.024771741503427657
25.0 15.0 -0.023102693865544466
25.0 20.0 -0.020699812090309
25.0 25.0 -0.017690734742807145
25.0 30.0 -0.014285401905963953
25.0 35.0 -0.010712429967895246
25.0 40.0 -0.006824461914087754
25.0 45.0 -0.0012228515604732427
25.0 50.0 0.0046651184097469016

30.0 -50.0 -0.03517841071746624
30.0 -45.0 -0.01675497616496855
30.0 -40.0 -0.005864118764669144
30.0 -35.0 -0.0033950331011320294
30.0 -30.0 -0.004624126673114765
30.0 -25.0 -0.007406726129635019
30.0 -20.0 -0.010785249554444662
30.0 -15.0 -0.014183322297493287
30.0 -10.0 -0.017208230579698437
30.0 -5.0 -0.019633452220548873
30.0 0.0 -0.021377349498448446
30.0 5.0 -0.022440616676032258
30.0 10.0 -0.02283263165629034
30.0 15.0 -0.022526418231543777
30.0 20.0 -0.021462916914249078
30.0 25.0 -0.019602344190232036
30.0 30.0 -0.016988846675950672
30.0 35.0 -0.013717465359154682
30.0 40.0 -0.009519289573586078
30.0 45.0 -0.0027481489032567512
30.0 50.0 0.0045928977314378385

35.0 -50.0 -0.034667379771978354
35.0 -45.0 -0.014044332578372277
35.0 -40.0 -0.0020074439287702433
35.0 -35.0 0.000440699619814437
35.0 -30.0 -0.0010492241845895863
35.0 -25.0 -0.0039388126458827
35.0 -20.0 -0.007234372605013624
35.0 -15.0 -0.010481341356976086
35.0 -10.0 -0.013443538314301007
35.0 -5.0 -0.016011715594845776
35.0 0.0 -0.018157245839124248
35.0 5.0 -0.019884500020404695
35.0 10.0 -0.021183696862396115
35.0 15.0 -0.021997383159917592
35.0 20.0 -0.022212314029225952
35.0 25.0 -0.02168345015640704
35.0 30.0 -0.020276745602459754
35.0 35.0 -0.01783401975940097
35.0 40.0 -0.013744977994854945
35.0 45.0 -0.005874525031882609
35.0 50.0 0.003148067353223422

40.0 -50.0 -0.033201270646528835
40.0 -45.0 -0.010983903296192768
40.0 -40.0 0.0014751258139879871
40.0 -35.0 0.003494373400389841
40.0 -30.0 0.0015744384375267744
40.0 -25.0 -0.0015280162304134998
40.0 -20.0 -0.004865884284900775
40.0 -15.0 -0.008096004009907872
40.0 -10.0 -0.011085383602514721
40.0 -5.0 -0.013795911583444948
40.0 0.0 -0.016239250202447174
40.0 5.0 -0.018444315478506373
40.0 10.0 -0.02042686250297486
40.0 15.0 -0.022162936469231835
40.0 20.0 -0.02357038099868845
40.0 25.0 -0.02450150476232066
40.0 30.0 -0.02473350621619321
40.0 35.0 -0.02385887543310908
40.0 40.0 -0.020734438931549044
40.0 45.0 -0.012267677764759465
40.0 50.0 -0.0013853856634885701

45.0 -50.0 -0.028106922098316636
45.0 -45.0 -0.005981564840859092
45.0 -40.0 0.005584407730574841
45.0 -35.0 0.006612032238170439
45.0 -30.0 0.003917641995053715
45.0 -25.0 0.0002449453607476494
45.0 -20.0 -0.003532719735566241
45.0 -15.0 -0.007147752825279379
45.0 -10.0 -0.010528766704365918
45.0 -5.0 -0.013682273691147674
45.0 0.0 -0.0166533004557857
45.0 5.0 -0.01950408619439427
45.0 10.0 -0.022295893774098935
45.0 15.0 -0.02507094062271827
45.0 20.0 -0.02783354658100565
45.0 25.0 -0.030526099381782055
45.0 30.0 -0.03297319088701509
45.0 35.0 -0.03466983805727639
45.0 40.0 -0.03399797873928775
45.0 45.0 -0.026467419261661275
45.0 50.0 -0.013590093266944032

50.0 -50.0 -0.018237012434086187
50.0 -45.0 0.0005555669653800267
50.0 -40.0 0.010158773629389991
50.0 -35.0 0.009920439232074411
50.0 -30.0 0.006205830569603261
50.0 -25.0 0.0016400559203832241
50.0 -20.0 -0.0029418860947176212
50.0 -15.0 -0.007301213056101814
50.0 -10.0 -0.011394118788549288
50.0 -5.0 -0.015252960757074198
50.0 0.0 -0.01894882691274008
50.0 5.0 -0.022574955280693986
50.0 10.0 -0.026234467048809308
50.0 15.0 -0.030027927686542902
50.0 20.0 -0.034037902074336185
50.0 25.0 -0.0383018259243053
50.0 30.0 -0.04273781837197593
50.0 35.0 -0.04688490793244416
50.0 40.0 -0.049032120537090905
50.0 45.0 -0.044321005084057966
50.0 50.0 -0.0315829441504383


==> pics/sp5/sp5_mag_500ps_gridArrows.dat <==
x y u v

-42.5 -42.5 0.5362731707425309 -0.8436268287151498
-42.5 -34.77272727272727 0.3594215246933173 -0.9329938317724084
-42.5 -27.045454545454547 0.16987935718612776 -0.9853603787626924
-42.5 -19.31818181818182 -0.00831211720380206 -0.9997887823203386
-42.5 -11.590909090909092 -0.16133229229522056 -0.9868378249898108
-42.5 -3.8636363636363633 -0.28665178742090175 -0.9577934931912471
-42.5 3.863636363636365 -0.39007426375186177 -0.9204969851008278
-42.5 11.590909090909093 -0.4829756835984284 -0.875443928931015
-42.5 19.31818181818182 -0.5765668497850688 -0.8165114398131043
-42.5 27.045454545454547 -0.6775733498295294 -0.7348785757409884
-42.5 34.77272727272727 -0.7839467040694738 -0.620218850776784
-42.5 42.5 -0.8774580835422607 -0.4783125387893607

-34.77272727272727 -42.5 0.6927676855504871 -0.720031206185045
-34.77272727272727 -34.77272727272727 0.4948509459267438 -0.8686549582320413
-34.77272727272727 -27.045454545454547 0.2391948390636413 -0.9704974315461348
-34.77272727272727 -19.31818181818182 -0.026198093666878763 -0.9992069423625022
-34.77272727272727 -11.590909090909092 -0.24989770742358397 -0.9681315001890163
-34.77272727272727 -3.8636363636363633 -0.4145198353924843 -0.9096953631676745
-34.77272727272727 3.863636363636365 -0.5361496668851146 -0.8436579738314829
-34.77272727272727 11.590909090909093 -0.6353513095602374 -0.771913656218758
-34.77272727272727 19.31818181818182 -0.7251182048338448 -0.6880611767760858
-34.77272727272727 27.045454545454547 -0.8093166683264339 -0.5866157864558361
-34.77272727272727 34.77272727272727 -0.8834465855698523 -0.4678755746607022
-34.77272727272727 42.5 -0.9370151965034818 -0.3481620135402365

-27.045454545454547 -42.5 0.8292449948938159 -0.5570211806619018
-27.045454545454547 -34.77272727272727 0.6514801671395349 -0.7560929030810376
-27.045454545454547 -27.045454545454547 0.3299007024905965 -0.9398146569480809
-27.045454545454547 -19.31818181818182 -0.0804009491303625 -0.9926157662096794
-27.045454545454547 -11.590909090909092 -0.4087234503102709 -0.9118401572682782
-27.045454545454547 -3.8636363636363633 -0.6005313024001143 -0.7985772080830896
-27.045454545454547 3.863636363636365 -0.7152633979810129 -0.6978570329927329
-27.045454545454547 11.590909090909093 -0.7958553525665861 -0.6045835704043999
-27.045454545454547 19.31818181818182 -0.8592552390362158 -0.5102957329562802
-27.045454545454547 27.045454545454547 -0.9106394563336198 -0.41217989988920145
-27.045454545454547 34.77272727272727 -0.9488673540031166 -0.3145393536771555
-27.045454545454547 42.5 -0.9731199660005267 -0.2290028817240638

-19.31818181818182 -42.5 0.936287906584244 -0.3468084581021226
-19.31818181818182 -34.77272727272727 0.8278235106174596 -0.5441384600063731
-19.31818181818182 -27.045454545454547 0.48103201796240536 -0.8178202742116711
-19.31818181818182 -19.31818181818182 -0.21076904909734043 -0.9089874844491088
-19.31818181818182 -11.590909090909092 -0.6743915823570242 -0.7230628426393094
-19.31818181818182 -3.8636363636363633 -0.8259829925023742 -0.5611432147969314
-19.31818181818182 3.863636363636365 -0.8870958627259877 -0.45886680234879207
-19.31818181818182 11.590909090909093 -0.9245235493395513 -0.37896927148726534
-19.31818181818182 19.31818181818182 -0.9509523842008182 -0.3071165973225277
-19.31818181818182 27.045454545454547 -0.9705328576677619 -0.23922232881271457
-19.31818181818182 34.77272727272727 -0.9838582903535339 -0.17762452514222143
-19.31818181818182 42.5 -0.9915918109500785 -0.12790122391582906

-11.590909090909092 -42.5 0.9947642411880759 -0.08392577505677634
-11.590909090909092 -34.77272727272727 0.9683310525567108 -0.14351236321877145
-11.590909090909092 -27.045454545454547 0.7011843150456072 -0.2466912845370982
-11.590909090909092 -19.31818181818182 -0.37074693221837846 -0.26847240663028266
-11.590909090909092 -11.590909090909092 -0.9400567155503463 -0.17611619059626257
-11.590909090909092 -3.8636363636363633 -0.9886545048998219 -0.14569149330043665
-11.590909090909092 3.863636363636365 -0.9903775642449802 -0.1342085953864504
-11.590909090909092 11.590909090909093 -0.9923323998071745 -0.11898602337472587
-11.590909090909092 19.31818181818182 -0.9947358562392831 -0.09928952252114163
-11.590909090909092 27.045454545454547 -0.9968049799211566 -0.07773504728628025
-11.590909090909092 34.77272727272727 -0.998280158224585 -0.05707341291003578
-11.590909090909092 42.5 -0.999126046335865 -0.04031328749583156

-3.8636363636363633 -42.5 0.9810422172140175 0.18756183784707306
-3.8636363636363633 -34.77272727272727 0.9341205366778785 0.32113419520998165
-3.8636363636363633 -27.045454545454547 0.6551728839312283 0.5967896728886127
-3.8636363636363633 -19.31818181818182 -0.22928399588668402 0.7714496838398666
-3.8636363636363633 -11.590909090909092 -0.8186399639946154 0.5337610213990226
-3.8636363636363633 -3.8636363636363633 -0.9454427465901193 0.32410759121567434
-3.8636363636363633 3.863636363636365 -0.9768808479842005 0.20869844271701102
-3.8636363636363633 11.590909090909093 -0.9891202418634485 0.14143521797340858
-3.8636363636363633 19.31818181818182 -0.9946863519811983 0.09903188352160854
-3.8636363636363633 27.045454545454547 -0.9972315318861528 0.07149690645697644
-3.8636363636363633 34.77272727272727 -0.9985335255017634 0.05226353905113695
-3.8636363636363633 42.5 -0.9992003762766195 0.03869023315692225

3.863636363636365 -42.5 0.9161696021987122 0.39925095970306873
3.863636363636365 -34.77272727272727 0.7964106965265253 0.6013918911162377
3.863636363636365 -27.045454545454547 0.48577329594153157 0.8638416038867613
3.863636363636365 -19.31818181818182 -0.057532762083234504 0.9880253407585318
3.863636363636365 -11.590909090909092 -0.5241764735885331 0.8501834178629608
3.863636363636365 -3.8636363636363633 -0.757732876491525 0.6514335599918619
3.863636363636365 3.863636363636365 -0.8688775628014479 0.4934452684542802
3.863636363636365 11.590909090909093 -0.9260193296044003 0.37551074218482705
3.863636363636365 19.31818181818182 -0.9582649396057379 0.28470267112390973
3.863636363636365 27.045454545454547 -0.9768225390838126 0.21338739010653168
3.863636363636365 34.77272727272727 -0.987419228405375 0.15758355921919534
3.863636363636365 42.5 -0.9932997006846597 0.11532670384513563

11.590909090909093 -42.5 0.8361316012540352 0.5479003701975615
11.590909090909093 -34.77272727272727 0.6719832855513025 0.7401566478047737
11.590909090909093 -27.045454545454547 0.3839219366119049 0.9226380707492577
11.590909090909093 -19.31818181818182 0.011874298560173378 0.9991489516516602
11.590909090909093 -11.590909090909092 -0.3266397485041239 0.9447964360889078
11.590909090909093 -3.8636363636363633 -0.5640928862135383 0.8246588094204075
11.590909090909093 3.863636363636365 -0.7186942553774313 0.6941499542533013
11.590909090909093 11.590909090909093 -0.8209458407288925 0.570278433246591
11.590909090909093 19.31818181818182 -0.8895230465694292 0.456239661156585
11.590909090909093 27.045454545454547 -0.935204451681879 0.3537069760302758
11.590909090909093 34.77272727272727 -0.9641325642959893 0.26525505590576803
11.590909090909093 42.5 -0.9807381812917235 0.1951827623954508

19.31818181818182 -42.5 0.7485329213322321 0.6619618374682573
19.31818181818182 -34.77272727272727 0.5656489110334258 0.824120039137308
19.31818181818182 -27.045454545454547 0.31274840338100346 0.9492228553272742
19.31818181818182 -19.31818181818182 0.03784545801167574 0.9987450451707572
19.31818181818182 -11.590909090909092 -0.21143006811746223 0.9769663091046926
19.31818181818182 -3.8636363636363633 -0.4108901214432322 0.91110227402527
19.31818181818182 3.863636363636365 -0.5671148007798388 0.8229244114727569
19.31818181818182 11.590909090909093 -0.6912504362486288 0.7218813101571663
19.31818181818182 19.31818181818182 -0.7911634824246085 0.6112472379287492
19.31818181818182 27.045454545454547 -0.868565561584532 0.49510328683529753
19.31818181818182 34.77272727272727 -0.924077915538318 0.3819047837865936
19.31818181818182 42.5 -0.9586831000055633 0.2843924079714066

27.045454545454547 -42.5 0.6447865252169613 0.7636230684439667
27.045454545454547 -34.77272727272727 0.4599185995018931 0.8875603059938447
27.045454545454547 -27.045454545454547 0.2464303049650488 0.968855785754366
27.045454545454547 -19.31818181818182 0.040565734131796156 0.9988644532224699
27.045454545454547 -11.590909090909092 -0.14204039088521334 0.9896538157273524
27.045454545454547 -3.8636363636363633 -0.297413503270675 0.9543648500991715
27.045454545454547 3.863636363636365 -0.4320574791417958 0.90147778739819
27.045454545454547 11.590909090909093 -0.5540035691039995 0.8320371750964967
27.045454545454547 19.31818181818182 -0.6677302658741531 0.7439121647289075
27.045454545454547 27.045454545454547 -0.7720728229206788 0.6352968447025115
27.045454545454547 34.77272727272727 -0.8591503019166528 0.5113316065143125
27.045454545454547 42.5 -0.9205339788601042 0.39046204139770013

34.77272727272727 -42.5 0.5148720683875199 0.8568306419569786
34.77272727272727 -34.77272727272727 0.3491721568563331 0.9369006164584784
34.77272727272727 -27.045454545454547 0.18247753981063647 0.9830235730582639
34.77272727272727 -19.31818181818182 0.032240960914583346 0.9993352109470811
34.77272727272727 -11.590909090909092 -0.09916505196616744 0.9949730949072516
34.77272727272727 -3.8636363636363633 -0.21456975697606082 0.9765226627461778
34.77272727272727 3.863636363636365 -0.32064541299763766 0.946925369155197
34.77272727272727 11.590909090909093 -0.42429020798631567 0.9052301076957232
34.77272727272727 19.31818181818182 -0.5321687177185316 0.8462442376064553
34.77272727272727 27.045454545454547 -0.6465197041365341 0.7624171408930498
34.77272727272727 34.77272727272727 -0.7607714161392843 0.6487759438588823
34.77272727272727 42.5 -0.8559408425091785 0.516732536442621

42.5 -42.5 0.3687863122499617 0.929038459637578
42.5 -34.77272727272727 0.24593242546788935 0.9691423137173926
42.5 -27.045454545454547 0.12730129303318938 0.991765626558394
42.5 -19.31818181818182 0.02170202179619455 0.9996905366347021
42.5 -11.590909090909092 -0.07194068110905212 0.9973547187653807
42.5 -3.8636363636363633 -0.1559178803747656 0.9876499298127565
42.5 3.863636363636365 -0.235565452096817 0.9716713403236322
42.5 11.590909090909093 -0.316745957173726 0.9482085775687376
42.5 19.31818181818182 -0.4063661200598103 0.9133398365525245
42.5 27.045454545454547 -0.5117023051703593 0.8586133700749976
42.5 34.77272727272727 -0.6340749016506388 0.7725535429689452
42.5 42.5 -0.7585127368957665 0.6512412373444613


==> pics/sp5/sp5_mag_8000ps_color.dat <==
x_0 x_1 f(x)

-50.0 -50.0 0.026065445859200075
-50.0 -45.0 0.004942232335002066
-50.0 -40.0 -0.008320261777330772
-50.0 -35.0 -0.012388962505797399
-50.0 -30.0 -0.012496522730745594
-50.0 -25.0 -0.010961221865059259
-50.0 -20.0 -0.00863959987173717
-50.0 -15.0 -0.005884614750658984
-50.0 -10.0 -0.0028826602280237743
-50.0 -5.0 0.0002375599543208688
-50.0 0.0 0.003368927544630062
-50.0 5.0 0.006415686446185849
-50.0 10.0 0.009293741268297065
-50.0 15.0 0.011932117581284088
-50.0 20.0 0.014266366294494176
-50.0 25.0 0.016210699089111158
-50.0 30.0 0.017573863433840414
-50.0 35.0 0.017792482915315627
-50.0 40.0 0.015107413767685346
-50.0 45.0 0.004970749745214897
-50.0 50.0 -0.01040663341183103

-45.0 -50.0 0.040523792393179825
-45.0 -45.0 0.018416622595923943
-45.0 -40.0 0.0029860785796470483
-45.0 -35.0 -0.003464779474006061
-45.0 -30.0 -0.00594426643953237
-45.0 -25.0 -0.006619792949980893
-45.0 -20.0 -0.006305955758335909
-45.0 -15.0 -0.00537272769547783
-45.0 -10.0 -0.004040481321379575
-45.0 -5.0 -0.0024725736916627414
-45.0 0.0 -0.0008124620428549826
-45.0 5.0 0.0007993964620253559
-45.0 10.0 0.002222171115549509
-45.0 15.0 0.0033184475294320784
-45.0 20.0 0.003955898007286345
-45.0 25.0 0.003996320270331261
-45.0 30.0 0.0032463180370000417
-45.0 35.0 0.0012635558169536772
-45.0 40.0 -0.0033107066267249684
-45.0 45.0 -0.013994721895988604
-45.0 50.0 -0.0273363093555682

-40.0 -50.0 0.04667957338446986
-40.0 -45.0 0.02637191979003752
-40.0 -40.0 0.010921201629413868
-40.0 -35.0 0.003062173070366017
-40.0 -30.0 -0.0012143348601861682
-40.0 -25.0 -0.0036598877817503217
-40.0 -20.0 -0.004956832828117658
-40.0 -15.0 -0.00546922114044257
-40.0 -10.0 -0.005446807376421317
-40.0 -5.0 -0.005075090713947383
-40.0 0.0 -0.0045151083524278155
-40.0 5.0 -0.003940476516825783
-40.0 10.0 -0.0035469944503205737
-40.0 15.0 -0.0035334521131720046
-40.0 20.0 -0.004073198607427123
-40.0 25.0 -0.005295627272529383
-40.0 30.0 -0.007303123226177396
-40.0 35.0 -0.01031892635287285
-40.0 40.0 -0.015250164476906709
-40.0 45.0 -0.02473972299808275
-40.0 50.0 -0.03566637953997928

-35.0 -50.0 0.044775074678305146
-35.0 -45.0 0.027409364918625435
-35.0 -40.0 0.013887468759006571
-35.0 -35.0 0.006267083609646024
-35.0 -30.0 0.0014440572922088763
-35.0 -25.0 -0.001806433602718906
-35.0 -20.0 -0.003987905055278827
-35.0 -15.0 -0.005468751264725879
-35.0 -10.0 -0.00650759860190361
-35.0 -5.0 -0.0072058885933330005
-35.0 0.0 -0.007594559228383254
-35.0 5.0 -0.007771746489683352
-35.0 10.0 -0.007945065028063894
-35.0 15.0 -0.008365372689759442
-35.0 20.0 -0.009232382551006215
-35.0 25.0 -0.010637100138177778
-35.0 30.0 -0.012576510794461204
-35.0 35.0 -0.015118441666915781
-35.0 40.0 -0.01893974675002218
-35.0 45.0 -0.02628240915691521
-35.0 50.0 -0.03488558439664008

-30.0 -50.0 0.03960956216345304
-30.0 -45.0 0.025399754389219698
-30.0 -40.0 0.014568571180294912
-30.0 -35.0 0.008394004637270669
-30.0 -30.0 0.004402149041751032
-30.0 -25.0 0.001690207639847237
-30.0 -20.0 -0.00036211651443147203
-30.0 -15.0 -0.0024858132066311466
-30.0 -10.0 -0.0050592734544987255
-30.0 -5.0 -0.007772203937140907
-30.0 0.0 -0.01000650867383122
-30.0 5.0 -0.011442768213786461
-30.0 10.0 -0.012232216045879249
-30.0 15.0 -0.012762132429296642
-30.0 20.0 -0.013371917602428013
-30.0 25.0 -0.0142183919452896
-30.0 30.0 -0.015309306033810357
-30.0 35.0 -0.016710070275830508
-30.0 40.0 -0.01904594518098391
-30.0 45.0 -0.02429631340185421
-30.0 50.0 -0.030891383453019554

-25.0 -50.0 0.03344651310273468
-25.0 -45.0 0.022290209841285023
-25.0 -40.0 0.01454747465756929
-25.0 -35.0 0.011178684851321223
-25.0 -30.0 0.010427047616373497
-25.0 -25.0 0.01144106207927207
-25.0 -20.0 0.012459903386337132
-25.0 -15.0 0.01078513655361942
-25.0 -10.0 0.005141471404160183
-25.0 -5.0 -0.0027027784350115076
-25.0 0.0 -0.009729431933413982
-25.0 5.0 -0.014247979979580739
-25.0 10.0 -0.01635236184105173
-25.0 15.0 -0.016956353161838168
-25.0 20.0 -0.016923023806906728
-25.0 25.0 -0.016749557831744675
-25.0 30.0 -0.01663915191387719
-25.0 35.0 -0.016768543904951208
-25.0 40.0 -0.01774962837705036
-25.0 45.0 -0.021262822255493332
-25.0 50.0 -0.026196478981539185

-20.0 -50.0 0.027192353497782165
-20.0 -45.0 0.018988070244692887
-20.0 -40.0 0.014830945703124362
-20.0 -35.0 0.016345315373802818
-20.0 -30.0 0.02353636260639019
-20.0 -25.0 0.036107114790523864
-20.0 -20.0 0.049037236878610106
-20.0 -15.0 0.05202521551401347
-20.0 -10.0 0.03917593287148651
-20.0 -5.0 0.01732989627843579
-20.0 0.0 -0.0022404524718611903
-20.0 5.0 -0.014258281453300494
-20.0 10.0 -0.01944888666835657
-20.0 15.0 -0.02051248966435292
-20.0 20.0 -0.019714105440632422
-20.0 25.0 -0.018346763922223817
-20.0 30.0 -0.016999660320054105
-20.0 35.0 -0.016001973956938937
-20.0 40.0 -0.015914411960920156
-20.0 45.0 -0.018063759054954057
-20.0 50.0 -0.02163381705087611

-15.0 -50.0 0.02112980023636674
-15.0 -45.0 0.01585755722481315
-15.0 -40.0 0.015933792998988488
-15.0 -35.0 0.02518081599452805
-15.0 -30.0 0.04826066291386667
-15.0 -25.0 0.08930628864350866
-15.0 -20.0 0.138529628620279
-15.0 -15.0 0.1607702867286559
-15.0 -10.0 0.12902787005062982
-15.0 -5.0 0.06886263069959318
-15.0 0.0 0.018844302970880848
-15.0 5.0 -0.009199126719506588
-15.0 10.0 -0.02054234993351846
-15.0 15.0 -0.022906072987455284
-15.0 20.0 -0.021518246345243162
-15.0 25.0 -0.019052408883740272
-15.0 30.0 -0.016643748780038103
-15.0 35.0 -0.014773155798042248
-15.0 40.0 -0.013907126990726798
-15.0 45.0 -0.014995911205179806
-15.0 50.0 -0.017427395556401708

-10.0 -50.0 0.01519287120817558
-10.0 -45.0 0.01281464899187085
-10.0 -40.0 0.017462582150263178
-10.0 -35.0 0.03675107620529397
-10.0 -30.0 0.084709466266919
-10.0 -25.0 0.1814148735499747
-10.0 -20.0 0.3229136472698409
-10.0 -15.0 0.40918013773391754
-10.0 -10.0 0.3256817787145836
-10.0 -5.0 0.1684438729012542
-10.0 0.0 0.05620154544730734
-10.0 5.0 0.0010760372406160333
-10.0 10.0 -0.01950742143576112
-10.0 15.0 -0.023970331728631285
-10.0 20.0 -0.02229506966344302
-10.0 25.0 -0.018983905589149006
-10.0 30.0 -0.015783489979831263
-10.0 35.0 -0.013304452662139019
-10.0 40.0 -0.011897360891059508
-10.0 45.0 -0.012143305529034459
-10.0 50.0 -0.013591551256360933

-5.0 -50.0 0.009147769074274135
-5.0 -45.0 0.009435709255866842
-5.0 -40.0 0.017909989786916665
-5.0 -35.0 0.04608090524446862
-5.0 -30.0 0.11940152839126746
-5.0 -25.0 0.2864452498111037
-5.0 -20.0 0.5850046687897678
-5.0 -15.0 0.8178398072521991
-5.0 -10.0 0.62321605981912
-5.0 -5.0 0.29196074233938424
-5.0 0.0 0.09580843392607294
-5.0 5.0 0.011404814909004107
-5.0 10.0 -0.017832799680388364
-5.0 15.0 -0.02411323024612741
-5.0 20.0 -0.022252340160459724
-5.0 25.0 -0.018348781117420488
-5.0 30.0 -0.014620458595907878
-5.0 35.0 -0.011752605621068668
-5.0 40.0 -0.009973242548876484
-5.0 45.0 -0.009516388621002821
-5.0 50.0 -0.010078420411809232

0.0 -50.0 0.0028366473434152844
0.0 -45.0 0.00532659579660081
0.0 -40.0 0.01557149879673698
0.0 -35.0 0.04633219919864432
0.0 -30.0 0.12694574987904692
0.0 -25.0 0.3165539168441465
0.0 -20.0 0.6759229002926394
0.0 -15.0 0.9779128448516035
0.0 -10.0 0.7309018928164509
0.0 -5.0 0.32888662013623815
0.0 0.0 0.10533209508555137
0.0 5.0 0.013122473869041047
0.0 10.0 -0.017815110310629444
0.0 15.0 -0.02405395282786327
0.0 20.0 -0.021752748755783587
0.0 25.0 -0.01741454292062854
0.0 30.0 -0.013358018637100651
0.0 35.0 -0.010251704780277163
0.0 40.0 -0.008199544617330216
0.0 45.0 -0.007113112006418024
0.0 50.0 -0.006837910738341601

5.0 -50.0 -0.0035908699957724554
5.0 -45.0 0.0006001641088577337
5.0 -40.0 0.010291876671452366
5.0 -35.0 0.03588263102730904
5.0 -30.0 0.09915218285851912
5.0 -25.0 0.23519388072432346
5.0 -20.0 0.45729470907315184
5.0 -15.0 0.6123043872416011
5.0 -10.0 0.47461073352759187
5.0 -5.0 0.22966277982537142
5.0 0.0 0.07344408125967716
5.0 5.0 0.0035663180413807185
5.0 10.0 -0.02026631637468341
5.0 15.0 -0.02422852970879612
5.0 20.0 -0.021141018647440644
5.0 25.0 -0.01646453123279156
5.0 30.0 -0.012209442965157566
5.0 35.0 -0.008942899934108278
5.0 40.0 -0.006651810097364869
5.0 45.0 -0.004949030526329644
5.0 50.0 -0.003843214162262794

10.0 -50.0 -0.009655940377713973
10.0 -45.0 -0.004021827858982944
10.0 -40.0 0.003958721254912211
10.0 -35.0 0.02080138385827076
10.0 -30.0 0.058009889316842554
10.0 -25.0 0.12668402284433686
10.0 -20.0 0.21645121515699614
10.0 -15.0 0.26324006517401194
10.0 -10.0 0.20846788223515736
10.0 -5.0 0.1061953473696852
10.0 0.0 0.028749621695351606
10.0 5.0 -0.01025106030607369
10.0 10.0 -0.0236576513834944
10.0 15.0 -0.024516320279466375
10.0 20.0 -0.020634666236033723
10.0 25.0 -0.015760753918097437
10.0 30.0 -0.01139834240025538
10.0 35.0 -0.007991059007611094
10.0 40.0 -0.005435653492244584
10.0 45.0 -0.0030721199040171644
10.0 50.0 -0.001100440799486173

15.0 -50.0 -0.014778556435303316
15.0 -45.0 -0.007625947959208025
15.0 -40.0 -0.0010232742125469753
15.0 -35.0 0.008377584135928935
15.0 -30.0 0.025849521606874582
15.0 -25.0 0.05311724140217455
15.0 -20.0 0.08177077234616777
15.0 -15.0 0.0910793741450214
15.0 -10.0 0.06850207997167837
15.0 -5.0 0.029554553745674103
15.0 0.0 -0.002900777882133189
15.0 5.0 -0.02047520123175914
15.0 10.0 -0.02593393481022878
15.0 15.0 -0.024556947565061847
15.0 20.0 -0.020335800023490686
15.0 25.0 -0.01551653568989687
15.0 30.0 -0.01114491398009183
15.0 35.0 -0.0075860560803747215
15.0 40.0 -0.004694404304984401
15.0 45.0 -0.0015689415574436428
15.0 50.0 0.0013495459043157945

20.0 -50.0 -0.018551895632203507
20.0 -45.0 -0.009595658592171074
20.0 -40.0 -0.003298449682066993
20.0 -35.0 0.0017669776500887848
20.0 -30.0 0.008537810996105675
20.0 -25.0 0.016991253941353902
20.0 -20.0 0.02346704760310199
20.0 -15.0 0.02222095847848897
20.0 -10.0 0.01121547368664606
20.0 -5.0 -0.004457480520728182
20.0 0.0 -0.017602547819477423
20.0 5.0 -0.02472601386557081
20.0 10.0 -0.026255112541314306
20.0 15.0 -0.024155937470839724
20.0 20.0 -0.020276647690912177
20.0 25.0 -0.015861435253732955
20.0 30.0 -0.011630786266586169
20.0 35.0 -0.007925636667626156
20.0 40.0 -0.004606068347449052
20.0 45.0 -0.0005659947841992049
20.0 50.0 0.0034319814756784773

25.0 -50.0 -0.02086176241636224
25.0 -45.0 -0.009779628897913617
25.0 -40.0 -0.0027999910436319127
25.0 -35.0 0.00041368465848878964
25.0 -30.0 0.002430630949574003
25.0 -25.0 0.0035711194166213665
25.0 -20.0 0.0028228950387876673
25.0 -15.0 -0.0009778555931901896
25.0 -10.0 -0.007652178610017881
25.0 -5.0 -0.015221045700394427
25.0 0.0 -0.02127820327289799
25.0 5.0 -0.024524627232258876
25.0 10.0 -0.02498515342162753
25.0 15.0 -0.02335869996384779
25.0 20.0 -0.020421531988948752
25.0 25.0 -0.016794607577887654
25.0 30.0 -0.012944396515721358
25.0 35.0 -0.009179952663595652
25.0 40.0 -0.005372151548534086
25.0 45.0 -0.00023303418839437022
25.0 50.0 0.005032487501856977

30.0 -50.0 -0.021822648218090056
30.0 -45.0 -0.008378784452431997
30.0 -40.0 -0.00020789255284606875
30.0 -35.0 0.002364430168394374
30.0 -30.0 0.002377023385513362
30.0 -25.0 0.00082656893342653
30.0 -20.0 -0.002122134043965771
30.0 -15.0 -0.006335404790292242
30.0 -10.0 -0.01129841739018575
30.0 -5.0 -0.01611312361062266
30.0 0.0 -0.01989631644805941
30.0 5.0 -0.022169915136213008
30.0 10.0 -0.022906860060729204
30.0 15.0 -0.02232308766245131
30.0 20.0 -0.02067283776146355
30.0 25.0 -0.018176123970504138
30.0 30.0 -0.015045404565783026
30.0 35.0 -0.011463879880010562
30.0 40.0 -0.007224391326130729
30.0 45.0 -0.0008215037517488802
30.0 50.0 0.00594755526474282

35.0 -50.0 -0.021516162196302965
35.0 -45.0 -0.005674563625096404
35.0 -40.0 0.0036427986795313045
35.0 -35.0 0.005782161639429881
35.0 -30.0 0.0046840041614576704
35.0 -25.0 0.001991365652757756
35.0 -20.0 -0.001643816477889484
35.0 -15.0 -0.005796479426795778
35.0 -10.0 -0.01003315399016659
35.0 -5.0 -0.01391116118131411
35.0 0.0 -0.017082182423059773
35.0 5.0 -0.01937333915734124
35.0 10.0 -0.02076710210997391
35.0 15.0 -0.021309089473161746
35.0 20.0 -0.021024343715894157
35.0 25.0 -0.019895031185040414
35.0 30.0 -0.01789165638453645
35.0 35.0 -0.014950243477117783
35.0 40.0 -0.010584483210903543
35.0 45.0 -0.0028880303831788487
35.0 50.0 0.005640223781883012

40.0 -50.0 -0.019184389016204628
40.0 -45.0 -0.0013412540639657306
40.0 -40.0 0.008482741659902768
40.0 -35.0 0.009790779468997637
40.0 -30.0 0.007634466684169276
40.0 -25.0 0.004147387781837867
40.0 -20.0 0.00013139365786800938
40.0 -15.0 -0.0040125958829853245
40.0 -10.0 -0.008004769467138344
40.0 -5.0 -0.011635643366438879
40.0 0.0 -0.014777012788967621
40.0 5.0 -0.017385712298847868
40.0 10.0 -0.019474168750353404
40.0 15.0 -0.021057524277365892
40.0 20.0 -0.022104402432575075
40.0 25.0 -0.022512372242847963
40.0 30.0 -0.022101337933590745
40.0 35.0 -0.020530141722808776
40.0 40.0 -0.016808818167902823
40.0 45.0 -0.008188606563064332
40.0 50.0 0.0023425949285039334

45.0 -50.0 -0.011357621096208938
45.0 -45.0 0.00703882013584367
45.0 -40.0 0.015862304932234443
45.0 -35.0 0.015441671105981077
45.0 -30.0 0.011722561033447893
45.0 -25.0 0.007065065026514303
45.0 -20.0 0.0022497152062382125
45.0 -15.0 -0.002428203333205487
45.0 -10.0 -0.00682384868169691
45.0 -5.0 -0.01086259161318411
45.0 0.0 -0.014525997254563721
45.0 5.0 -0.01784361902244034
45.0 10.0 -0.02087274685125883
45.0 15.0 -0.023667003354267385
45.0 20.0 -0.026241807026796314
45.0 25.0 -0.028540785485755824
45.0 30.0 -0.030383371010166665
45.0 35.0 -0.031280200866153234
45.0 40.0 -0.029726451988167115
45.0 45.0 -0.02160163603679854
45.0 50.0 -0.008780318317768588

50.0 -50.0 0.0014571236911810922
50.0 -45.0 0.01756918189014866
50.0 -40.0 0.024132954913412094
50.0 -35.0 0.02168587739678129
50.0 -30.0 0.01624905889713664
50.0 -25.0 0.01017216597524296
50.0 -20.0 0.004180576384382913
50.0 -15.0 -0.0015025232284899882
50.0 -10.0 -0.006803437226565295
50.0 -5.0 -0.011709452865208136
50.0 0.0 -0.01625255711275554
50.0 5.0 -0.02050437577438322
50.0 10.0 -0.024564098394665737
50.0 15.0 -0.028537319157497177
50.0 20.0 -0.032508658332978224
50.0 25.0 -0.03650568358068943
50.0 30.0 -0.04042509832038288
50.0 35.0 -0.0437941255022238
50.0 40.0 -0.04496713707469911
50.0 45.0 -0.03936714415519295
50.0 50.0 -0.026225715426278932


==> pics/sp5/sp5_mag_8000ps_gridArrows.dat <==
x y u v

-42.5 -42.5 0.5656966173226459 -0.8244882150672547
-42.5 -34.77272727272727 0.41189668113360506 -0.9111012611669015
-42.5 -27.045454545454547 0.25665088282177356 -0.9664248037666371
-42.5 -19.31818181818182 0.1130134624598101 -0.9935097744989546
-42.5 -11.590909090909092 -0.017068253781321957 -0.9998243600125288
-42.5 -3.8636363636363633 -0.1349066915117611 -0.990736389195704
-42.5 3.863636363636365 -0.24172417029650006 -0.9701786090077754
-42.5 11.590909090909093 -0.34272355463293996 -0.9393360035815299
-42.5 19.31818181818182 -0.4461218404877644 -0.894587924458403
-42.5 27.045454545454547 -0.5587647942635915 -0.8288876445844974
-42.5 34.77272727272727 -0.6821258234561327 -0.7307371398025472
-42.5 42.5 -0.7995223430694567 -0.5993586750256917

-34.77272727272727 -42.5 0.708743675661391 -0.7049133139143988
-34.77272727272727 -34.77272727272727 0.5470432415913686 -0.8370719486103918
-34.77272727272727 -27.045454545454547 0.35544325650194275 -0.9345024934930605
-34.77272727272727 -19.31818181818182 0.1583324160836153 -0.9871890157755748
-34.77272727272727 -11.590909090909092 -0.028851016151028936 -0.999521264435109
-34.77272727272727 -3.8636363636363633 -0.19566041197339612 -0.9804689312596008
-34.77272727272727 3.863636363636365 -0.3397559527291048 -0.9402339185002248
-34.77272727272727 11.590909090909093 -0.4667674512015863 -0.8842304392573387
-34.77272727272727 19.31818181818182 -0.5853233189939133 -0.8103998314613243
-34.77272727272727 27.045454545454547 -0.6995717838089827 -0.7139706118971124
-34.77272727272727 34.77272727272727 -0.8050911191874855 -0.5926327663376494
-34.77272727272727 42.5 -0.8870517330045765 -0.4606163246562852

-27.045454545454547 -42.5 0.8232984558323672 -0.5670505552289627
-27.045454545454547 -34.77272727272727 0.6834838974530428 -0.7295815392137545
-27.045454545454547 -27.045454545454547 0.4744400615033842 -0.8801944607480631
-27.045454545454547 -19.31818181818182 0.21446982569483097 -0.9763136077025085
-27.045454545454547 -11.590909090909092 -0.05673097241285732 -0.9983076578234416
-27.045454545454547 -3.8636363636363633 -0.2932829305955846 -0.9554863817303543
-27.045454545454547 3.863636363636365 -0.47666963452665134 -0.8785386125827024
-27.045454545454547 11.590909090909093 -0.6185424541931007 -0.7852998991638896
-27.045454545454547 19.31818181818182 -0.7324146387108588 -0.679946740413293
-27.045454545454547 27.045454545454547 -0.8254083694045048 -0.5637590269603912
-27.045454545454547 34.77272727272727 -0.8965529326585004 -0.44197940161620153
-27.045454545454547 42.5 -0.9434095880880459 -0.3304101930542943

-19.31818181818182 -42.5 0.9073852690211659 -0.4198633326100731
-19.31818181818182 -34.77272727272727 0.8089140109907221 -0.5873018952524607
-19.31818181818182 -27.045454545454547 0.6140336964556857 -0.7880173101495744
-19.31818181818182 -19.31818181818182 0.2841529831976303 -0.9561999005216775
-19.31818181818182 -11.590909090909092 -0.12143218070684021 -0.9907737585649486
-19.31818181818182 -3.8636363636363633 -0.45012798041147545 -0.8915461658539938
-19.31818181818182 3.863636363636365 -0.6531433854774817 -0.7557640376954474
-19.31818181818182 11.590909090909093 -0.7782247557997741 -0.6270018566750319
-19.31818181818182 19.31818181818182 -0.8602404487870102 -0.5083069254007809
-19.31818181818182 27.045454545454547 -0.9166953941335204 -0.3982657504240822
-19.31818181818182 34.77272727272727 -0.9538650597456413 -0.2992190967430507
-19.31818181818182 42.5 -0.9754925135560293 -0.21870575398736022

-11.590909090909092 -42.5 0.9662229539660253 -0.2570069725777303
-11.590909090909092 -34.77272727272727 0.9197339724506193 -0.3907961000617641
-11.590909090909092 -27.045454545454547 0.7868844279180262 -0.6057563086033093
-11.590909090909092 -19.31818181818182 0.4063317218372867 -0.8717593459003364
-11.590909090909092 -11.590909090909092 -0.2602867524941289 -0.9232144412652421
-11.590909090909092 -3.8636363636363633 -0.6935599958430799 -0.7108325513283648
-11.590909090909092 3.863636363636365 -0.8511812459811797 -0.5241153019280327
-11.590909090909092 11.590909090909093 -0.9169301334125983 -0.39817256296496967
-11.590909090909092 19.31818181818182 -0.9521342667109707 -0.3044875906826508
-11.590909090909092 27.045454545454547 -0.9732009583689751 -0.22897790040788737
-11.590909090909092 34.77272727272727 -0.9857294053130587 -0.16760298138410668
-11.590909090909092 42.5 -0.9925679881658444 -0.12087645369999092

-3.8636363636363633 -42.5 0.9971965727168636 -0.07198535617760621
-3.8636363636363633 -34.77272727272727 0.9911789069769933 -0.11923220242943973
-3.8636363636363633 -27.045454545454547 0.9523753976560705 -0.21040165869466404
-3.8636363636363633 -19.31818181818182 0.6152417975375598 -0.36884498492203693
-3.8636363636363633 -11.590909090909092 -0.4617665137375705 -0.3813986179336226
-3.8636363636363633 -3.8636363636363633 -0.9380904091667343 -0.22222752616308541
-3.8636363636363633 3.863636363636365 -0.9880475242328718 -0.14397246182515663
-3.8636363636363633 11.590909090909093 -0.9935324845540565 -0.10687229664465028
-3.8636363636363633 19.31818181818182 -0.9960735007797812 -0.08171388996404748
-3.8636363636363633 27.045454545454547 -0.997866863946441 -0.06062795819557911
-3.8636363636363633 34.77272727272727 -0.9988795796014464 -0.04399324607862692
-3.8636363636363633 42.5 -0.9994135746521499 -0.031546860895573924

3.863636363636365 -42.5 0.9923972284079446 0.12073560655897911
3.863636363636365 -34.77272727272727 0.9810914571254585 0.18587449524939395
3.863636363636365 -27.045454545454547 0.9295148924704414 0.3135327336089811
3.863636363636365 -19.31818181818182 0.5990244576506942 0.5654234800706915
3.863636363636365 -11.590909090909092 -0.3585846823542911 0.6797101261957372
3.863636363636365 -3.8636363636363633 -0.8618268243246483 0.4565246043275781
3.863636363636365 3.863636363636365 -0.9557641837428342 0.2919510498439374
3.863636363636365 11.590909090909093 -0.97860548450267 0.2023007441341522
3.863636363636365 19.31818181818182 -0.9888859440103687 0.14571240821585188
3.863636363636365 27.045454545454547 -0.994126113364856 0.10624152677912935
3.863636363636365 34.77272727272727 -0.9969070156938055 0.07713941249019336
3.863636363636365 42.5 -0.9984125709160708 0.055485765962491745

11.590909090909093 -42.5 0.9542141001392032 0.29869736344095454
11.590909090909093 -34.77272727272727 0.8977604320069628 0.43970894540656297
11.590909090909093 -27.045454545454547 0.7554201498530045 0.6499383377382084
11.590909090909093 -19.31818181818182 0.4076391835225124 0.8952146232735463
11.590909090909093 -11.590909090909092 -0.15822124093735362 0.9719697803149553
11.590909090909093 -3.8636363636363633 -0.5853062137286256 0.8076541300492527
11.590909090909093 3.863636363636365 -0.7859031133836223 0.6178139057641929
11.590909090909093 11.590909090909093 -0.8808936535891868 0.4725981555467669
11.590909090909093 19.31818181818182 -0.9319961715408491 0.3616112432566192
11.590909090909093 27.045454545454547 -0.9620100809779795 0.27247832962426566
11.590909090909093 34.77272727272727 -0.9796873409978671 0.20030268088841338
11.590909090909093 42.5 -0.9893847132472511 0.14515074803984995

19.31818181818182 -42.5 0.8902178783860268 0.4543055160062089
19.31818181818182 -34.77272727272727 0.78375463734744 0.6202694511100052
19.31818181818182 -27.045454545454547 0.5893072604155547 0.8065973157796685
19.31818181818182 -19.31818181818182 0.289441811692358 0.9556142280457358
19.31818181818182 -11.590909090909092 -0.0726600332611577 0.9969831964766833
19.31818181818182 -3.8636363636363633 -0.3828305566942268 0.9236143624541591
19.31818181818182 3.863636363636365 -0.5966161909886729 0.8019274996288231
19.31818181818182 11.590909090909093 -0.7368746885737534 0.6751232158259851
19.31818181818182 19.31818181818182 -0.8328948234364456 0.552988607790766
19.31818181818182 27.045454545454547 -0.8992617677552401 0.4368358616330356
19.31818181818182 34.77272727272727 -0.9436352282525242 0.3306258225763581
19.31818181818182 42.5 -0.9700945600426265 0.24262081642020564

27.045454545454547 -42.5 0.8033808022651803 0.5946351676212063
27.045454545454547 -34.77272727272727 0.6586304765233952 0.7518346069054531
27.045454545454547 -27.045454545454547 0.4541628033074285 0.8904344728098177
27.045454545454547 -19.31818181818182 0.21236494600453767 0.9766914899218021
27.045454545454547 -11.590909090909092 -0.0363631057499313 0.9992610927265274
27.045454545454547 -3.8636363636363633 -0.257242759498896 0.9659847940195402
27.045454545454547 3.863636363636365 -0.43701080536573095 0.8990887663037341
27.045454545454547 11.590909090909093 -0.5819219709976036 0.8127046030365458
27.045454545454547 19.31818181818182 -0.70211039762811 0.7115333147933683
27.045454545454547 27.045454545454547 -0.8028708590833473 0.5959313347528296
27.045454545454547 34.77272727272727 -0.8816354947157881 0.47153898822721324
27.045454545454547 42.5 -0.934797607324449 0.3549899384066375

34.77272727272727 -42.5 0.6863527512250897 0.7267039091115384
34.77272727272727 -34.77272727272727 0.5239808322115973 0.8514491855924992
34.77272727272727 -27.045454545454547 0.3387322489966136 0.9405313542887939
34.77272727272727 -19.31818181818182 0.15355574144104325 0.9879131395463637
34.77272727272727 -11.590909090909092 -0.020494298407698612 0.9997250000926555
34.77272727272727 -3.8636363636363633 -0.17634656354667771 0.9841337590151535
34.77272727272727 3.863636363636365 -0.3140942408221246 0.9490994917235795
34.77272727272727 11.590909090909093 -0.4385128246045946 0.8984285770990984
34.77272727272727 19.31818181818182 -0.5572629149511206 0.8299440120580279
34.77272727272727 27.045454545454547 -0.6744711317159595 0.7378420579060844
34.77272727272727 34.77272727272727 -0.7854085880303429 0.6187957955877283
34.77272727272727 42.5 -0.8739600842838778 0.48569879026890156

42.5 -42.5 0.5423092414468129 0.839339925682278
42.5 -34.77272727272727 0.39216870155017364 0.9195562889606663
42.5 -27.045454545454547 0.24388100597239537 0.9695757857277537
42.5 -19.31818181818182 0.10886350075556663 0.9939109737867782
42.5 -11.590909090909092 -0.013579329791523759 0.9998777556636884
42.5 -3.8636363636363633 -0.12370583471376212 0.9922115318985429
42.5 3.863636363636365 -0.22510034749672753 0.9741671530805562
42.5 11.590909090909093 -0.3226065142416268 0.9462488154643955
42.5 19.31818181818182 -0.4232246337645251 0.9056867322305971
42.5 27.045454545454547 -0.5349557603993232 0.8443793119445885
42.5 34.77272727272727 -0.659305613500467 0.7512455774752196
42.5 42.5 -0.7814155202501041 0.6237256051483372


==> plots/fmr/avg_oommf.dat <==
t     mx      my      mz
5.0000000000000005e-3 0.7866698756101197 0.59294533828153517 0.00085506213483207939
1.0000000000000001e-2 0.78723000005311017 0.59219126795206845 0.0016327792207960891
1.5e-2         0.78810382091290854 0.59101409825911477 0.0022690709824333241
1.9999999999999999e-2 0.78921536128153302 0.58951531399236612 0.0027138551523574811
2.4999999999999998e-2 0.79047105995080602 0.58782019515445372 0.0029350182115165787
3e-2           0.7917682180998189 0.5860667608410568 0.0029214973908100539
3.5000000000000002e-2 0.79300420037307173 0.58439360732947176 0.0026826004068411448
4.0000000000000004e-2 0.79408527149602304 0.5829276478688461 0.002246616183777677
4.5000000000000006e-2 0.79493378172194107 0.58177438343194954 0.0016566882902084323
5.0000000000000008e-2 0.79549404960057202 0.58100936467559583 0.00096629844607472651
5.500000000000001e-2 0.79573536198182937 0.58067418593483544 0.000233906517853107
6.0000000000000013e-2 0.79565342336737876 0.58077448582061375 -0.00048253766623556168
6.5000000000000008e-2 0.79526935629597784 0.58128149410887886 -0.0011298386811286426
7.0000000000000004e-2 0.79462582624440947 0.58213782606029241 -0.0016638545043174307
7.5e-2         0.793782459235158 0.58326402187984627 -0.0020524740840931685
7.9999999999999995e-2 0.79281043904903714 0.5845660283724099 -0.0022773390432927038
8.4999999999999991e-2 0.79178654291199646 0.58594250898554712 -0.0023335919147489019
8.9999999999999986e-2 0.79078642031242863 0.58729358803754605 -0.002228974328840231
9.4999999999999982e-2 0.78987861941058912 0.58852841670366052 -0.0019819482086241959
9.9999999999999978e-2 0.78911967212797796 0.58957160370321049 -0.0016194556754544726
1.0499999999999997e-1 0.78855081631892798 0.59036748835954678 -0.0011740691412388028
1.0999999999999997e-1 0.78819650408425135 0.59088180313408312 -0.00068121682326939201
1.1499999999999996e-1 0.7880643192409279 0.59110165482474242 -0.00017603905973880701
1.1999999999999997e-1 0.78814609433865479 0.59103388751584229 0.00030889419379974523
1.2499999999999998e-1 0.78842066228893015 0.59070178152528796 0.00074603024670762456
1.2999999999999999e-1 0.78885689345622856 0.59014117401412181 0.0011141801087535474
1.35e-1        0.78941713366215016 0.58939691793915616 0.0013992374840357633
1.4000000000000001e-1 0.79006064422168598 0.58851971248644874 0.0015937457746453033
1.4500000000000002e-1 0.79074733663865249 0.58756206900540708 0.0016958734207271598
1.5000000000000002e-1 0.79144020688130512 0.58657573856813017 0.0017081973871673104
1.5500000000000003e-1 0.79210679372029436 0.58560969454102996 0.0016360931482108788
1.6000000000000004e-1 0.79271937467228615 0.5847096923440096 0.0014867259466232428
1.6500000000000005e-1 0.7932544563842916 0.58391783449625467 0.0012680429091328151
1.7000000000000006e-1 0.79369210670640455 0.5832719899130796 0.00098868148518007704
1.7500000000000007e-1 0.79401523219623771 0.58280451054840343 0.00065826112607784623
1.8000000000000008e-1 0.79420907327592505 0.58254077113505121 0.00028817467932308052
1.8500000000000008e-1 0.79426113416789279 0.58249833381756533 -0.0001075619190311862
1.9000000000000009e-1 0.79416229284428896 0.58268504973704038 -0.00051189908010465068
1.950000000000001e-1 0.7939083353930726 0.5830978348895518 -0.00090434855907701637
2.0000000000000011e-1 0.79350175444401438 0.58372201539268709 -0.0012619329068711404
2.0500000000000012e-1 0.7929538512776857 0.58453089839156547 -0.0015604672322881549
2.1000000000000013e-1 0.79228628139618573 0.58548558178783827 -0.0017767043099736937
2.1500000000000014e-1 0.79153181821106011 0.58653511494611288 -0.0018903864539010383
2.2000000000000015e-1 0.79073337718716574 0.587618617103291 -0.0018864638767224454
2.2500000000000015e-1 0.78994182324026618 0.58866834764783516 -0.0017570520765735416
2.3000000000000016e-1 0.78921250461878456 0.5896143660633173 -0.0015030191769970136
2.3500000000000017e-1 0.78860117561305942 0.59038919109481769 -0.0011348970334116469
2.4000000000000015e-1 0.78815940040629762 0.59093244815430579 -0.0006726892459787032
2.4500000000000014e-1 0.78792949698657266 0.59119604241598989 -0.00014488671122610383
2.5000000000000012e-1 0.78794009280458377 0.59114880102342648 0.0004132665226841236
2.550000000000001e-1 0.78820242837912113 0.59078016861003424 0.00096235117459149552
2.6000000000000008e-1 0.78870806090169054 0.59010242180055728 0.0014615034571201059
2.6500000000000007e-1 0.78942827322433606 0.58915151192399884 0.0018715123254738411
2.7000000000000005e-1 0.79031540417965807 0.58798602263422217 0.0021578057329271205
2.7500000000000003e-1 0.79130629301441802 0.58668365294609381 0.0022935164107040821
2.8000000000000002e-1 0.79232700575209258 0.58533624200295098 0.0022622114143941211
2.85e-1        0.79329887396397603 0.58404318245481723 0.0020599341751498224
2.8999999999999998e-1 0.79414493925351815 0.58290421004332571 0.0016963796254122654
2.9499999999999996e-1 0.79479662374484783 0.58201160977634991 0.0011947997743744717
2.9999999999999995e-1 0.79519977172179412 0.58144198834263572 0.00059101591673775544
3.0499999999999993e-1 0.79531941062311395 0.58124855463628999 -6.9119397660423484e-05
3.0999999999999991e-1 0.79514307776121818 0.58145494872074188 -0.00073333792968881685
3.1499999999999989e-1 0.79468196886270726 0.58205214711057829 -0.001347403084827941
3.1999999999999988e-1 0.79397043131352141 0.58299795181311798 -0.001860207867374856
3.2499999999999986e-1 0.79306330906023714 0.58421995592549514 -0.0022285286787643217
3.2999999999999984e-1 0.79203171647655501 0.58562156400924203 -0.0024215083539682208
3.3499999999999983e-1 0.79095717825111422 0.58709057624837213 -0.0024234559028561658
3.3999999999999981e-1 0.78992476929072852 0.58850924723797926 -0.0022355295058001149
3.4499999999999979e-1 0.78901581626784567 0.58976473101598859 -0.0018752596377625075
3.4999999999999977e-1 0.78830069467336028 0.59075905813884011 -0.0013747985907354356
3.5499999999999976e-1 0.78783291079753892 0.59141740074337201 -0.00077753318052163796
3.5999999999999974e-1 0.787644425596562 0.59169457458782371 -0.00013373607763241124
3.6499999999999972e-1 0.7877433696794115 0.59157794962608068 0.00050403851503503768
3.699999999999997e-1 0.78811402705876066 0.59108707570810359 0.0010856789327598811
3.7499999999999969e-1 0.78871919890530839 0.59027054847056948 0.001567594600131007
3.7999999999999967e-1 0.78950434788729074 0.58920089159401401 0.001916250220422635
3.8499999999999965e-1 0.79040304513174786 0.58796775847594418 0.0021103661109979546
3.8999999999999964e-1 0.79134329005906245 0.58666985184364639 0.0021420522387942285
3.9499999999999962e-1 0.79225360893069685 0.58540679652870031 0.0020166397151343439
3.999999999999996e-1 0.79306882823437275 0.58427099131747517 0.0017513787179414162
4.0499999999999958e-1 0.79373463611760853 0.58334066786242145 0.0013732818489154905
4.0999999999999957e-1 0.79421098197584439 0.58267428367163143 0.00091620456201052373
4.1499999999999955e-1 0.79447408969608546 0.58230679901542159 0.00041770657616943139
4.1999999999999953e-1 0.79451705005676387 0.58224850360235114 -8.4213467890907051e-05
4.2499999999999951e-1 0.79434899534264525 0.58248622355002344 -0.00055413901115286426
4.299999999999995e-1 0.79399313052643827 0.58298619055581558 -0.00096183504229500579
4.3499999999999948e-1 0.79348401855216866 0.58369804653800739 -0.0012841037880413062
4.3999999999999946e-1 0.79286424340077577 0.58456000700981237 -0.0015057937859592112
4.4499999999999945e-1 0.79218064972063718 0.58550490530001686 -0.001619974373813296
4.4999999999999943e-1 0.79148068302142605 0.58646593019058912 -0.0016275234269298882
4.5499999999999941e-1 0.79080898701918367 0.58738181104900133 -0.0015360464903840531
4.5999999999999939e-1 0.79020468788996356 0.58820053265404526 -0.0013585833363031767
4.6499999999999938e-1 0.78969947455994438 0.58888157444706346 -0.0011119133939523273
4.6999999999999941e-1 0.78931648077990424 0.58939672716151104 -0.00081492720926996021
4.7499999999999939e-1 0.78906994155427645 0.58972955130834825 -0.00048694351133543232
4.7999999999999938e-1 0.78896555889634057 0.58987401936601369 -0.00014649613804068796
4.8499999999999936e-1 0.78900145463064619 0.58983275463298235 0.00018950580002193503
4.8999999999999934e-1 0.78916921947756402 0.5896156880165494 0.00050620327923111717
4.9499999999999932e-1 0.78945511264608559 0.58923868292147308 0.0007907038365595686
4.9999999999999931e-1 0.78984131100935429 0.58872237960884444 0.0010318502241859514
5.0499999999999929e-1 0.79030695646023885 0.58809165268576979 0.0012198223525511135
5.0999999999999927e-1 0.79082893636220186 0.58737552514193692 0.0013460073497068472
5.1499999999999926e-1 0.79138236209162904 0.58660738198517004 0.0014030684617754364
5.1999999999999924e-1 0.79194093163450929 0.58582478924411308 0.0013854470642811428
5.2499999999999922e-1 0.79247733998305381 0.58506869373023995 0.001290086980911381
5.299999999999992e-1 0.79296396125757662 0.58438167432101673 0.0011173961719825065
5.3499999999999919e-1 0.79337361345518431 0.58380578602638766 0.00087227917410912057
5.3999999999999917e-1 0.79368064428173435 0.5833798653029777 0.0005647423250719556
5.4499999999999915e-1 0.79386250451300944 0.58313642148488665 0.00021004958342211465
5.4999999999999913e-1 0.79390162955623655 0.5830987589426444 -0.00017171440563303826
5.5499999999999912e-1 0.79378728074592642 0.58327868503868374 -0.00055665520146636527
5.599999999999991e-1 0.79351734034952115 0.58367469244078884 -0.0009187705190221695
5.6499999999999908e-1 0.7930998504469341 0.58427066828965024 -0.001232034290413745
5.6999999999999907e-1 0.79255389943783494 0.58503567868297279 -0.0014725709733531978
5.7499999999999905e-1 0.79190953849210777 0.58592505344658896 -0.0016206371402763635
5.7999999999999903e-1 0.79120651023121225 0.58688285750551639 -0.0016622237547363888
5.8499999999999901e-1 0.7904918641965254 0.58784549359746341 -0.0015903291524234221
5.89999999999999e-1 0.78981681651549562 0.5887458025030271 -0.0014057870842785532
5.9499999999999898e-1 0.78923292109277376 0.58951775533008555 -0.0011174935781681061
5.9999999999999896e-1 0.78878773002819591 0.59010149184012184 -0.00074215762878466313
6.0499999999999894e-1 0.78852041519113503 0.59044827331482352 -0.00030354638447194812
6.0999999999999893e-1 0.78845795423773279 0.59052470223716846 0.00016877651881862769
6.1499999999999891e-1 0.78861212336482189 0.59031614805420041 0.00064134346646686703
6.1999999999999889e-1 0.78897760053224675 0.58982911326308629 0.0010790596155774356
6.2499999999999888e-1 0.78953167864546281 0.58909178295156195 0.0014477697970495843
6.2999999999999886e-1 0.7902356262089949 0.58815276898995683 0.0017170710918072707
6.3499999999999884e-1 0.7910376268709719 0.58707798955463331 0.001863109377350011
6.3999999999999882e-1 0.79187689013084095 0.58594613593037059 0.001871160798253176
6.4499999999999881e-1 0.79268854160907121 0.58484298257828504 0.0017374102792173073
6.4999999999999879e-1 0.79340901898435912 0.5838546382985168 0.0014697534592681923
6.5499999999999877e-1 0.79398151983136267 0.58306020460459218 0.0010874221966039768
6.5999999999999875e-1 0.79436095962158404 0.58252447611791536 0.00061956528858502261
6.6499999999999874e-1 0.79451768697999925 0.58229199003476095 0.00010286993591602554
6.6999999999999872e-1 0.79443990676604515 0.58238267977870695 -0.00042166387519043517
6.749999999999987e-1 0.7941346117057162 0.58278974711616083 -0.0009122886481344139
6.7999999999999869e-1 0.79362690878363829 0.58348012321453957 -0.001330219398830961
6.8499999999999867e-1 0.79295782812750137 0.58439747069580683 -0.0016429757398388424
6.8999999999999865e-1 0.79218081237849125 0.58546734637337949 -0.0018271549818138315
6.9499999999999863e-1 0.79135725003494439 0.58660381291607988 -0.0018702445444463446
6.9999999999999862e-1 0.79055132416141516 0.5877170114024437 -0.0017714043417266906
7.049999999999986e-1 0.78982465237101462 0.58872087274757212 -0.0015411943237135417
7.0999999999999858e-1 0.78923110744811964 0.58954043870400674 -0.0012003321632631178
7.1499999999999856e-1 0.7888124765717105 0.59011788200780968 -0.00077777096252834913
7.1999999999999855e-1 0.78859547632946525 0.59041649416085196 -0.00030811860762359388
7.2499999999999853e-1 0.7885901541474768 0.59042266811615574 0.00017135274163414157
7.2999999999999851e-1 0.78878970148457273 0.59014599753758856 0.0006238513141229795
7.349999999999985e-1 0.78917171244443307 0.58961753917182103 0.0010160250403943437
7.3999999999999848e-1 0.78970077351243562 0.58888633450387995 0.0013205545266899083
7.4499999999999846e-1 0.79033201183167734 0.58801468156831771 0.0015181704925864769
7.4999999999999844e-1 0.79101519990641 0.58707256151451626 0.001598900435059984
7.5499999999999843e-1 0.79169900078555033 0.58613171090038463 0.0015624337879586504
7.5999999999999841e-1 0.79233499431155407 0.58525981232081903 0.0014175678969181728
7.6499999999999839e-1 0.79288121467369166 0.58451524170218427 0.0011808814949523503
7.6999999999999837e-1 0.79330485331251555 0.58394298592456351 0.00087486117301388935
7.7499999999999836e-1 0.79358392831036273 0.58357219845783148 0.00052558507080886622
7.7999999999999834e-1 0.79370803018794245 0.58341532102684879 0.00016023257112952557
7.8499999999999832e-1 0.79367815311178325 0.58346858079270336 -0.00019524673589632182
7.8999999999999831e-1 0.79350561150903975 0.58371384000676896 -0.00051806266071636477
7.9499999999999829e-1 0.79321015846000353 0.58412167287948114 -0.00078998357977840472
7.9999999999999827e-1 0.79281768449744661 0.58465507807006045 -0.00099816168556497937
8.0499999999999825e-1 0.79235779311465548 0.58527330454152537 -0.001135297603290145
8.0999999999999824e-1 0.79186149810799689 0.58593527906773946 -0.0011992877665176764
8.1499999999999822e-1 0.79135919509459351 0.58660232157322711 -0.0011924324334939792
8.199999999999982e-1 0.79087899394676409 0.58723995248433492 -0.0011204877071043242
8.2499999999999819e-1 0.79044556552044964 0.58781868183734975 -0.00099163258010444917
8.2999999999999817e-1 0.79007942052299596 0.58831400777292164 -0.00081547932848587926
8.3499999999999815e-1 0.78979653885872869 0.5887059945866332 -0.00060231318870261467
8.3999999999999813e-1 0.78960823383644974 0.58897895895829455 -0.00036267373922134103
8.4499999999999812e-1 0.78952126653144272 0.58912132094006908 -0.00010727985827848047
8.499999999999981e-1 0.78953807982061985 0.58912569705805118 0.0001529145280945757
8.5499999999999808e-1 0.78965697959005121 0.58898937282388897 0.00040660191664844804
8.5999999999999806e-1 0.78987223570110499 0.58871512544079108 0.00064210747266033312
8.6499999999999805e-1 0.79017411875307253 0.58831220676171847 0.00084753243755672373
8.6999999999999803e-1 0.79054899075955354 0.58779708827223587 0.001011156440193251
8.7499999999999801e-1 0.79097944300806311 0.58719375829758325 0.0011220971200611694
8.79999999999998e-1 0.79144453761350975 0.58653333125425733 0.001171143704642494
8.8499999999999798e-1 0.79192023026167202 0.58585293330550148 0.0011517054580232335
8.8999999999999796e-1 0.79238007590315107 0.58519388204814737 0.0010607577111667009
8.9499999999999794e-1 0.79279631351652513 0.58459918038043124 0.00089965364317439096
8.9999999999999793e-1 0.79314133277258803 0.58411060390882241 0.00067461830591830706
9.0499999999999791e-1 0.79338951106710831 0.58376564666372888 0.00039682798561239415
9.0999999999999789e-1 0.79351928416904993 0.58359449182110668 8.2041367030954792e-05
9.1499999999999787e-1 0.79351525157111313 0.58361713581368646 -0.00025021431789908267
9.1999999999999786e-1 0.79337006935940846 0.58384095429512073 -0.00057784760915238883
9.2499999999999784e-1 0.79308588701609517 0.58425908739054222 -0.00087771398797654369
9.2999999999999782e-1 0.79267517300721158 0.58484987071063177 -0.0011273075587347355
9.3499999999999791e-1 0.79216075508977668 0.58557751112286538 -0.0013064943114655142
9.3999999999999799e-1 0.79157496451759357 0.58639400076052683 -0.001399182499757943
9.4499999999999808e-1 0.79095781491213935 0.58724221853369973 -0.0013947914800704975
9.4999999999999817e-1 0.79035427734936126 0.58806009236736967 -0.0012894458618273044
9.5499999999999825e-1 0.78981082716552731 0.58878546292944767 -0.0010867562287022381
9.5999999999999834e-1 0.78937154896588579 0.58936116293792762 -0.0007981032378743219
9.6499999999999843e-1 0.78907418404781837 0.58973985882012847 -0.00044229073973606745
9.6999999999999851e-1 0.78894645996841983 0.58988833816754227 -4.4490562585829426e-05
9.749999999999986e-1 0.78900312259887029 0.58979075092118427 0.00036550239250374573
9.7999999999999868e-1 0.78924402971328733 0.58945040255204806 0.00075562589633376481
9.8499999999999877e-1 0.78965361324713479 0.58888988569841305 0.001094304049663088
9.8999999999999886e-1 0.79020181951253388 0.5881495864956946 0.0013533655723261973
9.9499999999999894e-1 0.79084649950090147 0.58728471795830639 0.0015107417543054886
9.9999999999999903e-1 0.79153701765068074 0.58636107876071242 0.0015526505027072001
1.0049999999999991e0 0.79221866113622996 0.58544983508069393 0.0014749689358081873
1.0099999999999992e0 0.79283742513582067 0.58462167748828819 0.0012836333037757831
1.0149999999999993e0 0.79334466126171954 0.58394094226290794 0.0009940706750612904
1.0199999999999994e0 0.79370118056826189 0.58346018022931212 0.00062975243940495407
1.0249999999999995e0 0.79388046208431851 0.58321564068763943 0.00022008498914952
1.0299999999999995e0 0.79387071721803792 0.58322416763024676 -0.00020216349233375769
1.0349999999999996e0 0.793675624414513 0.58348191327473775 -0.00060363866050884194
1.0399999999999997e0 0.79331369915431682 0.58396498507203409 -0.00095318446204867313
1.0449999999999998e0 0.79281643512858824 0.58463182390813617 -0.0012243792359171684
1.0499999999999999e0 0.79222537529546222 0.58542708201143778 -0.0013976127712620647
1.055e0       0.79158842192438206 0.58628659149695661 -0.0014615654223702971
1.0600000000000001e0 0.79095570902635348 0.58714298083941463 -0.0014139556514206838
1.0650000000000001e0 0.79037537369378086 0.58793142244751817 -0.0012615186401292882
1.0700000000000002e0 0.78988962137252283 0.58859487947683264 -0.0010192371514092841
1.0750000000000003e0 0.78953147008746172 0.58908837490734778 -0.00070889210480911801
1.0800000000000004e0 0.78932245007262525 0.58938201127140633 -0.000357020586917679
1.0850000000000005e0 0.78927140977039478 0.58946259954823244 7.5307849018445809e-06
1.0900000000000006e0 0.78937451610911991 0.58933379837333744 0.00035620388353959596
1.0950000000000007e0 0.78961637427204279 0.58901485910510243 0.00066321301821814505
1.1000000000000008e0 0.78997206178740031 0.58853821816705332 0.00090765552415924449
1.1050000000000008e0 0.79040982480293509 0.58794614765361408 0.0010750439844130304
1.1100000000000009e0 0.79089412121883962 0.58728677662959161 0.0011581321382418525
1.115000000000001e0 0.79138871723167181 0.58660982241890258 0.001156947624428395
1.1200000000000011e0 0.79185958278139557 0.58596244695096122 0.0010780893341144895
1.1250000000000012e0 0.79227729713642536 0.58538574530163379 0.00093343642565311101
1.1300000000000013e0 0.79261874941643773 0.58491221162084872 0.00073847604658964497
1.1350000000000014e0 0.79286806730121495 0.58456429810577015 0.00051048101441197055
1.1400000000000014e0 0.79301682522188333 0.58435402327564123 0.00026679083368641676
1.1450000000000015e0 0.79306359294528528 0.58428359557340759 2.3411852554918437e-05
1.1500000000000016e0 0.79301297623679901 0.58434682519598435 -0.00020597013619238485
1.1550000000000017e0 0.79287437230467328 0.58453097021217681 -0.00041051236338575484
1.1600000000000018e0 0.79266063989416036 0.58481869171031386 -0.00058231109365927658
1.1650000000000019e0 0.79238686309853057 0.58518982857628565 -0.00071614111235248528
1.170000000000002e0 0.79206931571486427 0.58562280323915783 -0.00080897937817136264
1.175000000000002e0 0.79172469278658375 0.58609552558518296 -0.00085946932297554764
1.1800000000000021e0 0.79136963444622277 0.58658579744249295 -0.00086745140565375927
1.1850000000000022e0 0.79102049901669025 0.58707136555711714 -0.00083363853835663753
1.1900000000000023e0 0.79069322956862131 0.58752994943911219 -0.00075946313356122668
1.1950000000000024e0 0.79040316464502647 0.58793948688449016 -0.00064714271959028088
1.2000000000000025e0 0.7901647437834064 0.58827864937464014 -0.00049993772067171219
1.2050000000000026e0 0.78999107532581248 0.58852764774873501 -0.00032252877407472591
1.2100000000000026e0 0.78989333195626199 0.58866934828105966 -0.00012139256181684843
1.2150000000000027e0 0.7898799829099864 0.58869064633456269 9.4934562154805802e-05
1.2200000000000028e0 0.78995593555466237 0.58858392395740178 0.00031581623858891009
1.2250000000000029e0 0.79012168027353469 0.58834842072391169 0.00052878140415450671
1.230000000000003e0 0.79037255891013636 0.58799131565554075 0.0007201200457509655
1.2350000000000031e0 0.79069827588052033 0.58752832893828366 0.00087579123026084458
1.2400000000000032e0 0.79108277294068008 0.58698367889966852 0.00098256989930000987
1.2450000000000032e0 0.79150460440109183 0.58638924309954887 0.0010293221537838633
1.2500000000000033e0 0.79193787839954588 0.58578291498257939 0.0010082882994661951
1.2550000000000034e0 0.792353720099092 0.5852062834385271 0.00091621463343586967
1.2600000000000035e0 0.79272217238303666 0.58470178419963259 0.00075516427078584796
1.2650000000000036e0 0.79301444121548381 0.58430942357515914 0.00053286842789488785
1.2700000000000037e0 0.79320532977073577 0.58406327416059423 0.00026255715904962581
1.2750000000000038e0 0.79327562507469207 0.58398810655759903 -3.7742303623850588e-05
1.2800000000000039e0 0.79321419138397664 0.58409654867316929 -0.0003464067305518252
1.2850000000000039e0 0.79301952874752812 0.58438717203439239 -0.00063983991349646999
1.290000000000004e0 0.79270061895805211 0.58484378569812445 -0.00089441269153035568
1.2950000000000041e0 0.79227692322657506 0.58543609393072404 -0.0010885390026958534
1.3000000000000042e0 0.79177742083889657 0.58612174812412154 -0.0012046895963711301
1.3050000000000043e0 0.79123867619518806 0.58684963540143786 -0.0012311460659405237
1.3100000000000044e0 0.79070205546383965 0.58756406464964894 -0.0011633137967090906
1.3150000000000045e0 0.79021031908228312 0.58820941519923309 -0.0010044260151425377
1.3200000000000045e0 0.78980385773134421 0.58873486568285394 -0.00076552315252144724
1.3250000000000046e0 0.78951694029097885 0.58909876357695379 -0.00046469016282507365
1.3300000000000047e0 0.78937440107284973 0.58927217887011252 -0.00012559499574180051
1.3350000000000048e0 0.78938916277797355 0.58924129372701084 0.00022454071724989304
1.3400000000000049e0 0.78956088487445486 0.58900846127446571 0.0005573667739395315
1.345000000000005e0 0.78987587996214348 0.58859193651929786 0.00084596936470111579
1.3500000000000051e0 0.79030832180168853 0.5880243498334643 0.0010672902046457394
1.3550000000000051e0 0.79082263079756543 0.58735004848097183 0.0012041428276457049
1.3600000000000052e0 0.79137677272937312 0.5866214925090365 0.0012466397389166029
1.3650000000000053e0 0.79192607508609569 0.58589500540681205 0.0011929065991295859
1.3700000000000054e0 0.79242715695113297 0.5852262180914084 0.0010490253291009855
1.3750000000000055e0 0.79284162259316171 0.58466553728663884 0.00082825939529956557
1.3800000000000056e0 0.79313919629402052 0.58425402744541022 0.00054969667282000546
1.3850000000000057e0 0.79330001480129642 0.58402014253376189 0.00023647990446792994
1.3900000000000057e0 0.79331589578446748 0.58397764658030638 -8.6214152868418253e-05
1.3950000000000058e0 0.79319053564430697 0.58412486499798388 -0.00039328594266052624
1.4000000000000059e0 0.79293868733086492 0.58444526967982802 -0.00066173944593686421
1.405000000000006e0 0.79258443256790057 0.58490930985692469 -0.00087245970276862998
1.4100000000000061e0 0.79215873243777712 0.58547731047876184 -0.0010116131910388253
1.4150000000000062e0 0.79169651424797183 0.58610315101853094 -0.0010715766620139912
1.4200000000000063e0 0.79123360056673653 0.5867383323682227 -0.0010513196935032468
1.4250000000000063e0 0.79080376609563974 0.58733601704263916 -0.00095620331412819284
1.4300000000000064e0 0.79043616266733485 0.58785468715135625 -0.00079722426741593068
1.4350000000000065e0 0.79015332639109348 0.58826111920246937 -0.00058978525663738669
1.4400000000000066e0 0.78996992719290415 0.58853243225485241 -0.00035210543758665286
1.4450000000000067e0 0.789892318271598 0.58865709550842871 -0.0001034309459841317
1.4500000000000068e0 0.78991882716635886 0.58863493320390969 0.0001377442631714179
1.4550000000000069e0 0.79004067446491577 0.58847622167704217 0.00035521804725333853
1.460000000000007e0 0.79024337022113844 0.58820001214067075 0.00053621243146981788
1.465000000000007e0 0.79050841059767651 0.58783186863243619 0.0006720049690169289
1.4700000000000071e0 0.79081508197483874 0.5874012796950705 0.00075805793083761686
1.4750000000000072e0 0.7911421778123886 0.5869390630717416 0.00079370506625480711
1.4800000000000073e0 0.79146947678881341 0.58647505290420821 0.00078151054659392053
1.4850000000000074e0 0.79177887527731039 0.58603626199566117 0.00072644954794067341
1.4900000000000075e0 0.79205511954239982 0.58564559706593544 0.00063505914883354314
1.4950000000000076e0 0.7922861314326578 0.58532115297230303 0.00051468412361298016
1.5000000000000076e0 0.79246299495721395 0.58507603058873514 0.00037289248784963145
1.5050000000000077e0 0.79257972862289761 0.58491853962378815 0.00021710238886688126
1.5100000000000078e0 0.79263297058283633 0.58485263428936796 5.4410685467345797e-05
1.5150000000000079e0 0.79262168562584379 0.58487844056249916 -0.00010841957250217717
1.520000000000008e0 0.7925469680638878 0.58499275711475729 -0.00026488085539272876
1.5250000000000081e0 0.79241199287986541 0.58518941454434581 -0.000408627067082103
1.5300000000000082e0 0.7922221166778296 0.58545942641165927 -0.00053341969957650559
1.5350000000000082e0 0.79198507155088094 0.58579095176854579 -0.00063316283985121033
1.5400000000000083e0 0.79171114860843694 0.58616919354071984 -0.00070206158152504743
1.5450000000000084e0 0.79141324882569897 0.58657640626405916 -0.00073492415851975079
1.5500000000000085e0 0.79110669549715107 0.58699213689777918 -0.00072759645025110902
1.5550000000000086e0 0.79080873414736663 0.58739377557654326 -0.00067749589921641483
1.5600000000000087e0 0.79053770031001813 0.5877574671181709 -0.00058418624277152293
1.5650000000000088e0 0.79031189542913483 0.58805939116401806 -0.00044991039029820156
1.5700000000000088e0 0.79014826704491481 0.58827734508911877 -0.00027998010363022315
1.5750000000000089e0 0.79006100998292628 0.58839251548254057 -8.2911562965814434e-05
1.580000000000009e0 0.79006020091784157 0.58839130340878798 0.00012977612559058794
1.5850000000000091e0 0.79015059045072289 0.58826702450077684 0.00034412978105137959
1.5900000000000092e0 0.79033069481995522 0.58802126525922971 0.00054468031873270242
1.5950000000000093e0 0.79059232712289484 0.58766466563712294 0.00071564946798040362
1.6000000000000094e0 0.79092067344257944 0.58721694945799807 0.00084234253401176021
1.6050000000000095e0 0.79129496468249461 0.58670613139695538 0.00091258607453683738
1.6100000000000095e0 0.7916897272940443 0.58616692014975891 0.00091804952124141244
1.6150000000000096e0 0.79207653823891289 0.58563837843480337 0.00085528637846083843
1.6200000000000097e0 0.79242616371615149 0.58516095101520804 0.00072635858932062634
1.6250000000000098e0 0.7927109158211828 0.58477308078243084 0.00053895520102074912
1.6300000000000099e0 0.79290703313090227 0.58450772342046753 0.00030597130782466689
1.63500000000001e0 0.79299686818952786 0.5843891264109482 4.4581903885135643e-05
1.6400000000000101e0 0.79297065357334584 0.58443025901392354 -0.00022510820667115834
1.6450000000000101e0 0.7928276428017268 0.58463123294246222 -0.00048173146930244613
1.6500000000000102e0 0.79257649109173556 0.58497893302186044 -0.00070450953192128217
1.6550000000000103e0 0.79223481925089523 0.58544791832607257 -0.00087511378328766483
1.6600000000000104e0 0.79182797528324489 0.58600249565307438 -0.00097934186688897716
1.6650000000000105e0 0.79138708451435991 0.58659973061826021 -0.0010084337442640096
1.6700000000000106e0 0.79094653310018082 0.58719310400052371 -0.00095988439212070357
1.6750000000000107e0 0.79054108061488704 0.58773647890182423 -0.00083767147644481287
1.6800000000000107e0 0.7902028538513719 0.58818799355694762 -0.00065188211448502574
1.6850000000000108e0 0.78995851950053142 0.58851349361635474 -0.00041778706649206991
1.6900000000000109e0 0.78982693400571002 0.58868919678526477 -0.00015445543308936736
1.695000000000011e0 0.78981751893939256 0.58870340595602821 0.00011695286497942482
1.7000000000000111e0 0.78992952736273436 0.58855719143887952 0.00037504673092518504
1.7050000000000112e0 0.79015225799015909 0.58826405226242218 0.00060003085592685737
1.7100000000000113e0 0.79046617552883369 0.58784862450352249 0.00077531779477698173
1.7150000000000113e0 0.79084480776648836 0.58734454699528604 0.00088878217595265074
1.7200000000000114e0 0.79125721093876178 0.58679164792278782 0.00093357178325349061
1.7250000000000115e0 0.79167074389017211 0.5862326579597037 0.00090843799976425977
1.7300000000000116e0 0.79205387474837574 0.58570970614337048 0.00081758937000979404
1.7350000000000117e0 0.79237874946874509 0.58526091754730691 0.00067011435049228567
1.7400000000000118e0 0.79262328662807258 0.58491745141294582 0.0004790465174182517
1.7450000000000119e0 0.79277264009683068 0.58470124840204707 0.00026016234129672686
1.7500000000000119e0 0.79281996021259271 0.58462364790596033 3.062054324364259e-05
1.755000000000012e0 0.79276645410126834 0.58468495468982939 -0.00019243731498659762
1.7600000000000121e0 0.79262079742472447 0.5848749543461208 -0.0003932109662774404
1.7650000000000122e0 0.7923979840524209 0.58517429664820064 -0.00055838590576117321
1.7700000000000123e0 0.79211773712786682 0.58555657701877328 -0.00067801559129043395
1.7750000000000124e0 0.79180264936343137 0.58599086999295769 -0.00074608444388468047
1.7800000000000125e0 0.79147624066874289 0.58644443749271224 -0.00076071877213377192
1.7850000000000126e0 0.79116111446841164 0.58688534336564269 -0.00072403774088826867
1.7900000000000126e0 0.79087737267504399 0.5872847415064405 -0.00064167366271268165
1.7950000000000127e0 0.79064141153020973 0.58761866662663043 -0.00052202473349206369
1.8000000000000128e0 0.79046515484225732 0.587869258124189 -0.00037533359603018814
1.8050000000000129e0 0.79035572587635727 0.58802541601303249 -0.00021271033891754809
1.810000000000013e0 0.7903155238035704 0.58808291117475431 -4.5216567921091043e-05
1.8150000000000131e0 0.79034263826188589 0.58804399154488107 0.00011689322839914113
1.8200000000000132e0 0.79043151357587149 0.58791655841364054 0.00026471666455673724
1.8250000000000132e0 0.79057375547481323 0.58771303532862096 0.00039102595338699563
1.8300000000000133e0 0.79075896365523834 0.58744908865802958 0.00049039837123969325
1.8350000000000134e0 0.79097549183877236 0.58714235545480165 0.00055920077301578337
1.8400000000000135e0 0.79121108530328166 0.58681128648597858 0.00059547406305612046
1.8450000000000136e0 0.79145338506183838 0.5864741721375184 0.00059876776025572995
1.8500000000000137e0 0.79169030852774269 0.58614838839763639 0.00056996570357647353
1.8550000000000138e0 0.79191033829761015 0.58584985764395547 0.00051113257022357688
1.8600000000000138e0 0.79210276306405869 0.58559268837772704 0.00042539583821311205
1.8650000000000137e0 0.79225791500281928 0.58538894587727142 0.00031686123216259285
1.8700000000000136e0 0.79236744215710719 0.58524849478664775 0.00019054630991904552
1.8750000000000135e0 0.79242464627232945 0.58517883154289663 5.2311797552667586e-05
1.8800000000000134e0 0.79242489800927585 0.585184825554801 -9.1229401454433624e-05
1.8850000000000132e0 0.79236610914814476 0.58526833063802519 -0.00023284838393593802
1.8900000000000131e0 0.79224919872404087 0.58542770470855976 -0.00036490165008928622
1.895000000000013e0 0.79207845800828813 0.58565734887560006 -0.0004796127988831405
1.9000000000000129e0 0.79186172210953854 0.58594739792399531 -0.00056945014791527984
1.9050000000000128e0 0.79161028398075461 0.58628367192106368 -0.00062760576270400167
1.9100000000000126e0 0.79133851403020294 0.58664796791523344 -0.00064855408564371334
1.9150000000000125e0 0.79106317228246958 0.58701874537346455 -0.00062863585614772888
1.9200000000000124e0 0.79080242898061315 0.5873722214225543 -0.00056659938613344942
1.9250000000000123e0 0.79057464691102952 0.58768384206611479 -0.00046402982092494252
1.9300000000000122e0 0.79039701347651914 0.58793004863215248 -0.00032559350481186483
1.935000000000012e0 0.79028413300304579 0.58809021374760539 -0.00015902855575039148
1.9400000000000119e0 0.79024670105759132 0.5881485788822729 2.5162460753052167e-05
1.9450000000000118e0 0.79029039170396265 0.5880959848927737 0.00021432504269775849
1.9500000000000117e0 0.79041508496540336 0.58793118043537418 0.00039454588127725836
1.9550000000000116e0 0.7906145303805916 0.58766153647403374 0.00055176451025572423
1.9600000000000114e0 0.79087650269137189 0.58730305688579398 0.0006730018303972102
1.9650000000000113e0 0.79118346980346788 0.58687962583145536 0.00074757403939087141
1.9700000000000112e0 0.79151375633522536 0.58642147754795293 0.00076815375640313288
1.9750000000000111e0 0.79184313278795004 0.58596295274711441 0.0007315630186887919
1.9800000000000109e0 0.79214670082329341 0.58553970970855895 0.00063921181626843283
1.9850000000000108e0 0.79240090798664398 0.58518564622335378 0.00049712661321401404
1.9900000000000107e0 0.79258551408690914 0.58492984055580877 0.00031555169406334891
1.9950000000000106e0 0.79268533559743726 0.58479384016983593 0.00010816058531182316
2.0000000000000105e0 0.79269160524166415 0.58478960873215224 -0.0001090457989199913
2.0050000000000103e0 0.79260281791877407 0.58491836093560934 -0.00031906393640214475
2.0100000000000102e0 0.79242498497303726 0.58517039469766208 -0.00050532716954978336
2.0150000000000101e0 0.79217126411348837 0.5855259192969603 -0.00065312526160818515
2.02000000000001e0 0.79186097736962724 0.58595678647233673 -0.00075086778967106672
2.0250000000000099e0 0.79151807995635826 0.58642895119354543 -0.00079107451617646215
2.0300000000000097e0 0.79116919816239761 0.58690542110034016 -0.00077099896284793762
2.0350000000000096e0 0.79084140805848069 0.58734939922367246 -0.00069282635512800752
2.0400000000000095e0 0.79055995978066451 0.58772731410290469 -0.00056342800508485142
2.0450000000000094e0 0.79034615866167945 0.58801147410980548 -0.00039369759491763223
2.0500000000000093e0 0.79021560216614717 0.58818214456137174 -0.00019754253847445311
2.0550000000000091e0 0.79017694297899777 0.58822890500865577 9.3595648263461098e-06
2.060000000000009e0 0.79023129394060443 0.58815120944728505 0.00021091776691354249
2.0650000000000089e0 0.79037231704452227 0.58795814099982524 0.00039196888840475739
2.0700000000000088e0 0.79058696759829228 0.58766740117891969 0.00053947278156879269
2.0750000000000087e0 0.79085680204938547 0.58730361961242872 0.00064346434970710253
2.0800000000000085e0 0.79115970656916812 0.58689613514733852 0.00069770691936008554
2.0850000000000084e0 0.79147186646546486 0.58647645571128582 0.00070001254979008484
2.0900000000000083e0 0.79176977951093652 0.58607564423768432 0.00065222158879193722
2.0950000000000082e0 0.79203212734532491 0.58572188628359811 0.00055986171435716981
2.1000000000000081e0 0.79224135326413014 0.5854384494234165 0.00043152734200613052
2.1050000000000079e0 0.79238483128065251 0.58524218121023552 0.00027804588289004285
2.1100000000000078e0 0.7924555503646733 0.58514263792654686 0.00011151557267206106
2.1150000000000077e0 0.79245228423796299 0.58514187578163701 -5.5697963195733593e-05
2.1200000000000076e0 0.79237926867240382 0.58523486421678883 -0.00021192106311068823
2.1250000000000074e0 0.79224545225067333 0.58541041941514838 -0.00034700491227228147
2.1300000000000073e0 0.79206342281044062 0.58565252140448087 -0.00045297091142852279
2.1350000000000072e0 0.79184813684101163 0.58594185431229284 -0.00052443239709205924
2.1400000000000071e0 0.79161559021351935 0.58625740922842573 -0.00055877135483314801
2.145000000000007e0 0.79138156710540697 0.58657801514976327 -0.00055607431199491118
2.1500000000000068e0 0.79116057591491284 0.58688369892018133 -0.00051885759461866687
2.1550000000000067e0 0.79096503991804135 0.58715681290543953 -0.00045163054330695017
2.1600000000000066e0 0.79080477220595602 0.58738289429825719 -0.0003603583459996852
2.1650000000000065e0 0.79068673091201147 0.58755122916470437 -0.00025189105831670332
2.1700000000000064e0 0.79061501730337347 0.58765510344594918 -0.0001334190293791901
2.1750000000000062e0 0.790591056189063 0.58769175580188582 -1.20051161545445e-05
2.1800000000000061e0 0.79061389189793063 0.58766208896227135 0.00010577470209988343
2.185000000000006e0 0.79068053393740889 0.58757021888954009 0.00021407708311375339
2.1900000000000059e0 0.79078629951007318 0.58742294172661091 0.0003079332386100024
2.1950000000000058e0 0.79092511808961763 0.5872291940328781 0.00038330678200705718
2.2000000000000056e0 0.79108977855508544 0.58699956645450369 0.00043710017258550594
2.2050000000000055e0 0.79127212696856908 0.58674589187312776 0.00046713806822183961
2.2100000000000054e0 0.7914632455762497 0.58648089336446796 0.00047215006969797088
2.2150000000000053e0 0.79165364612261224 0.58621786525552588 0.00045177737343530215
2.2200000000000052e0 0.79183350408437714 0.5859703499849116 0.00040661296174926469
2.225000000000005e0 0.79199296539106867 0.58575175927512146 0.00033826316893882657
2.2300000000000049e0 0.79212255206742799 0.58557488501654098 0.00024941277112528523
2.2350000000000048e0 0.79221366890484213 0.58545126883501264 0.00014387452602602964
2.2400000000000047e0 0.79225919271722944 0.58539043872812413 2.6592756065196082e-05
2.2450000000000046e0 0.7922541056242105 0.58539906621157567 -9.642969833834396e-05
2.2500000000000044e0 0.79219610565574183 0.58548014403593451 -0.00021829724145359822
2.2550000000000043e0 0.79208611042549038 0.58563230385936449 -0.00033149812803730678
2.2600000000000042e0 0.79192857708530595 0.5858493797295633 -0.00042830932311051955
2.2650000000000041e0 0.79173156984511617 0.58612030878858956 -0.00050132167741370715
2.2700000000000039e0 0.79150652769753171 0.58642943433000105 -0.00054405149746635645
2.2750000000000038e0 0.79126771633225268 0.58675723605772401 -0.00055158661862867114
2.2800000000000037e0 0.79103137282322389 0.58708147853396242 -0.00052119536002964944
2.2850000000000036e0 0.79081458111592862 0.58737873109718919 -0.00045281345894144354
2.2900000000000035e0 0.79063396009205944 0.58762615820282704 -0.00034933490197381549
2.2950000000000033e0 0.79050427677784174 0.58780342934648955 -0.00021665395989537681
2.3000000000000032e0 0.79043710908175879 0.58789457220732855 -6.3418562326799242e-05
2.3050000000000031e0 0.79043969431965 0.58788957986223123 9.9515581099559854e-05
2.310000000000003e0 0.79051409376888937 0.58778559214691861 0.00025989148964242019
2.3150000000000029e0 0.79065676691745168 0.58758752168916795 0.0004050536619947252
2.3200000000000027e0 0.79085861099574317 0.58730803689442779 0.00052305882795781631
2.3250000000000026e0 0.79110549900282212 0.58696683918675141 0.00060376990396276249
2.3300000000000025e0 0.7913792935767674 0.5865892511044799 0.00063982146458987433
2.3350000000000024e0 0.79165925731582798 0.58620422179583431 0.00062736478539655415
2.3400000000000023e0 0.79192374072548943 0.5858419145523921 0.00056651054246121342
2.3450000000000021e0 0.79215199633018252 0.58553109710004425 0.00046141796942454036
2.350000000000002e0 0.79232594551553293 0.58529660166504183 0.00032001795976886331
2.3550000000000019e0 0.79243173250121846 0.58515712050013147 0.00015338532946906829
2.3600000000000018e0 0.79246092541139446 0.58512355446133557 -2.5193368214643276e-05
2.3650000000000017e0 0.79241125320087547 0.58519807301948668 -0.00020137176721115612
2.3700000000000015e0 0.79228681187892647 0.58537397195163998 -0.00036100353162033823
2.3750000000000014e0 0.79209772335081485 0.5856363351051781 -0.00049139042318594123
2.3800000000000013e0 0.79185926353663727 0.58596343549074204 -0.00058239737696666178
2.3850000000000012e0 0.79159053875224494 0.58632872602629338 -0.00062732175161174281
2.3900000000000011e0 0.79131284377191968 0.58670320148723065 -0.00062342951248191411
2.3950000000000009e0 0.79104784886435242 0.5870578990348837 -0.00057211210437108225
2.4000000000000008e0 0.79081577708993722 0.58736630314624683 -0.00047865502064052187
2.4050000000000007e0 0.79063374724832802 0.58760643238649946 -0.00035164587080351197
2.4100000000000006e0 0.79051442678955341 0.58776244326260541 -0.00020209729221693133
2.4150000000000004e0 0.79046509971242696 0.5878256460796929 -4.2391746771210842e-05
2.4200000000000003e0 0.7904872342888748 0.5877948705060545 0.00011483968054686024
2.4250000000000002e0 0.79057658301963996 0.58767617831306174 0.00025779166812474417
2.4300000000000001e0 0.79072378079335293 0.58748198527796536 0.00037640947313082864
2.435e0       0.79091537143770574 0.58722970207991931 0.00046309357044507695
2.4399999999999998e0 0.79113514434607357 0.5869400469938052 0.00051314428967444057
2.4449999999999997e0 0.7913656306265624 0.58663521525967044 0.0005249306350753306
2.4499999999999996e0 0.79158960846494097 0.58633708750876146 0.00049979259374554903
2.4549999999999995e0 0.79179147517509252 0.58606562942028972 0.00044170667437784267
2.4599999999999994e0 0.79195836790807606 0.58583759371034194 0.0003567623888247209
2.4649999999999992e0 0.79208095067284701 0.58566559932580287 0.00025251341660543244
2.4699999999999991e0 0.79215381939939933 0.58555762371091391 0.00013727167995593781
2.474999999999999e0 0.79217552072661856 0.58551689756939107 1.9408418987808744e-05
2.4799999999999989e0 0.79214822623219283 0.58554215399281451 -9.3275789313555248e-05
2.4849999999999988e0 0.79207714041183819 0.58562816179527932 -0.00019405986108696595
2.4899999999999986e0 0.79196974262445607 0.58576645424949403 -0.00027765847672223625
2.4949999999999985e0 0.79183496282280263 0.5859461638916077 -0.00034040947739007762
2.4999999999999984e0 0.79168238641895994 0.58615488571699914 -0.0003802908143038471
2.5049999999999983e0 0.79152156671402152 0.58637950212160483 -0.00039679242494994674
2.5099999999999982e0 0.79136149167670711 0.58660693245705076 -0.00039068617791751585
2.514999999999998e0 0.79121022191207424 0.58682477858217563 -0.00036374665761495817
2.5199999999999979e0 0.7910746959819499 0.58702183569565458 -0.0003184729976665198
2.5249999999999978e0 0.79096067480682586 0.58718846084462317 -0.00025784856032670011
2.5299999999999977e0 0.79087277365850206 0.58731681407253289 -0.00018516351391935926
2.5349999999999976e0 0.79081452066577718 0.58740099909257515 -0.00010390899892211536
2.5399999999999974e0 0.79078839089671793 0.587437142651004 -1.7727742650591697e-05
2.5449999999999973e0 0.79079578757488311 0.58742345164477783 6.9601691730430016e-05
2.5499999999999972e0 0.79083695910396901 0.58736026648961071 0.00015416603285745053
2.5549999999999971e0 0.79091085723550425 0.58725012240436636 0.00023194443961172369
2.5599999999999969e0 0.79101496434572927 0.58709780667854594 0.00029889188512236496
2.5649999999999968e0 0.79114513923586083 0.58691037194310791 0.00035108100146503078
2.5699999999999967e0 0.79129552860658314 0.58669706715650127 0.00038491254826035677
2.5749999999999966e0 0.79145859348716374 0.58646914359284585 0.00039738622658241457
2.5799999999999965e0 0.79162530001199793 0.58623948960462258 0.00038639984135093125
2.5849999999999963e0 0.79178550066582298 0.58602206566577097 0.00035104753903427197
2.5899999999999962e0 0.79192850523414837 0.58583113696149547 0.00029188299812547098
2.5949999999999961e0 0.79204381485305386 0.58568033156346244 0.00021110613972826677
2.599999999999996e0 0.7921219609392921 0.58558159388357822 0.00011263728804355701
2.6049999999999959e0 0.79215537340549924 0.58554413034576469 2.0454683663594426e-06
2.6099999999999957e0 0.79213919551306244 0.58557344846480364 -0.00011368963603364455
2.6149999999999956e0 0.79207195171195943 0.58567060023961226 -0.00022658208650087736
2.6199999999999955e0 0.79195597690097452 0.58583173122742804 -0.00032819714069293724
2.6249999999999954e0 0.79179754268444669 0.58604800480276997 -0.00041032373529815297
2.6299999999999953e0 0.79160663476504101 0.58630594244199796 -0.0004657055674065579
2.6349999999999951e0 0.79139636582621664 0.58658819060773115 -0.00048875856733458659
2.639999999999995e0 0.79118205665378916 0.58687467964775442 -0.00047619147956080453
2.6449999999999949e0 0.7909800542591453 0.58714409848900484 -0.00042746044622262792
2.6499999999999948e0 0.79080637928243591 0.58737557509891247 -0.00034499895708841076
2.6549999999999947e0 0.79067532580909583 0.58755042058798335 -0.00023417179731892804
2.6599999999999945e0 0.79059815463544891 0.58765377841832944 -0.00010294252550190415
2.6649999999999944e0 0.79058200853041471 0.58767602595573298 3.871786794779041e-05
2.6699999999999943e0 0.79062916569276609 0.58761379066237973 0.00017964428727937283
2.6749999999999942e0 0.79073672486544022 0.58747045854644264 0.00030844327617755109
2.6799999999999941e0 0.79089676456174707 0.58725609677982604 0.00041450560025978894
2.6849999999999939e0 0.79109696691395437 0.58698676977801445 0.00048897240901282855
2.6899999999999938e0 0.79132165068220961 0.58668328139681691 0.00052556292619404955
2.6949999999999937e0 0.79155311191033284 0.58636944138349834 0.00052117270574185751
2.6999999999999936e0 0.79177314362322027 0.58607001974729922 0.00047617637168744517
2.7049999999999935e0 0.79196458923837787 0.58580858689488891 0.00039440547995586505
2.7099999999999933e0 0.7921127820552446 0.5856054558570577 0.00028280099912644118
2.7149999999999932e0 0.79220674334841534 0.58547594058190355 0.00015076476133876187
2.7199999999999931e0 0.79224003727973269 0.58542909452982705 9.280228720851909e-06
2.724999999999993e0 0.7922112143765766 0.58546704189709275 -0.00013009482491423071
2.7299999999999928e0 0.79212381530013487 0.5855849653488302 -0.00025627326780509977
2.7349999999999927e0 0.79198594730683025 0.58577172567335223 -0.00035961173599686986
2.7399999999999926e0 0.79180948572594478 0.58601102150115658 -0.00043270187281915751
2.7449999999999925e0 0.79160898226678866 0.58628296346561348 -0.00047092711866205842
2.7499999999999924e0 0.791400380062526 0.58656588534604914 -0.0004727346278677561
2.7549999999999922e0 0.79119965574883167 0.58683820627577721 -0.00043959659180135266
2.7599999999999921e0 0.79102151531218534 0.58708018022981601 -0.00037570475378636881
2.764999999999992e0 0.79087825646297327 0.58727537818079345 -0.00028744516971041249
2.7699999999999919e0 0.79077889282586467 0.58741179000486865 -0.00018270358073837285
2.7749999999999918e0 0.79072861029511987 0.58748248583124874 -7.0098887902756953e-05
2.7799999999999916e0 0.79072858669895851 0.58748580521023974 4.1769296727107965e-05
2.7849999999999915e0 0.7907761643687119 0.58742509282636879 0.00014500992683377439
2.7899999999999914e0 0.79086533686369442 0.58730805034635791 0.00023299991913852691
2.7949999999999913e0 0.79098748477924985 0.58714578957826014 0.00030076683009609879
2.7999999999999912e0 0.7911322659004606 0.58695170862085788 0.00034519777579216992
2.804999999999991e0 0.79128856289633087 0.58674031866781984 0.00036507229645935476
2.8099999999999909e0 0.79144539814146686 0.58652612080383937 0.00036093289287468413
2.8149999999999908e0 0.79159272683479442 0.58632262719802841 0.00033483456607319179
2.8199999999999907e0 0.7917220475693495 0.58614159361794738 0.00029000962926764123
2.8249999999999906e0 0.79182680154579121 0.585992482649355 0.00023048553235084524
2.8299999999999904e0 0.79190254951235861 0.58588216348729838 0.00016070427742936338
2.8349999999999903e0 0.79194694768964613 0.58581483124988631 8.5180290310462255e-05
2.8399999999999902e0 0.79195957046074605 0.58579209498326379 8.2232029805380875e-06
2.8449999999999901e0 0.7919416266033531 0.5858131925531701 -6.6252534715562723e-05
2.84999999999999e0 0.79189562827246351 0.58587528668400113 -0.00013483206065581304
2.8549999999999898e0 0.79182507884816322 0.58597377848687615 -0.00019462994731336375
2.8599999999999897e0 0.79173420848454423 0.58610262443060313 -0.00024326392612543333
2.8649999999999896e0 0.79162777575855447 0.58625464670901628 -0.00027881203140833917
2.8699999999999895e0 0.79151094418177392 0.58642181228863355 -0.00029977930152404989
2.8749999999999893e0 0.79138920542960767 0.58659550127706295 -0.00030509592370586529
2.8799999999999892e0 0.79126831560014954 0.58676677874805028 -0.00029417031232341985
2.8849999999999891e0 0.79115421252705842 0.58692667144878463 -0.00026698853745405664
2.889999999999989e0 0.79105288089032655 0.58706647347621033 -0.00022423327435069774
2.8949999999999889e0 0.79097014125843956 0.58717810260035119 -0.00016740341168807881
2.8999999999999887e0 0.79091135600115126 0.58725450112877253 -9.8899056282698259e-05
2.9049999999999886e0 0.79088106448003981 0.58729007776319742 -2.2030452557762065e-05
2.9099999999999885e0 0.79088257677980867 0.58728116809747466 5.9056982848544282e-05
2.9149999999999884e0 0.79091756794901158 0.58722646139633561 0.00013955263192501612
2.9199999999999883e0 0.79098572580334792 0.58712734425029456 0.00021425140572764383
2.9249999999999881e0 0.79108450924115592 0.58698810500682341 0.00027789848490566852
2.929999999999988e0 0.79120906166265936 0.58681594310842655 0.00032558540127843375
2.9349999999999879e0 0.79135231701569109 0.58662075130943903 0.0003531672158108291
2.9399999999999878e0 0.79150531971522475 0.58641465105398682 0.00035765600395805462
2.9449999999999877e0 0.79165775218533296 0.58621128417920765 0.0003375557097921817
2.9499999999999875e0 0.79179864375959652 0.58602490131326934 0.00029310402480215011
2.9549999999999874e0 0.79191721244459745 0.58586931371190387 0.00022638804413268538
2.9599999999999873e0 0.79200376595221533 0.58575679354200416 0.00014131365792766329
2.9649999999999872e0 0.79205057801223289 0.58569701957190001 4.3416213860607086e-05
2.9699999999999871e0 0.79205265806647673 0.5856961673231128 -6.0483013406959621e-05
2.9749999999999869e0 0.79200832663276399 0.58575623408059918 -0.00016275436204776645
2.9799999999999868e0 0.79191952753188832 0.58587466816758327 -0.00025554933719646941
2.9849999999999867e0 0.79179183621268212 0.58604434716610954 -0.00033144609181651619
2.9899999999999866e0 0.79163414185488168 0.58625393433115469 -0.00038408958834501756
2.9949999999999865e0 0.79145801416320383 0.58648860755207832 -0.00040878452759497019
2.9999999999999863e0 0.79127680532074385 0.58673111837835046 -0.00040296780550150947


==> plots/fmr/avg_y_commics_3.4nm.dat <==
t         my
4.999999996507249744e-03 5.930689018298921367e-01
9.999999996507266328e-03 5.923152302854383100e-01
1.499999999650724301e-02 5.911390032534781236e-01
1.999999999650720756e-02 5.896418755479089224e-01
2.499999999650722587e-02 5.879492747281196419e-01
2.999999999650730664e-02 5.861994597315285382e-01
3.499999999650739435e-02 5.845309067447678197e-01
3.999999999650748206e-02 5.830706148107528408e-01
4.499999999650756283e-02 5.819235046831847669e-01
4.999999999650740767e-02 5.811652814680939860e-01
5.499999999650723864e-02 5.808367483900626072e-01
5.999999999650707655e-02 5.809422289971696296e-01
6.499999999650690752e-02 5.814527501475956761e-01
6.999999999650674543e-02 5.823108181949978590e-01
7.499999999650656946e-02 5.834366835914782667e-01
7.999999999650640736e-02 5.847354386522226610e-01
8.499999999650624527e-02 5.861052834205462414e-01
8.999999999650608318e-02 5.874464781330871466e-01
9.499999999650590721e-02 5.886690188065544227e-01
9.999999999650573124e-02 5.896983422446410161e-01
1.049999999965055691e-01 5.904800365271356544e-01
1.099999999965054209e-01 5.909815059108958213e-01
1.149999999965052588e-01 5.911912917305437443e-01
1.199999999965050829e-01 5.911169212993322430e-01
1.249999999965049069e-01 5.907822635335463479e-01
1.299999999965047726e-01 5.902241839074712226e-01
1.349999999965045827e-01 5.894885589875493714e-01
1.399999999965044206e-01 5.886254731877104129e-01
1.449999999965042585e-01 5.876859731327489511e-01
1.499999999965040964e-01 5.867201022368300212e-01
1.549999999965039343e-01 5.857752863429550594e-01
1.599999999965037445e-01 5.848956840668315671e-01
1.649999999965035824e-01 5.841217384378729616e-01
1.699999999965034203e-01 5.834896523220691744e-01
1.749999999965032582e-01 5.830302504897745264e-01
1.799999999965030961e-01 5.827675233176828895e-01
1.849999999965029340e-01 5.827176059915959438e-01
1.899999999965027719e-01 5.828886120587185582e-01
1.949999999965026376e-01 5.832791016909328885e-01
1.999999999965024478e-01 5.838765869657884799e-01
2.049999999965022857e-01 5.846564358706280995e-01
2.099999999965021236e-01 5.855817413371928737e-01
2.149999999965019615e-01 5.866040547001519778e-01
2.199999999965017994e-01 5.876651684210525417e-01
2.249999999965016095e-01 5.886999371514202162e-01
2.299999999965014474e-01 5.896404621526244449e-01
2.349999999965013131e-01 5.904200679363512672e-01
2.399999999965011233e-01 5.909779297551785993e-01
2.449999999965009612e-01 5.912644726090546810e-01
2.499999999965007713e-01 5.912466529857491881e-01
2.549999999965006370e-01 5.909118648059281664e-01
2.599999999965004194e-01 5.902701198650636139e-01
2.649999999965002573e-01 5.893544003937564169e-01
2.699999999965001507e-01 5.882197435178786460e-01
2.749999999964999886e-01 5.869404649163109111e-01
2.799999999964998265e-01 5.856056265320144227e-01
2.849999999964996089e-01 5.843133616486133608e-01
2.899999999964994468e-01 5.831636852125732240e-01
2.949999999964992847e-01 5.822501202286730626e-01
2.999999999964991226e-01 5.816509806795451265e-01
3.049999999964989605e-01 5.814217373450623061e-01
3.099999999964987429e-01 5.815891767288809966e-01
3.149999999964986364e-01 5.821480240520416904e-01
3.199999999964984743e-01 5.830598724431454993e-01
3.249999999964983122e-01 5.842555000780230712e-01
3.299999999964981501e-01 5.856405245509979096e-01
3.349999999964979325e-01 5.871036951685936200e-01
3.399999999964977704e-01 5.885270329161779168e-01
3.449999999964976083e-01 5.897967350757796767e-01
3.499999999964974462e-01 5.908135016384250537e-01
3.549999999964972841e-01 5.915010160751706936e-01
3.599999999964971220e-01 5.918116052411939165e-01
3.649999999964970154e-01 5.917291221467446682e-01
3.699999999964968533e-01 5.912695410342917457e-01
3.749999999964966912e-01 5.904786689911143416e-01
3.799999999964965292e-01 5.894272230648844868e-01
3.849999999964963115e-01 5.882039563904054580e-01
3.899999999964961495e-01 5.869076095216463340e-01
3.949999999964959874e-01 5.856384692933563896e-01
3.999999999964958808e-01 5.844901664818511478e-01
4.049999999964957187e-01 5.835424556968489274e-01
4.099999999964955011e-01 5.828558770278171597e-01
4.149999999964953390e-01 5.824679711993550058e-01
4.199999999964951769e-01 5.823913031902274717e-01
4.249999999964950148e-01 5.826138443212657281e-01
4.299999999964948527e-01 5.831018452337185520e-01
4.349999999964946906e-01 5.838045100762732087e-01
4.399999999964944730e-01 5.846597178274883788e-01
4.449999999964943664e-01 5.855999247398424590e-01
4.499999999964942043e-01 5.865580060168454901e-01
4.549999999964940423e-01 5.874722679627780719e-01
4.599999999964938802e-01 5.882901367669246540e-01
4.649999999964936626e-01 5.889706320734794387e-01
4.699999999964935005e-01 5.894855313816410591e-01
4.749999999964933939e-01 5.898190151985658325e-01
4.799999999964931763e-01 5.899660785729071710e-01
4.849999999964930697e-01 5.899303864062624969e-01
4.899999999964927966e-01 5.897223757732840133e-01
4.949999999964926900e-01 5.893579922742371302e-01
4.999999999964924724e-01 5.888577463418962488e-01
5.049999999964923658e-01 5.882461736535216090e-01
5.099999999964922592e-01 5.875516721469213888e-01
5.149999999964920416e-01 5.868063672315849688e-01
5.199999999964919351e-01 5.860457665349523282e-01
5.249999999964917174e-01 5.853081230629747500e-01
5.299999999964914998e-01 5.846333436578671217e-01
5.349999999964912822e-01 5.840613992008407696e-01
5.399999999964911757e-01 5.836298464163652833e-01
5.449999999964909581e-01 5.833708101800111345e-01
5.499999999964908515e-01 5.833081674874829314e-01
5.549999999964907449e-01 5.834551542209633901e-01
5.599999999964906383e-01 5.838124330354482749e-01
5.649999999964904207e-01 5.843668541269548822e-01
5.699999999964903141e-01 5.850911093791725248e-01
5.749999999964900965e-01 5.859445173856255851e-01
5.799999999964898789e-01 5.868748427281107460e-01
5.849999999964896613e-01 5.878211530873898027e-01
5.899999999964895547e-01 5.887179855369818471e-01
5.949999999964893371e-01 5.895002266117732592e-01
5.999999999964892305e-01 5.901079964541103839e-01
6.049999999964890129e-01 5.904912535382563776e-01
6.099999999964889064e-01 5.906140432089480585e-01
6.149999999964886888e-01 5.904581206197868637e-01
6.199999999964885822e-01 5.900254745288827651e-01
6.249999999964883646e-01 5.893392701473582074e-01
6.299999999964881470e-01 5.884432378789443696e-01
6.349999999964879294e-01 5.873993040636834584e-01
6.399999999964879338e-01 5.862833144653880613e-01
6.449999999964877162e-01 5.851793379855116939e-01
6.499999999964876096e-01 5.841731200465986040e-01
6.549999999964873920e-01 5.833450530626004271e-01
6.599999999964872854e-01 5.827630430849922716e-01
6.649999999964870678e-01 5.824759518323161522e-01
6.699999999964869613e-01 5.825086647608146428e-01
6.749999999964867436e-01 5.828595618441946291e-01
6.799999999964865260e-01 5.835004825613171464e-01
6.849999999964863084e-01 5.843792389108898311e-01
6.899999999964862019e-01 5.854244517883399057e-01
6.949999999964859843e-01 5.865520477926666754e-01
6.999999999964858777e-01 5.876726561757791290e-01
7.049999999964856601e-01 5.886992327903489697e-01
7.099999999964855535e-01 5.895543345736756757e-01
7.149999999964853359e-01 5.901764456652442981e-01
7.199999999964852293e-01 5.905245074147684736e-01
7.249999999964858999e-01 5.905803327442893380e-01
7.299999999964896791e-01 5.903490779909600361e-01
7.349999999964935693e-01 5.898579174094933375e-01
7.399999999964974595e-01 5.891530434378147163e-01
7.449999999965012387e-01 5.882952471872150424e-01
7.499999999965050179e-01 5.873544516940806259e-01
7.549999999965090192e-01 5.864037132335535585e-01
7.599999999965129094e-01 5.855130632531300172e-01
7.649999999965166886e-01 5.847437809088584793e-01
7.699999999965204678e-01 5.841439115362463408e-01
7.749999999965243580e-01 5.837454083051221154e-01
7.799999999965282482e-01 5.835628989191899985e-01
7.849999999965320274e-01 5.835940361065404813e-01
7.899999999965359176e-01 5.838213677703273374e-01
7.949999999965398079e-01 5.842155094452763375e-01
7.999999999965436981e-01 5.847390480593903650e-01
8.049999999965474773e-01 5.853505293918090935e-01
8.099999999965512565e-01 5.860081303342730141e-01
8.149999999965551467e-01 5.866725672859144369e-01
8.199999999965591480e-01 5.873088819329256305e-01
8.249999999965629272e-01 5.878872050009257277e-01
8.299999999965667064e-01 5.883828933752724977e-01
8.349999999965705966e-01 5.887763722704362213e-01
8.399999999965744868e-01 5.890528168194273384e-01
8.449999999965782660e-01 5.892017764648088685e-01
8.499999999965822672e-01 5.892170246368618747e-01
8.549999999965860464e-01 5.890967914835998354e-01
8.599999999965898256e-01 5.888442678908386574e-01
8.649999999965937159e-01 5.884682535113568980e-01
8.699999999965976061e-01 5.879837962990220879e-01
8.749999999966013853e-01 5.874125493807771381e-01
8.799999999966051645e-01 5.867825752932246397e-01
8.849999999966090547e-01 5.861275017613379879e-01
8.899999999966130559e-01 5.854851284795056232e-01
8.949999999966168351e-01 5.848955913882074586e-01
8.999999999966206143e-01 5.843989991316063115e-01
9.049999999966246156e-01 5.840325698930117770e-01
9.099999999966283948e-01 5.838275282346185868e-01
9.149999999966321740e-01 5.838060986658569762e-01
9.199999999966360642e-01 5.839789167673421488e-01
9.249999999966399544e-01 5.843431655662588708e-01
9.299999999966438446e-01 5.848817055743588122e-01
9.349999999966476238e-01 5.855633993562003869e-01
9.399999999966514030e-01 5.863446270809636873e-01
9.449999999966554043e-01 5.871719278090555827e-01
9.499999999966592945e-01 5.879857294411340307e-01
9.549999999966630737e-01 5.887249434174506302e-01
9.599999999966668529e-01 5.893319534483636435e-01
9.649999999966708542e-01 5.897574642452463323e-01
9.699999999966747444e-01 5.899647723818610690e-01
9.749999999966785236e-01 5.899331520589696787e-01
9.799999999966823028e-01 5.896600527954830584e-01
9.849999999966860820e-01 5.891618525832588160e-01
9.899999999966899722e-01 5.884730964130350239e-01
9.949999999966937514e-01 5.876442291088104231e-01
9.999999999966977526e-01 5.867378537663830995e-01
1.004999999996701643e+00 5.858237315642481624e-01
1.009999999996705311e+00 5.849729908726946093e-01
1.014999999996709423e+00 5.842521338601857073e-01
1.019999999996713091e+00 5.837173800677928348e-01
1.024999999996716982e+00 5.834098169365353748e-01
1.029999999996720872e+00 5.833518595082517466e-01
1.034999999996724762e+00 5.835454390616167109e-01
1.039999999996728652e+00 5.839720812602376965e-01
1.044999999996732543e+00 5.845948207450557543e-01
1.049999999996736211e+00 5.853617463692889489e-01
1.054999999996740101e+00 5.862107720284465140e-01
1.059999999996743769e+00 5.870750761044651878e-01
1.064999999996747881e+00 5.878886474993658684e-01
1.069999999996751772e+00 5.885915090333241340e-01
1.074999999996755440e+00 5.891343060202617332e-01
1.079999999996759330e+00 5.894819163019184849e-01
1.084999999996763220e+00 5.896157617412692842e-01
1.089999999996767110e+00 5.895346462423024514e-01
1.094999999996771001e+00 5.892540837177355773e-01
1.099999999996774669e+00 5.888042023243901246e-01
1.104999999996778559e+00 5.882264499531788537e-01
1.109999999996782449e+00 5.875694535747789660e-01
1.114999999996786118e+00 5.868845019143775765e-01
1.119999999996790230e+00 5.862211121429627969e-01
1.124999999996794120e+00 5.856231025050858685e-01
1.129999999996798010e+00 5.851255895479340330e-01
1.134999999996801900e+00 5.847532171140219504e-01
1.139999999996805569e+00 5.845196759850151969e-01
1.144999999996809459e+00 5.844283319087592021e-01
1.149999999996813349e+00 5.844736369915215501e-01
1.154999999996817239e+00 5.846429985845582600e-01
1.159999999996821129e+00 5.849187883379248776e-01
1.164999999996824798e+00 5.852801887592933294e-01
1.169999999996828688e+00 5.857047028888445750e-01
1.174999999996832578e+00 5.861692838045841070e-01
1.179999999996836246e+00 5.866510810269043308e-01
1.184999999996840137e+00 5.871278421045592610e-01
1.189999999996844249e+00 5.875780921726028172e-01
1.194999999996848139e+00 5.879812867553115829e-01
1.199999999996852029e+00 5.883181001420543232e-01
1.204999999996855697e+00 5.885708969202706475e-01
1.209999999996859588e+00 5.887244060008292035e-01
1.214999999996863478e+00 5.887666277833941697e-01
1.219999999996867146e+00 5.886899294605317801e-01
1.224999999996871036e+00 5.884922032961381611e-01
1.229999999996874926e+00 5.881779443974238797e-01
1.234999999996878817e+00 5.877590934170177084e-01
1.239999999996882707e+00 5.872554489362041830e-01
1.244999999996886375e+00 5.866944192048851869e-01
1.249999999996890265e+00 5.861099618514172827e-01
1.254999999996894156e+00 5.855407225973918717e-01
1.259999999996897824e+00 5.850274674683000331e-01
1.264999999996902158e+00 5.846099544102671963e-01
1.269999999996905826e+00 5.843234936325470974e-01
1.274999999996909716e+00 5.841955425990662532e-01
1.279999999996913607e+00 5.842427211103824458e-01
1.284999999996917275e+00 5.844686040585715947e-01
1.289999999996921165e+00 5.848625926249466644e-01
1.294999999996924833e+00 5.854000923726968564e-01
1.299999999996928945e+00 5.860440479581872086e-01
1.304999999996932836e+00 5.867476728222873472e-01
1.309999999996936504e+00 5.874581078716356597e-01
1.314999999996940394e+00 5.881207031373696381e-01
1.319999999996944284e+00 5.886835651911591638e-01
1.324999999996948175e+00 5.891019534021874060e-01
1.329999999996952065e+00 5.893420992377508272e-01
1.334999999996955733e+00 5.893841144563201073e-01
1.339999999996959845e+00 5.892237494406663556e-01
1.344999999996963735e+00 5.888728327408689900e-01
1.349999999996967404e+00 5.883583501110880576e-01
1.354999999996971294e+00 5.877202671157231162e-01
1.359999999996974962e+00 5.870082837406648268e-01
1.364999999996978852e+00 5.862777574446367268e-01
1.369999999996982742e+00 5.855851087090306883e-01
1.374999999996986633e+00 5.849831381888569437e-01
1.379999999996990523e+00 5.845167213790524174e-01
1.384999999996994413e+00 5.842192571244437804e-01
1.389999999996998303e+00 5.841101502568170067e-01
1.394999999997002194e+00 5.841935355943038699e-01
1.399999999997005862e+00 5.844583303876149660e-01
1.404999999997009752e+00 5.848795582989939623e-01
1.409999999997013642e+00 5.854207875163641717e-01
1.414999999997017532e+00 5.860374667612124888e-01
1.419999999997021423e+00 5.866808649496514372e-01
1.424999999997025091e+00 5.873022204361043608e-01
1.429999999997028981e+00 5.878566906118094515e-01
1.434999999997032871e+00 5.883067721359785951e-01
1.439999999997036539e+00 5.886249291486504998e-01
1.444999999997040430e+00 5.887952161853798883e-01
1.449999999997044320e+00 5.888137787343411533e-01
1.454999999997047988e+00 5.886882494132127386e-01
1.459999999997051878e+00 5.884361798545048039e-01
1.464999999997055768e+00 5.880827320122676838e-01
1.469999999997059659e+00 5.876579301453667137e-01
1.474999999997063771e+00 5.871938370410351160e-01
1.479999999997067439e+00 5.867219819204333442e-01
1.484999999997071329e+00 5.862712498771146530e-01
1.489999999997075220e+00 5.858663401230581602e-01
1.494999999997078888e+00 5.855268344494453103e-01
1.499999999997082778e+00 5.852668527173433555e-01
1.504999999997086446e+00 5.850951923466347626e-01
1.509999999997090558e+00 5.850157896748904296e-01
1.514999999997094449e+00 5.850283405173094531e-01
1.519999999997098117e+00 5.851289378002794139e-01
1.524999999997102229e+00 5.853106096168131378e-01
1.529999999997105897e+00 5.855637041286487765e-01
1.534999999997109787e+00 5.858761455369910776e-01
1.539999999997113678e+00 5.862336207359923890e-01
1.544999999997117568e+00 5.866197438852412960e-01
1.549999999997121458e+00 5.870162402657499445e-01
1.554999999997125348e+00 5.874032305063247028e-01
1.559999999997129017e+00 5.877597282449760208e-01
1.564999999997132907e+00 5.880644343492757997e-01
1.569999999997136575e+00 5.882968523910423464e-01
1.574999999997140465e+00 5.884386961255658743e-01
1.579999999997144355e+00 5.884754966520395758e-01
1.584999999997148246e+00 5.883982476709714859e-01
1.589999999997152358e+00 5.882048865162879947e-01
1.594999999997156026e+00 5.879014110698481677e-01
1.599999999997159916e+00 5.875024437759874818e-01
1.604999999997163806e+00 5.870310570458431298e-01
1.609999999997167475e+00 5.865177244569251824e-01
1.614999999997171365e+00 5.859983882865829052e-01
1.619999999997175477e+00 5.855117767194663037e-01
1.624999999997179145e+00 5.850962090391399473e-01
1.629999999997183036e+00 5.847861983385813645e-01
1.634999999997186704e+00 5.846092054977429786e-01
1.639999999997190594e+00 5.845828969751010185e-01
1.644999999997194484e+00 5.847132033210001856e-01
1.649999999997198152e+00 5.849933964726748981e-01
1.654999999997202487e+00 5.854043207668262472e-01
1.659999999997206155e+00 5.859157955294653775e-01
1.664999999997210045e+00 5.864890564806258810e-01
1.669999999997213935e+00 5.870799783791319504e-01
1.674999999997217603e+00 5.876427598062602398e-01
1.679999999997221494e+00 5.881337365762127067e-01
1.684999999997225384e+00 5.885149942301078907e-01
1.689999999997229052e+00 5.887574706928899726e-01
1.694999999997233164e+00 5.888432905528299122e-01
1.699999999997236833e+00 5.887671405547679759e-01
1.704999999997240723e+00 5.885365708282491726e-01
1.709999999997244613e+00 5.881712023953521440e-01
1.714999999997248281e+00 5.877009348367873143e-01
1.719999999997252171e+00 5.871633431212027743e-01
1.724999999997256062e+00 5.866005046231731468e-01
1.729999999997260174e+00 5.860555197108578973e-01
1.734999999997264064e+00 5.855690126164959652e-01
1.739999999997267732e+00 5.851759185625927673e-01
1.744999999997271622e+00 5.849028446440540652e-01
1.749999999997275513e+00 5.847662293943710621e-01
1.754999999997279181e+00 5.847714380969207815e-01
1.759999999997283071e+00 5.849128297787148378e-01
1.764999999997286961e+00 5.851747300447188715e-01
1.769999999997290852e+00 5.855331646708326065e-01
1.774999999997294742e+00 5.859581664882588248e-01
1.779999999997298410e+00 5.864164453304291369e-01
1.784999999997302300e+00 5.868741799081347299e-01
1.789999999997306412e+00 5.872996664930077992e-01
1.794999999997310081e+00 5.876655817147172778e-01
1.799999999997313971e+00 5.879506844297136547e-01
1.804999999997317861e+00 5.881408611383130980e-01
1.809999999997321751e+00 5.882294926052844541e-01
1.814999999997325641e+00 5.882171857105876756e-01
1.819999999997329310e+00 5.881109719076620390e-01
1.824999999997333200e+00 5.879231117894626601e-01
1.829999999997337090e+00 5.876696667565707299e-01
1.834999999997340758e+00 5.873690139842061564e-01
1.839999999997344871e+00 5.870404729013838363e-01
1.844999999997348539e+00 5.867031599953252963e-01
1.849999999997352651e+00 5.863751141341472239e-01
1.854999999997356541e+00 5.860726751874536511e-01
1.859999999997360209e+00 5.858100719025812753e-01
1.864999999997363878e+00 5.855991680006836786e-01
1.869999999997367768e+00 5.854493122276426265e-01
1.874999999997371436e+00 5.853672412551108595e-01
1.879999999997375992e+00 5.853569932003164222e-01
1.884999999997379438e+00 5.854197967015614124e-01
1.889999999997383551e+00 5.855539144108863336e-01
1.894999999997387219e+00 5.857544505890447395e-01
1.899999999997391109e+00 5.860131713912192231e-01
1.904999999997394777e+00 5.863184118871634931e-01
1.909999999997398668e+00 5.866551457956458160e-01
1.914999999997402780e+00 5.870052885014309663e-01
1.919999999997406448e+00 5.873483023758376831e-01
1.924999999997410338e+00 5.876621589732511364e-01
1.929999999997414006e+00 5.879246702745241082e-01
1.934999999997417897e+00 5.881151365264029041e-01
1.939999999997421565e+00 5.882161855305606535e-01
1.944999999997425677e+00 5.882156110872305277e-01
1.949999999997429567e+00 5.881079738594360284e-01
1.954999999997433680e+00 5.878957298614139182e-01
1.959999999997437348e+00 5.875897053460868991e-01
1.964999999997441238e+00 5.872088128716479449e-01
1.969999999997444906e+00 5.867789772886431443e-01
1.974999999997448796e+00 5.863313182994379646e-01
1.979999999997452464e+00 5.858997243247242581e-01
1.984999999997456577e+00 5.855180345797177388e-01
1.989999999997460467e+00 5.852171004835338142e-01
1.994999999997464135e+00 5.850220177153401258e-01
1.999999999997468025e+00 5.849498092104253866e-01
2.004999999997471694e+00 5.850077923952470282e-01
2.009999999997475584e+00 5.851927872284492516e-01
2.014999999997479474e+00 5.854912414658300923e-01
2.019999999997483364e+00 5.858802771093390982e-01
2.024999999997487254e+00 5.863295826795283938e-01
2.029999999997491589e+00 5.868039842847838639e-01
2.034999999997495035e+00 5.872664468208788069e-01
2.039999999997498925e+00 5.876812125888786209e-01
2.044999999997502815e+00 5.880167810029804931e-01
2.049999999997506706e+00 5.882484586897696044e-01
2.054999999997510152e+00 5.883602615531695612e-01
2.059999999997514042e+00 5.883460229713578515e-01
2.064999999997518376e+00 5.882096385804680416e-01
2.069999999997521822e+00 5.879644510404400393e-01
2.074999999997525713e+00 5.876318538696008176e-01
2.079999999997530047e+00 5.872392710475947686e-01
2.084999999997533493e+00 5.868177283800886102e-01
2.089999999997537383e+00 5.863992539766900158e-01
2.094999999997541273e+00 5.860143347460025076e-01
2.099999999997545164e+00 5.856896307978505245e-01
2.104999999997549054e+00 5.854461153634519244e-01
2.109999999997552944e+00 5.852977644032663074e-01
2.114999999997556834e+00 5.852508721553546511e-01
2.119999999997560280e+00 5.853040192718997892e-01
2.124999999997564171e+00 5.854486642893375059e-01
2.129999999997568061e+00 5.856702669388901272e-01
2.134999999997571951e+00 5.859498006617959165e-01
2.139999999997575841e+00 5.862654892092629133e-01
2.144999999997580176e+00 5.865946030034089320e-01
2.149999999997583622e+00 5.869151601784495798e-01
2.154999999997587512e+00 5.872073940463338193e-01
2.159999999997591402e+00 5.874548811094358891e-01
2.164999999997595292e+00 5.876452707114645513e-01
2.169999999997599183e+00 5.877706089258880606e-01
2.174999999997603073e+00 5.878272983461759749e-01
2.179999999997606963e+00 5.878157757684808749e-01
2.184999999997610409e+00 5.877400073239141820e-01
2.189999999997614299e+00 5.876068889657433125e-01
2.194999999997618190e+00 5.874256157912256526e-01
2.199999999997622080e+00 5.872070668482524125e-01
2.204999999997625526e+00 5.869632428872914032e-01
2.209999999997629860e+00 5.867067802979135660e-01
2.214999999997633751e+00 5.864505423111296967e-01
2.219999999997637197e+00 5.862072674977396591e-01
2.224999999997641531e+00 5.859892411978312454e-01
2.229999999997645421e+00 5.858079489795888772e-01
2.234999999997648867e+00 5.856736774907747023e-01
2.239999999997653202e+00 5.855950475729981841e-01
2.244999999997656648e+00 5.855784862521167256e-01
2.249999999997660538e+00 5.856276600724359405e-01
2.254999999997664428e+00 5.857429089052894611e-01
2.259999999997668318e+00 5.859207461198088218e-01
2.264999999997672653e+00 5.861535204180747805e-01
2.269999999997675655e+00 5.864293472399848550e-01
2.274999999997680433e+00 5.867324029216978154e-01
2.279999999997683879e+00 5.870436357383195247e-01
2.284999999997687770e+00 5.873418922662843045e-01
2.289999999997691660e+00 5.876053959879448119e-01
2.294999999997695550e+00 5.878134617982840870e-01
2.299999999997699440e+00 5.879482944339959882e-01
2.304999999997703330e+00 5.879966990697250706e-01
2.309999999997707221e+00 5.879515236612342655e-01
2.314999999997710667e+00 5.878126602245834498e-01
2.319999999997714557e+00 5.875874662146446381e-01
2.324999999997718447e+00 5.872905262064964660e-01
2.329999999997722337e+00 5.869427441960131109e-01
2.334999999997726228e+00 5.865698246258395088e-01
2.339999999997730118e+00 5.862002596553839151e-01
2.344999999997734008e+00 5.858629884420726297e-01
2.349999999997737454e+00 5.855849292817107976e-01
2.354999999997741789e+00 5.853886080134205194e-01
2.359999999997745235e+00 5.852901151586535899e-01
2.364999999997749125e+00 5.852976099566388202e-01
2.369999999997753015e+00 5.854105403987653888e-01
2.374999999997756905e+00 5.856196683417105309e-01
2.379999999997760796e+00 5.859078970488447169e-01
2.384999999997764686e+00 5.862518133088840955e-01
2.389999999997768576e+00 5.866237854755568248e-01
2.394999999997772022e+00 5.869944056194407178e-01
2.399999999997775912e+00 5.873350331840626604e-01
2.404999999997779803e+00 5.876201925761528333e-01
2.409999999997784137e+00 5.878295987555213209e-01
2.414999999997788027e+00 5.879496337411082019e-01
2.419999999997791917e+00 5.879741688442537972e-01
2.424999999997795808e+00 5.879047067236853330e-01
2.429999999997799254e+00 5.877498844630064667e-01
2.434999999997803588e+00 5.875244257343094079e-01
2.439999999997807034e+00 5.872476627623627321e-01
2.444999999997810924e+00 5.869417744880409682e-01
2.449999999997814815e+00 5.866299049314902536e-01
2.454999999997818705e+00 5.863343298528579384e-01
2.459999999997822595e+00 5.860748268805163752e-01
2.464999999997826041e+00 5.858673738494564187e-01
2.469999999997830376e+00 5.857232564831367227e-01
2.474999999997833822e+00 5.856486195590603350e-01
2.479999999997837712e+00 5.856444546567191045e-01
2.484999999997842046e+00 5.857069840766566671e-01
2.489999999997845492e+00 5.858283701064366245e-01
2.494999999997849383e+00 5.859976512638073176e-01
2.499999999997853273e+00 5.862017905988169408e-01
2.504999999997857163e+00 5.864267236811162576e-01
2.509999999997860609e+00 5.866583149176920475e-01
2.514999999997864943e+00 5.868831620838830254e-01
2.519999999997868834e+00 5.870892207480203906e-01
2.524999999997872280e+00 5.872662458929568396e-01
2.529999999997876614e+00 5.874060650424716146e-01
2.534999999997880060e+00 5.875027078573049621e-01
2.539999999997884395e+00 5.875524260703094415e-01
2.544999999997887841e+00 5.875536449811121775e-01
2.549999999997892175e+00 5.875068871929306491e-01
2.554999999997895621e+00 5.874146960966440956e-01
2.559999999997899511e+00 5.872815651601824838e-01
2.564999999997903846e+00 5.871138593958243890e-01
2.569999999997907292e+00 5.869197039422300310e-01
2.574999999997911182e+00 5.867088112302057956e-01
2.579999999997915072e+00 5.864922199205115927e-01
2.584999999997918962e+00 5.862819232934035618e-01
2.589999999997922409e+00 5.860903706094274801e-01
2.594999999997926299e+00 5.859298343023499056e-01
2.599999999997930633e+00 5.858116538668436402e-01
2.604999999997934079e+00 5.857453948470002780e-01
2.609999999997937969e+00 5.857379904515478408e-01
2.614999999997941860e+00 5.857929530883171365e-01
2.619999999997945750e+00 5.859097492231255533e-01
2.624999999997949196e+00 5.860834260968058596e-01
2.629999999997953530e+00 5.863045653864776829e-01
2.634999999997957421e+00 5.865596163585817813e-01
2.639999999997960867e+00 5.868316286671546589e-01
2.644999999997965201e+00 5.871013633352840655e-01
2.649999999997968647e+00 5.873487128115429945e-01
2.654999999997972537e+00 5.875543150685965665e-01
2.659999999997976428e+00 5.877012138643965544e-01
2.664999999997980762e+00 5.877764054670957528e-01
2.669999999997984652e+00 5.877721198129116642e-01
2.674999999997988098e+00 5.876867042124462870e-01
2.679999999997992433e+00 5.875250067474298010e-01
2.684999999997995879e+00 5.872981957545138076e-01
2.689999999997999769e+00 5.870230021169130508e-01
2.694999999998003659e+00 5.867204289734981870e-01
2.699999999998007549e+00 5.864140319699808757e-01
2.704999999998011440e+00 5.861279239555515774e-01
2.709999999998015330e+00 5.858846925081534485e-01
2.714999999998019220e+00 5.857034312618885075e-01
2.719999999998022666e+00 5.855980770343011121e-01
2.724999999998026556e+00 5.855762175368146583e-01
2.729999999998030447e+00 5.856384901990334679e-01
2.734999999998034337e+00 5.857786315367746743e-01
2.739999999998038227e+00 5.859841638252494267e-01
2.744999999998042117e+00 5.862376336900653184e-01
2.749999999998046007e+00 5.865182587250343804e-01
2.754999999998049454e+00 5.868038018631671626e-01
2.759999999998053788e+00 5.870724821854516051e-01
2.764999999998057234e+00 5.873047433828768593e-01
2.769999999998061124e+00 5.874847304795658420e-01
2.774999999998065014e+00 5.876013638211745604e-01
2.779999999998068905e+00 5.876489427650531949e-01
2.784999999998073239e+00 5.876272590625012393e-01
2.789999999998076685e+00 5.875412481240938067e-01
2.794999999998081019e+00 5.874002478820330442e-01
2.799999999998084022e+00 5.872169640158074744e-01
2.804999999998088356e+00 5.870062560308663135e-01
2.809999999998092246e+00 5.867838627018698849e-01
2.814999999998096136e+00 5.865651794269741703e-01
2.819999999998100026e+00 5.863641859680157609e-01
2.824999999998103917e+00 5.861926021257504171e-01
2.829999999998107807e+00 5.860593206739611594e-01
2.834999999998111253e+00 5.859701318198340392e-01
2.839999999998115587e+00 5.859277171487634606e-01
2.844999999998119034e+00 5.859318625886396070e-01
2.849999999998122924e+00 5.859798251634696920e-01
2.854999999998126814e+00 5.860667864716953002e-01
2.859999999998130704e+00 5.861863331092868057e-01
2.864999999998134594e+00 5.863309174458609663e-01
2.869999999998138041e+00 5.864922688509526250e-01
2.874999999998142375e+00 5.866617433838380302e-01
2.879999999998145821e+00 5.868306171521797676e-01
2.884999999998149711e+00 5.869903426781746258e-01
2.889999999998154045e+00 5.871327948339570835e-01
2.894999999998157492e+00 5.872505299457428940e-01
2.899999999998148059e+00 5.873370699273818829e-01
2.904999999998135518e+00 5.873872087689854249e-01
2.909999999998123421e+00 5.873973268593291053e-01
2.914999999998110880e+00 5.873656907111394210e-01
2.919999999998098783e+00 5.872927102448949332e-01
2.924999999998086686e+00 5.871811219286499073e-01
2.929999999998074145e+00 5.870360640837661848e-01
2.934999999998062048e+00 5.868650115934974654e-01
2.939999999998049951e+00 5.866775428917623270e-01
2.944999999998037854e+00 5.864849239332671216e-01
2.949999999998025757e+00 5.862995108397528465e-01
2.954999999998012772e+00 5.861339918074931488e-01
2.959999999998000675e+00 5.860005073898950645e-01
2.964999999997988578e+00 5.859097066229297379e-01
2.969999999997976481e+00 5.858698143790650459e-01
2.974999999997964384e+00 5.858857992806372206e-01
2.979999999997951843e+00 5.859587361751363854e-01
2.984999999997939746e+00 5.860854488241546978e-01
2.989999999997927649e+00 5.862584962765454710e-01
2.994999999997915552e+00 5.864665328111576814e-01
2.999999999997903455e+00 5.866950321311280581e-01


==> plots/fmr/dft_y_commics_3.4nm.dat <==
frequency       density
1.000000000000000056e-01 1.849746678047234339e-05
2.000000000000000111e-01 1.563157965446086773e-05
3.000000000000000444e-01 1.396714485285765319e-05
4.000000000000000222e-01 1.335097193844224798e-05
5.000000000000000000e-01 1.339560154078078077e-05
6.000000000000000888e-01 1.387515364221596282e-05
7.000000000000000666e-01 1.467480153002202362e-05
8.000000000000000444e-01 1.574021277654102732e-05
9.000000000000000222e-01 1.704737807747974551e-05
1.000000000000000000e+00 1.857979546724716267e-05
1.100000000000000089e+00 2.032836447797139670e-05
1.200000000000000178e+00 2.229140190132546622e-05
1.300000000000000044e+00 2.447133399372905288e-05
1.400000000000000133e+00 2.687283152337811691e-05
1.500000000000000000e+00 2.950194171473419534e-05
1.600000000000000089e+00 3.236534247991409042e-05
1.700000000000000178e+00 3.546845361548817572e-05
1.800000000000000044e+00 3.881906956612146095e-05
1.900000000000000133e+00 4.244189680964578038e-05
2.000000000000000000e+00 4.636326991856835482e-05
2.100000000000000089e+00 5.059332038250671310e-05
2.200000000000000178e+00 5.514345024424343575e-05
2.300000000000000266e+00 6.003214998372654638e-05
2.400000000000000355e+00 6.528443948727549089e-05
2.500000000000000000e+00 7.093159294865778689e-05
2.600000000000000089e+00 7.699435647711357663e-05
2.700000000000000178e+00 8.345499972608817253e-05
2.800000000000000266e+00 9.027281144587999081e-05
2.900000000000000355e+00 9.738225840038265821e-05
3.000000000000000000e+00 1.049174115209137255e-04
3.100000000000000089e+00 1.132271449477334003e-04
3.200000000000000178e+00 1.223109835674527030e-04
3.300000000000000266e+00 1.320877908207065791e-04
3.400000000000000355e+00 1.425864629422301708e-04
3.500000000000000000e+00 1.539430675548373749e-04
3.600000000000000089e+00 1.664736812763477445e-04
3.700000000000000178e+00 1.805209009765423823e-04
3.800000000000000266e+00 1.955759579496604839e-04
3.900000000000000355e+00 2.111011207484623055e-04
4.000000000000000000e+00 2.274982073044331372e-04
4.100000000000000533e+00 2.451621726205500647e-04
4.200000000000000178e+00 2.643129556590509714e-04
4.300000000000000711e+00 2.851191970486347525e-04
4.400000000000000355e+00 3.077503177766265996e-04
4.500000000000000000e+00 3.323975626123613848e-04
4.600000000000000533e+00 3.592841942552829453e-04
4.700000000000000178e+00 3.886703562110509214e-04
4.800000000000000711e+00 4.208548022283889901e-04
4.900000000000000355e+00 4.561822085277100368e-04
5.000000000000000000e+00 4.950546812037902962e-04
5.100000000000000533e+00 5.379412005395031943e-04
5.200000000000000178e+00 5.853700989556236307e-04
5.300000000000000711e+00 6.378441521868949632e-04
5.400000000000000355e+00 6.955970618811383984e-04
5.500000000000000000e+00 7.586416116388075299e-04
5.600000000000000533e+00 8.286319285879129720e-04
5.700000000000000178e+00 9.086917565899879168e-04
5.800000000000000711e+00 1.000250308234784322e-03
5.900000000000000355e+00 1.104471757791855189e-03
6.000000000000000000e+00 1.223321169339877928e-03
6.100000000000000533e+00 1.359392403027434625e-03
6.200000000000000178e+00 1.515841422667918654e-03
6.300000000000000711e+00 1.696923353046195281e-03
6.400000000000000355e+00 1.908471858401928440e-03
6.500000000000000000e+00 2.157796963658887516e-03
6.600000000000000533e+00 2.454154471374774341e-03
6.700000000000000178e+00 2.809849354122077696e-03
6.800000000000000711e+00 3.241586218700968653e-03
6.900000000000000355e+00 3.772448904953794920e-03
7.000000000000000000e+00 4.435005313821864872e-03
7.100000000000000533e+00 5.276097715552912487e-03
7.200000000000000178e+00 6.365030672619255252e-03
7.300000000000000711e+00 7.808630579934686643e-03
7.400000000000000355e+00 9.778044161611562299e-03
7.500000000000000888e+00 1.256052921119914928e-02
7.600000000000000533e+00 1.666760389801367342e-02
7.700000000000000178e+00 2.308023081328804127e-02
7.800000000000000711e+00 3.386674977772289458e-02
7.900000000000000355e+00 5.396549999505630135e-02
8.000000000000000000e+00 9.727813962680048609e-02
8.099999999999999645e+00 2.113368791466138652e-01
8.200000000000001066e+00 5.389335064245882601e-01
8.300000000000000711e+00 6.111157021826290059e-01
8.400000000000000355e+00 2.452200714892797395e-01
8.500000000000000000e+00 1.086727754710640481e-01
8.600000000000001421e+00 5.865033906285294779e-02
8.700000000000001066e+00 3.611285572168853458e-02
8.800000000000000711e+00 2.425596278343567641e-02
8.900000000000000355e+00 1.729774707716796867e-02
9.000000000000000000e+00 1.287776103896213879e-02
9.100000000000001421e+00 9.902516650682742158e-03
9.200000000000001066e+00 7.808169890870706419e-03
9.300000000000000711e+00 6.273574805766589380e-03
9.400000000000000355e+00 5.108989497861857187e-03
9.500000000000000000e+00 4.201453797574007665e-03
9.600000000000001421e+00 3.478460871460309790e-03
9.700000000000001066e+00 2.890604240210475819e-03
9.800000000000000711e+00 2.403249098877420237e-03
9.900000000000000355e+00 1.991563110562317995e-03
1.000000000000000000e+01 1.637471752370865414e-03
1.010000000000000142e+01 1.327612298054982320e-03
1.020000000000000107e+01 1.052006300917175804e-03
1.030000000000000071e+01 8.034103663207973253e-04
1.040000000000000036e+01 5.773350429308349947e-04
1.050000000000000000e+01 3.731244973147621394e-04
1.060000000000000142e+01 1.974526582880936382e-04
1.070000000000000107e+01 7.448309985038193499e-05
1.080000000000000071e+01 7.735076570345494266e-05
1.090000000000000036e+01 4.397973928605821911e-04
1.100000000000000000e+01 2.029849969704434175e-03
1.110000000000000142e+01 8.545550242514207348e-03
1.120000000000000107e+01 2.509478120784586208e-02
1.130000000000000071e+01 2.041408318722198398e-02
1.140000000000000036e+01 1.137849924269173502e-02
1.150000000000000000e+01 7.238891260004522155e-03
1.160000000000000142e+01 5.177184521847622012e-03
1.170000000000000107e+01 3.989168447551408661e-03
1.180000000000000071e+01 3.224850647896788762e-03
1.190000000000000036e+01 2.734451702200244288e-03
1.200000000000000000e+01 2.526410616162774216e-03
1.210000000000000142e+01 2.272597194936355151e-03
1.220000000000000107e+01 2.014351544824054523e-03
1.230000000000000071e+01 1.806480223989777745e-03
1.240000000000000036e+01 1.638114453085847463e-03
1.250000000000000000e+01 1.498239182893772777e-03
1.260000000000000142e+01 1.379446030792799184e-03
1.270000000000000107e+01 1.276687297926921288e-03
1.280000000000000071e+01 1.186343921478437901e-03
1.290000000000000036e+01 1.105691694722863447e-03
1.300000000000000000e+01 1.032571706229648903e-03
1.310000000000000142e+01 9.651319268400474589e-04
1.320000000000000107e+01 9.016043103349212495e-04
1.330000000000000071e+01 8.400645970888111864e-04
1.340000000000000036e+01 7.781377908337739355e-04
1.350000000000000000e+01 7.129287785657361211e-04
1.360000000000000142e+01 6.445694822133728576e-04
1.370000000000000107e+01 6.141780299691854995e-04
1.380000000000000071e+01 7.879893822505001401e-04
1.390000000000000036e+01 8.811663302453186805e-04
1.400000000000000000e+01 8.264137269563972231e-04
1.410000000000000142e+01 7.674805395563407589e-04
1.420000000000000107e+01 7.199516292214678224e-04
1.430000000000000071e+01 6.811105510445881767e-04
1.440000000000000036e+01 6.482296866094904584e-04
1.450000000000000178e+01 6.195735126238850711e-04
1.460000000000000142e+01 5.940576381861794068e-04
1.470000000000000107e+01 5.709751677965822260e-04
1.480000000000000071e+01 5.498372381705818497e-04
1.490000000000000036e+01 5.302809516530551312e-04
1.500000000000000178e+01 5.120151646637874842e-04
1.510000000000000142e+01 4.948235693602079897e-04
1.520000000000000107e+01 4.789508259887875806e-04
1.530000000000000071e+01 4.664807089243915949e-04
1.540000000000000036e+01 4.553860050052476339e-04
1.550000000000000178e+01 4.427395568184695242e-04
1.560000000000000142e+01 4.303423756112819396e-04
1.570000000000000107e+01 4.186921110283797092e-04
1.580000000000000071e+01 4.078170962279939861e-04
1.590000000000000036e+01 3.977021859505093797e-04
1.600000000000000000e+01 3.883501279444290114e-04
1.610000000000000142e+01 3.797723586151681148e-04
1.619999999999999929e+01 3.718975991013412298e-04
1.630000000000000071e+01 3.641553419764059730e-04
1.640000000000000213e+01 3.540484770045915154e-04
1.650000000000000000e+01 3.365735233675259713e-04
1.660000000000000142e+01 3.158075301275063804e-04
1.669999999999999929e+01 3.019306156783600780e-04
1.680000000000000071e+01 2.927743695810525962e-04
1.690000000000000213e+01 2.846102924991833222e-04
1.700000000000000000e+01 2.760058546363333394e-04
1.710000000000000142e+01 2.669904068298067576e-04
1.720000000000000284e+01 2.618111034822972528e-04
1.730000000000000071e+01 2.671012700426351745e-04
1.740000000000000213e+01 2.698910484158611317e-04
1.750000000000000000e+01 2.779826261640260345e-04
1.760000000000000142e+01 2.800191521417033733e-04
1.770000000000000284e+01 2.738476453784132228e-04
1.780000000000000071e+01 2.666347589936740310e-04
1.790000000000000213e+01 2.599337184932380023e-04
1.800000000000000000e+01 2.538263415489026777e-04
1.810000000000000142e+01 2.482049412330013943e-04
1.820000000000000284e+01 2.429694445539154870e-04
1.830000000000000071e+01 2.380469635490525078e-04
1.840000000000000213e+01 2.333864117065466263e-04
1.850000000000000000e+01 2.289520250783855346e-04
1.860000000000000142e+01 2.247188300550121906e-04
1.870000000000000284e+01 2.206698536272196076e-04
1.880000000000000071e+01 2.167946493884192029e-04
1.890000000000000213e+01 2.130885700127462630e-04
1.900000000000000000e+01 2.095514137779213909e-04
1.910000000000000142e+01 2.061801682316836916e-04
1.920000000000000284e+01 2.029332525246615852e-04
1.930000000000000071e+01 1.995839495905408058e-04
1.940000000000000213e+01 1.953994609682106688e-04
1.950000000000000000e+01 1.898678130585184102e-04
1.960000000000000142e+01 1.845784049760513851e-04
1.970000000000000284e+01 1.802841675101030756e-04
1.980000000000000071e+01 1.764516298038527821e-04
1.990000000000000213e+01 1.735202261023079432e-04


==> plots/fmr/dft_y_oommf.dat <==
frequency       density
1.000000000000000000e-1 1.849553400265424791e-05
2.000000000000000000e-1 1.563003953046225499e-05
3.000000000000000000e-1 1.397660211850358692e-05
4.000000000000000000e-1 1.337138259772638991e-05
5.000000000000000000e-1 1.342451326639383264e-05
6.000000000000000000e-1 1.391165766761947162e-05
7.000000000000000000e-1 1.471914113405268943e-05
8.000000000000000000e-1 1.579361482652029175e-05
9.000000000000000000e-1 1.711163409394462437e-05
1.000000000000000000e+0 1.865576393524213570e-05
1.100000000000000000e+0 2.041685756587301170e-05
1.200000000000000000e+0 2.239345645616793825e-05
1.300000000000000000e+0 2.458809789083162952e-05
1.400000000000000000e+0 2.700532309351082465e-05
1.500000000000000000e+0 2.965148748748296190e-05
1.600000000000000000e+0 3.253349587995166552e-05
1.700000000000000000e+0 3.565677437500029944e-05
1.800000000000000000e+0 3.902858163691769926e-05
1.900000000000000000e+0 4.267360320384085625e-05
2.000000000000000000e+0 4.661928565608654203e-05
2.100000000000000000e+0 5.087565197561645593e-05
2.200000000000000000e+0 5.545411190252706800e-05
2.300000000000000000e+0 6.037287088529313803e-05
2.400000000000000000e+0 6.565762034009184735e-05
2.500000000000000000e+0 7.134080171316233335e-05
2.600000000000000000e+0 7.744512972624405765e-05
2.700000000000000000e+0 8.395530586901042258e-05
2.800000000000000000e+0 9.083995543881568562e-05
2.900000000000000000e+0 9.803625000113982014e-05
3.000000000000000000e+0 1.056185367739769285e-04
3.100000000000000000e+0 1.139420612524891523e-04
3.200000000000000000e+0 1.230621326576778743e-04
3.300000000000000000e+0 1.328886065179165981e-04
3.400000000000000000e+0 1.434365206229502821e-04
3.500000000000000000e+0 1.548301356452242805e-04
3.600000000000000000e+0 1.673674518738642802e-04
3.700000000000000000e+0 1.814516308986574079e-04
3.800000000000000000e+0 1.966922701657437464e-04
3.900000000000000000e+0 2.123981556900197498e-04
4.000000000000000000e+0 2.289145153093321899e-04
4.100000000000000000e+0 2.466800071627357803e-04
4.200000000000000000e+0 2.659350003020754432e-04
4.300000000000000000e+0 2.868532857079836382e-04
4.400000000000000000e+0 3.096055643672612182e-04
4.500000000000000000e+0 3.343842622205952424e-04
4.600000000000000000e+0 3.614121640053318050e-04
4.700000000000000000e+0 3.909497163523488320e-04
4.800000000000000000e+0 4.232968708971472389e-04
4.900000000000000000e+0 4.587985739517030123e-04
5.000000000000000000e+0 4.978577365027897321e-04
5.100000000000000000e+0 5.409467347183462152e-04
5.200000000000000000e+0 5.886032962680611252e-04
5.300000000000000000e+0 6.413585958441149005e-04
5.400000000000000000e+0 6.995259922788170511e-04
5.500000000000000000e+0 7.631213665856686817e-04
5.600000000000000000e+0 8.334018635097237932e-04
5.700000000000000000e+0 9.135685052575526124e-04
5.800000000000000000e+0 1.005379962991820872e-03
5.900000000000000000e+0 1.109984269373670779e-03
6.000000000000000000e+0 1.229258857435315024e-03
6.100000000000000000e+0 1.365657476746042322e-03
6.200000000000000000e+0 1.522341443390403141e-03
6.300000000000000000e+0 1.703753088587972586e-03
6.400000000000000000e+0 1.915713864055328250e-03
6.500000000000000000e+0 2.165360269381303143e-03
6.600000000000000000e+0 2.461864186707086229e-03
6.700000000000000000e+0 2.817447958348204880e-03
6.800000000000000000e+0 3.248672464343608894e-03
6.900000000000000000e+0 3.778372236961252163e-03
7.000000000000000000e+0 4.438692302399294999e-03
7.100000000000000000e+0 5.275806976925269919e-03
7.200000000000000000e+0 6.357855123474037348e-03
7.300000000000000000e+0 7.789500955026246003e-03
7.400000000000000000e+0 9.737853141625982950e-03
7.500000000000000000e+0 1.248217753994195628e-02
7.600000000000000000e+0 1.651702784393827353e-02
7.700000000000000000e+0 2.278425750996948551e-02
7.800000000000000000e+0 3.325218546350323934e-02
7.900000000000000000e+0 5.256577390905906033e-02
8.000000000000000000e+0 9.360265194841374536e-02
8.100000000000000000e+0 1.997736200807309626e-01
8.200000000000000000e+0 5.112371789325262927e-01
8.300000000000000000e+0 6.600143338218676936e-01
8.400000000000000000e+0 2.716830043525879090e-01
8.500000000000000000e+0 1.181065618632956560e-01
8.600000000000000000e+0 6.287215821254425741e-02
8.700000000000000000e+0 3.838264124096863600e-02
8.800000000000000000e+0 2.563818985396187564e-02
8.900000000000000000e+0 1.821663679736985897e-02
9.000000000000000000e+0 1.353182744531260945e-02
9.100000000000000000e+0 1.039535178849794635e-02
9.200000000000000000e+0 8.195122864832125181e-03
9.300000000000000000e+0 6.585747953771477030e-03
9.400000000000000000e+0 5.367246772503732853e-03
9.500000000000000000e+0 4.420363173699310214e-03
9.600000000000000000e+0 3.667882778639187762e-03
9.700000000000000000e+0 3.057276560686143178e-03
9.800000000000000000e+0 2.552010883461453689e-03
9.900000000000000000e+0 2.126113416158010184e-03
1.000000000000000000e+1 1.760638998374269674e-03
1.010000000000000000e+1 1.441470317096862040e-03
1.020000000000000000e+1 1.157971427751598075e-03
1.030000000000000000e+1 9.022157054665611931e-04
1.040000000000000000e+1 6.687800995299505828e-04
1.050000000000000000e+1 4.553775091404703716e-04
1.060000000000000000e+1 2.653021799938323137e-04
1.070000000000000000e+1 1.146507054691699336e-04
1.080000000000000000e+1 5.438209524506810083e-05
1.090000000000000000e+1 2.465307930411830828e-04
1.100000000000000000e+1 1.277521086420295611e-03
1.110000000000000000e+1 5.661313486872807978e-03
1.120000000000000000e+1 2.048854573947246627e-02
1.130000000000000000e+1 2.229357834956316106e-02
1.140000000000000000e+1 1.240388543607001334e-02
1.150000000000000000e+1 7.655174628485008660e-03
1.160000000000000000e+1 5.371830407617821622e-03
1.170000000000000000e+1 4.093049739167149009e-03
1.180000000000000000e+1 3.284295137871211853e-03
1.190000000000000000e+1 2.750300116718290642e-03
1.200000000000000000e+1 2.510395424574962762e-03
1.210000000000000000e+1 2.290176579834833897e-03
1.220000000000000000e+1 2.030202654167458098e-03
1.230000000000000000e+1 1.818146849850713759e-03
1.240000000000000000e+1 1.647119257876176416e-03
1.250000000000000000e+1 1.505657228830970971e-03
1.260000000000000000e+1 1.385918713479240621e-03
1.270000000000000000e+1 1.282602991289084979e-03
1.280000000000000000e+1 1.191980557690318441e-03
1.290000000000000000e+1 1.111286283264170758e-03
1.300000000000000000e+1 1.038343930734690439e-03
1.310000000000000000e+1 9.713158673158608881e-04
1.320000000000000000e+1 9.084938491739880887e-04
1.330000000000000000e+1 8.480772419104235828e-04
1.340000000000000000e+1 7.878985397841916120e-04
1.350000000000000000e+1 7.252042595071498364e-04
1.360000000000000000e+1 6.582744057334438377e-04
1.370000000000000000e+1 6.076151501499527357e-04
1.380000000000000000e+1 7.198682939133673039e-04
1.390000000000000000e+1 8.727405632196921260e-04
1.400000000000000000e+1 8.337508773935059037e-04
1.410000000000000000e+1 7.736229519761285292e-04
1.420000000000000000e+1 7.243740998264465479e-04
1.430000000000000000e+1 6.844379345721337453e-04
1.440000000000000000e+1 6.508953298282492070e-04
1.450000000000000000e+1 6.218308440105103268e-04
1.460000000000000000e+1 5.960574241425178627e-04
1.470000000000000000e+1 5.728114878235797099e-04
1.480000000000000000e+1 5.515738179603890635e-04
1.490000000000000000e+1 5.319670295401411099e-04
1.500000000000000000e+1 5.136955181829083597e-04
1.510000000000000000e+1 4.965272731793314489e-04
1.520000000000000000e+1 4.805258212787375471e-04
1.530000000000000000e+1 4.673053485507991161e-04
1.540000000000000000e+1 4.560625442527536759e-04
1.550000000000000000e+1 4.434805340125196451e-04
1.560000000000000000e+1 4.310915839863383283e-04
1.570000000000000000e+1 4.194259686779841425e-04
1.580000000000000000e+1 4.085169789774989371e-04
1.590000000000000000e+1 3.983499572619838636e-04
1.600000000000000000e+1 3.889271904019575045e-04
1.610000000000000000e+1 3.802634625289725212e-04
1.620000000000000000e+1 3.723188392332334802e-04
1.630000000000000000e+1 3.646778476334231324e-04
1.640000000000000000e+1 3.553486766775302663e-04
1.650000000000000000e+1 3.393867145710602069e-04
1.660000000000000000e+1 3.182108774932209121e-04
1.670000000000000000e+1 3.029528845412502998e-04
1.680000000000000000e+1 2.931484835153889881e-04
1.690000000000000000e+1 2.846707571991071231e-04
1.700000000000000000e+1 2.758136921613740301e-04
1.710000000000000000e+1 2.670153360583440256e-04
1.720000000000000000e+1 2.646127310410569065e-04
1.730000000000000000e+1 2.690894034475094752e-04
1.740000000000000000e+1 2.702024562011362064e-04
1.750000000000000000e+1 2.807323444817542198e-04
1.760000000000000000e+1 2.814528987922475115e-04
1.770000000000000000e+1 2.747324616767017765e-04
1.780000000000000000e+1 2.674296466627513590e-04
1.790000000000000000e+1 2.607225723095708434e-04
1.800000000000000000e+1 2.546193060179869749e-04
1.810000000000000000e+1 2.489992207488720007e-04
1.820000000000000000e+1 2.437606570164012559e-04
1.830000000000000000e+1 2.388311799550739585e-04
1.840000000000000000e+1 2.341602448741232515e-04
1.850000000000000000e+1 2.297123980201569795e-04
1.860000000000000000e+1 2.254626579129566757e-04
1.870000000000000000e+1 2.213937748207177986e-04
1.880000000000000000e+1 2.174947927612158735e-04
1.890000000000000000e+1 2.137604887274285762e-04
1.900000000000000000e+1 2.101904269083703270e-04
1.910000000000000000e+1 2.067835845835299822e-04
1.920000000000000000e+1 2.035091305010370524e-04
1.930000000000000000e+1 2.001739783517814206e-04
1.940000000000000000e+1 1.960022461773062129e-04
1.950000000000000000e+1 1.897091772625619517e-04
1.960000000000000000e+1 1.826208613154192521e-04
1.970000000000000000e+1 1.778729124948181303e-04
1.980000000000000000e+1 1.786378681956474180e-04
1.990000000000000000e+1 1.814275416864476599e-04


==> plots/helimag/avg_x.dat <==
t mx
0.000000000000000000e+00 5.114891018853098218e-04
1.000000000000001409e-02 8.422276965834709977e-04
1.999999999999995184e-02 1.966742476043810764e-03
3.000000000000004399e-02 7.294582922559957657e-04
4.000000000000022288e-02 -6.360188174447321298e-03
5.000000000000041217e-02 -1.916711871908473308e-02
6.000000000000059452e-02 -3.603458150617355749e-02
7.000000000000076994e-02 -5.584375894756046788e-02
8.000000000000094535e-02 -7.885466636464161239e-02
9.000000000000113465e-02 -1.052211861931278969e-01
1.000000000000013101e-01 -1.332145888467569372e-01
1.100000000000014716e-01 -1.612055234917750546e-01
1.200000000000016470e-01 -1.894742359134132526e-01
1.300000000000018641e-01 -2.185450328203046022e-01
1.400000000000020117e-01 -2.453477696530609320e-01
1.500000000000021871e-01 -2.654383238076014062e-01
1.600000000000023903e-01 -2.768364333419148227e-01
1.700000000000025657e-01 -2.794688454758512131e-01
1.800000000000027689e-01 -2.748096942172386647e-01
1.900000000000029166e-01 -2.645854677941956168e-01
2.000000000000030920e-01 -2.494042237026898867e-01
2.100000000000032951e-01 -2.287879793618330937e-01
2.200000000000034428e-01 -2.028948398825851651e-01
2.300000000000036460e-01 -1.725841181389967949e-01
2.400000000000038214e-01 -1.388312557361773836e-01
2.500000000000039968e-01 -1.020691392757041988e-01
2.600000000000041722e-01 -6.250643004353706456e-02
2.700000000000043476e-01 -2.130485095212564239e-02
2.800000000000045230e-01 2.047199394957005536e-02
2.900000000000047540e-01 6.223293880288639085e-02
3.000000000000049294e-01 1.028989847657923451e-01
3.100000000000051048e-01 1.411830802565786358e-01
3.200000000000052802e-01 1.763304379312571057e-01
3.300000000000054556e-01 2.079135455571385349e-01
3.400000000000056311e-01 2.347928767717867848e-01
3.500000000000057510e-01 2.558577949173952981e-01
3.600000000000059264e-01 2.704034082587192800e-01
3.700000000000061018e-01 2.779563296040417075e-01
3.800000000000063327e-01 2.782114655554703275e-01
3.900000000000065081e-01 2.711453464519509859e-01
4.000000000000066835e-01 2.570982860741173881e-01
4.100000000000068590e-01 2.369711517644009779e-01
4.200000000000070344e-01 2.116998177863915753e-01
4.300000000000072653e-01 1.819719435995047485e-01
4.400000000000074407e-01 1.485501635244361462e-01
4.500000000000076161e-01 1.125571412006939331e-01
4.600000000000077915e-01 7.555677089808457425e-02
4.700000000000079670e-01 3.860196202871258447e-02
4.800000000000081424e-01 1.774969813887754440e-03
4.900000000000083178e-01 -3.476439227573994983e-02
5.000000000000085487e-01 -7.019830558293875533e-02
5.100000000000086686e-01 -1.035241295925379279e-01
5.200000000000088995e-01 -1.338957823890191134e-01
5.300000000000090195e-01 -1.607045621157935367e-01
5.400000000000092504e-01 -1.836710319005314118e-01
5.500000000000093703e-01 -2.024475135313062168e-01
5.600000000000094902e-01 -2.162954203090297622e-01
5.700000000000098321e-01 -2.242704965529754013e-01
5.800000000000098410e-01 -2.258864751967176454e-01
5.900000000000100719e-01 -2.213620852525613747e-01
6.000000000000103029e-01 -2.111523027759965587e-01
6.100000000000104228e-01 -1.957133970951319413e-01
6.200000000000106537e-01 -1.754619870569624485e-01
6.300000000000107736e-01 -1.509110493635521244e-01
6.400000000000110045e-01 -1.227027848384932979e-01
6.500000000000112355e-01 -9.140052781419442940e-02
6.600000000000113554e-01 -5.765135936103785164e-02
6.700000000000115863e-01 -2.241894069271632706e-02
6.800000000000118172e-01 1.312255321113781417e-02
6.900000000000119371e-01 4.783432728129789063e-02
7.000000000000121680e-01 8.055445027750915421e-02
7.100000000000121769e-01 1.101044846823185513e-01
7.200000000000125189e-01 1.357091121319398963e-01
7.300000000000126388e-01 1.570876408834549764e-01
7.400000000000127587e-01 1.738813226411993762e-01
7.500000000000129896e-01 1.853564814843493280e-01
7.600000000000075584e-01 1.911542172946175955e-01
7.699999999999993516e-01 1.916680010426068115e-01
7.799999999999911449e-01 1.873605976142243279e-01
7.899999999999830491e-01 1.787409233424556154e-01
7.999999999999748423e-01 1.667758141839782993e-01
8.099999999999666356e-01 1.515727973551007357e-01
8.199999999999584288e-01 1.321106593470739166e-01
8.299999999999502220e-01 1.087422558065125056e-01
8.399999999999421263e-01 8.321454818299738043e-02
8.499999999999339195e-01 5.606152821058123237e-02
8.599999999999257128e-01 2.654113805782610039e-02
8.699999999999175060e-01 -5.050423535476967520e-03
8.799999999999092992e-01 -3.701507725161917728e-02
8.899999999999012035e-01 -6.788519222478396620e-02
8.999999999998929967e-01 -9.726647147222333700e-02
9.099999999998847899e-01 -1.248193762712854205e-01
9.199999999998765832e-01 -1.492116511148639801e-01
9.299999999998683764e-01 -1.690770419986637463e-01
9.399999999998602807e-01 -1.842461985146116310e-01
9.499999999998519629e-01 -1.952182184275616517e-01
9.599999999998438671e-01 -2.018335586539502791e-01
9.699999999998355493e-01 -2.032563384991868949e-01
9.799999999998274536e-01 -1.993675906292630973e-01
9.899999999998193578e-01 -1.911668594448601433e-01
9.999999999998110400e-01 -1.793239977209759584e-01
1.009999999999803055e+00 -1.634998328994786143e-01
1.019999999999794627e+00 -1.435909554656158993e-01
1.029999999999786642e+00 -1.204448406485919831e-01
1.039999999999778435e+00 -9.465779147739289412e-02
1.049999999999770228e+00 -6.636529515488219511e-02
1.059999999999762021e+00 -3.656529835612424423e-02
1.069999999999753815e+00 -6.633457640778412691e-03
1.079999999999745608e+00 2.297522388267561264e-02
1.089999999999737623e+00 5.208460813849927901e-02
1.099999999999729194e+00 7.985437836891066954e-02
1.109999999999720988e+00 1.054103566281990728e-01
1.119999999999712781e+00 1.283500415835485964e-01
1.129999999999704796e+00 1.483330089508899385e-01
1.139999999999696367e+00 1.649070094542363085e-01
1.149999999999688383e+00 1.777754607009085497e-01
1.159999999999679954e+00 1.866957523518565087e-01
1.169999999999671969e+00 1.912212580619092606e-01
1.179999999999663762e+00 1.909215037169023077e-01
1.189999999999655556e+00 1.857322789889884196e-01
1.199999999999647349e+00 1.760252223061329890e-01
1.209999999999639142e+00 1.620929206189914706e-01
1.219999999999630935e+00 1.438562837493956581e-01
1.229999999999622950e+00 1.215315254926950528e-01
1.239999999999614522e+00 9.595213123962086088e-02
1.249999999999606537e+00 6.797298213300645431e-02
1.259999999999598108e+00 3.817861687166560630e-02
1.269999999999590123e+00 7.328267789863827410e-03
1.279999999999581917e+00 -2.344708697569361164e-02
1.289999999999573710e+00 -5.301443171541207061e-02
1.299999999999565503e+00 -8.074233839255941236e-02
1.309999999999557296e+00 -1.061980699441867348e-01
1.319999999999549090e+00 -1.286787332358902969e-01
1.329999999999541105e+00 -1.475098923373323323e-01
1.339999999999532676e+00 -1.623076606616135620e-01
1.349999999999524691e+00 -1.729413994861790649e-01
1.359999999999516263e+00 -1.794689815623311813e-01
1.369999999999508278e+00 -1.818935090514554320e-01
1.379999999999500071e+00 -1.800442044493605342e-01
1.389999999999491864e+00 -1.738147989683565819e-01
1.399999999999483657e+00 -1.633998511636728102e-01
1.409999999999475451e+00 -1.490290911991194733e-01
1.419999999999467466e+00 -1.308662978459709525e-01
1.429999999999459259e+00 -1.094696576243480851e-01
1.439999999999451052e+00 -8.550002360929746803e-02
1.449999999999442846e+00 -5.912328889202747573e-02
1.459999999999434639e+00 -3.058237863691548250e-02
1.469999999999426432e+00 -7.939183872452144214e-04
1.479999999999418447e+00 2.918743806474965313e-02
1.489999999999410019e+00 5.880266801270044724e-02
1.499999999999402034e+00 8.778469445032205387e-02
1.509999999999393827e+00 1.154049843116953383e-01
1.519999999999385842e+00 1.404674715648754901e-01
1.529999999999377414e+00 1.621505683004735576e-01
1.539999999999369429e+00 1.802511008939455261e-01
1.549999999999361444e+00 1.944832053291705720e-01
1.559999999999353015e+00 2.041200208905543934e-01
1.569999999999344809e+00 2.086605125062793442e-01
1.579999999999336602e+00 2.083042541349290067e-01
1.589999999999328395e+00 2.034058540788876435e-01
1.599999999999320410e+00 1.939190569957527921e-01
1.609999999999311981e+00 1.798639951456535990e-01
1.619999999999303997e+00 1.618988336365066172e-01
1.629999999999295568e+00 1.408867250151205064e-01
1.639999999999287583e+00 1.172433613238950678e-01
1.649999999999279376e+00 9.126159674870469585e-02
1.659999999999271170e+00 6.367189441016053719e-02
1.669999999999262963e+00 3.533055984750264888e-02
1.679999999999254756e+00 6.727288273277940746e-03
1.689999999999246549e+00 -2.170482682696104476e-02
1.699999999999238565e+00 -4.918647108125877299e-02
1.709999999999230136e+00 -7.502028025973174474e-02
1.719999999999222151e+00 -9.883281482815345353e-02
1.729999999999213722e+00 -1.201738577145007592e-01
1.739999999999205738e+00 -1.385201110637120370e-01
1.749999999999197531e+00 -1.536196070062573193e-01
1.759999999999189324e+00 -1.652843095348290881e-01
1.769999999999181117e+00 -1.730675417311732800e-01
1.779999999999172910e+00 -1.766193968291811245e-01
1.789999999999164704e+00 -1.760798391717884326e-01
1.799999999999156719e+00 -1.716317309907842703e-01
1.809999999999148290e+00 -1.631474478545858198e-01
1.819999999999140305e+00 -1.506668520536219025e-01
1.829999999999131877e+00 -1.346682295964150011e-01
1.839999999999123892e+00 -1.156665116699272938e-01
1.849999999999115685e+00 -9.401854077876900528e-02
1.859999999999107478e+00 -7.026243752280977861e-02
1.869999999999099494e+00 -4.527922212906317079e-02
1.879999999999091065e+00 -1.994781907644844685e-02
1.889999999999082858e+00 5.122814675806898997e-03
1.899999999999074873e+00 2.939946946394986216e-02
1.909999999999066667e+00 5.218651712510544854e-02
1.919999999999058682e+00 7.277850069772646979e-02
1.929999999999050253e+00 9.078933516705894879e-02
1.939999999999042046e+00 1.060808782295106223e-01
1.949999999999033840e+00 1.184012228495944091e-01
1.959999999999025855e+00 1.274066930128923691e-01
1.969999999999017648e+00 1.330146794354918338e-01
1.979999999999009219e+00 1.353332606232359181e-01
1.989999999999001234e+00 1.343087526618052807e-01
1.999999999998993028e+00 1.298415937504896478e-01
2.009999999998985043e+00 1.221025990207925127e-01
2.019999999998976836e+00 1.114126398994054745e-01
2.029999999998968185e+00 9.797422306834245587e-02
2.039999999998960423e+00 8.196613102029103037e-02
2.049999999998952216e+00 6.377162211129143443e-02
2.059999999998944009e+00 4.394511634775485898e-02
2.069999999998935802e+00 2.300194422018128279e-02
2.079999999998927596e+00 1.385178480619199968e-03
2.089999999998919389e+00 -2.038736924195381703e-02
2.099999999998911182e+00 -4.167168122997314678e-02
2.109999999998902975e+00 -6.184633532573466375e-02
2.119999999998895213e+00 -8.050776706450216147e-02
2.129999999998886562e+00 -9.744373587323386376e-02
2.139999999998878355e+00 -1.123689984320694335e-01
2.149999999998870148e+00 -1.248403112765115036e-01
2.159999999998862386e+00 -1.344976873545989660e-01
2.169999999998854179e+00 -1.411862143787699364e-01
2.179999999998845528e+00 -1.447607938616967960e-01
2.189999999998837321e+00 -1.449804183571122562e-01
2.199999999998829558e+00 -1.417127344020940871e-01
2.209999999998821352e+00 -1.350846144742151589e-01
2.219999999998812701e+00 -1.253541105805831835e-01
2.229999999998804494e+00 -1.127684899942058838e-01
2.239999999998796731e+00 -9.761280438085158384e-02
2.249999999998788525e+00 -8.030448876838287842e-02
2.259999999998780318e+00 -6.136850541604012971e-02
2.269999999998771667e+00 -4.131237340543217340e-02
2.279999999998763904e+00 -2.055677123571268694e-02
2.289999999998755698e+00 4.842414269465708174e-04
2.299999999998747491e+00 2.132011610737719748e-02
2.309999999998739284e+00 4.145367913266256865e-02
2.319999999998731077e+00 6.046985748191404525e-02
2.329999999998722870e+00 7.799053540360519066e-02
2.339999999998714664e+00 9.361551279823066007e-02
2.349999999998706457e+00 1.069390554000334420e-01
2.359999999998698694e+00 1.176017772688405932e-01
2.369999999998690043e+00 1.253285798711371024e-01
2.379999999998681837e+00 1.299272159168565477e-01
2.389999999998673630e+00 1.312753303854725107e-01
2.399999999998665867e+00 1.293540300267274068e-01
2.409999999998657660e+00 1.242884481842509575e-01
2.419999999998649010e+00 1.163079021227418491e-01
2.429999999998641247e+00 1.056566993581403990e-01
2.439999999998633040e+00 9.257637356351314240e-02
2.449999999998624833e+00 7.738965652010577900e-02
2.459999999998616627e+00 6.052699276507628873e-02
2.469999999998608420e+00 4.243011402297765244e-02
2.479999999998600213e+00 2.352341585442752417e-02
2.489999999998592006e+00 4.294825315542915092e-03
2.499999999998583800e+00 -1.471202144904489549e-02
2.509999999998576037e+00 -3.299706302421991089e-02
2.519999999998567386e+00 -5.014394031595878487e-02
2.529999999998559179e+00 -6.577966881482370798e-02
2.539999999998550972e+00 -7.953472464163136024e-02
2.549999999998543210e+00 -9.105373150090709244e-02
2.559999999998535003e+00 -1.000505993678025285e-01
2.569999999998526352e+00 -1.063620744315342398e-01
2.579999999998518145e+00 -1.099078293872402523e-01
2.589999999998510383e+00 -1.105950990378487819e-01
2.599999999998502176e+00 -1.083573051282846755e-01
2.609999999998493969e+00 -1.032658069769048920e-01
2.619999999998485318e+00 -9.549439123929653883e-02
2.629999999998477556e+00 -8.521504172013509570e-02
2.639999999998469349e+00 -7.261232906863890335e-02
2.649999999998461142e+00 -5.796509000455558197e-02
2.659999999998452935e+00 -4.162319522964259833e-02
2.669999999998444729e+00 -2.391379302412018071e-02
2.679999999998436522e+00 -5.166648824063668245e-03
2.689999999998428315e+00 1.417983692877928213e-02
2.699999999998420108e+00 3.359929328849525082e-02
2.709999999998412346e+00 5.258870308930348181e-02
2.719999999998403695e+00 7.068600094905673481e-02
2.729999999998395488e+00 8.740047236798044461e-02
2.739999999998387281e+00 1.022174592356450834e-01
2.749999999998379518e+00 1.147122354880808076e-01
2.759999999998371312e+00 1.246033256554372609e-01
2.769999999998362661e+00 1.316738786943616457e-01
2.779999999998354454e+00 1.357272161421766155e-01
2.789999999998346691e+00 1.366686957047947015e-01
2.799999999998338485e+00 1.345533840136601267e-01
2.809999999998330278e+00 1.295009951885114086e-01
2.819999999998321627e+00 1.216254575928193693e-01
2.829999999998313864e+00 1.110855837185771716e-01
2.839999999998305658e+00 9.814149263314037031e-02
2.849999999998297451e+00 8.311602076470663014e-02
2.859999999998289244e+00 6.634085095367600604e-02
2.869999999998281037e+00 4.817239422324906539e-02
2.879999999998272830e+00 2.901423741354152222e-02
2.889999999998264624e+00 9.296545081846088743e-03
2.899999999998256417e+00 -1.054750287473809299e-02
2.909999999998248654e+00 -3.010205504086563982e-02
2.919999999998240003e+00 -4.897437374539992394e-02
2.929999999998231797e+00 -6.676748404524943115e-02
2.939999999998224034e+00 -8.307702395961326369e-02
2.949999999998215827e+00 -9.754211823252686986e-02
2.959999999998207620e+00 -1.098758208859575841e-01
2.969999999998198970e+00 -1.198270631371716188e-01
2.979999999998191207e+00 -1.271442180746534811e-01
2.989999999998183000e+00 -1.316229735888253261e-01
2.999999999998174793e+00 -1.331702503486703049e-01
3.009999999998166587e+00 -1.317758263992027112e-01
3.019999999998158380e+00 -1.274579853087317582e-01
3.029999999998150173e+00 -1.202997965121214291e-01
3.039999999998141966e+00 -1.105125151127077654e-01
3.049999999998133760e+00 -9.840266467165817432e-02
3.059999999998125997e+00 -8.429309452691764737e-02
3.069999999998117346e+00 -6.852509696187222832e-02
3.079999999998109139e+00 -5.151455170079499712e-02
3.089999999998100932e+00 -3.373774160796342431e-02
3.099999999998093170e+00 -1.565600967569877322e-02
3.109999999998084963e+00 2.304418783018866677e-03
3.119999999998076312e+00 1.971276831009884101e-02
3.129999999998068105e+00 3.613506888768019953e-02
3.139999999998060343e+00 5.119074335239226503e-02
3.149999999998052136e+00 6.457759392003205312e-02
3.159999999998043929e+00 7.603673147466166737e-02
3.169999999998035278e+00 8.533317054442146610e-02
3.179999999998027516e+00 9.228696514483174240e-02
3.189999999998019309e+00 9.679358630544014630e-02
3.199999999998011102e+00 9.880697592157948461e-02
3.209999999998002895e+00 9.832049493760668113e-02
3.219999999997994689e+00 9.536415315757687527e-02
3.229999999997986482e+00 9.001668790773495465e-02
3.239999999997978275e+00 8.241382185705566077e-02
3.249999999997970068e+00 7.273345786655155409e-02
3.259999999997962306e+00 6.118047099997956512e-02
3.269999999997953655e+00 4.799979519085079138e-02
3.279999999997945448e+00 3.349807371124116639e-02
3.289999999997937241e+00 1.803015382122172966e-02
3.299999999997929478e+00 1.960037451319607965e-03
3.309999999997921272e+00 -1.434305529200284243e-02
3.319999999997912621e+00 -3.047532011879981739e-02
3.329999999997904414e+00 -4.601006221772305921e-02
3.339999999997896651e+00 -6.055569298334795292e-02
3.349999999997888445e+00 -7.377732855579134663e-02
3.359999999997880238e+00 -8.536343264283012544e-02
3.369999999997872031e+00 -9.501598382127175724e-02
3.379999999997863824e+00 -1.024943575477738622e-01
3.389999999997855618e+00 -1.076423106662505319e-01
3.399999999997847411e+00 -1.103579194260399660e-01
3.409999999997839204e+00 -1.105699491813603025e-01
3.419999999997830997e+00 -1.082698754593677398e-01
3.429999999997822790e+00 -1.035437741272163120e-01
3.439999999997814584e+00 -9.654589808381121296e-02
3.449999999997806821e+00 -8.745597264162829898e-02
3.459999999997798614e+00 -7.648402300158871348e-02
3.469999999997789963e+00 -6.389683642147238329e-02
3.479999999997781757e+00 -5.000441033332722607e-02
3.489999999997773994e+00 -3.512370489245640603e-02
3.499999999997765787e+00 -1.957599401878477169e-02
3.509999999997757580e+00 -3.705222391006453980e-03
3.519999999997748930e+00 1.212922373040225578e-02
3.529999999997741167e+00 2.757971001956721624e-02
3.539999999997732960e+00 4.232035090470892547e-02
3.549999999997724753e+00 5.603670065477530521e-02
3.559999999997716547e+00 6.842596264067493661e-02
3.569999999997708340e+00 7.921747060851230815e-02
3.579999999997700133e+00 8.819035588888367305e-02
3.589999999997691926e+00 9.517359387871923704e-02
3.599999999997683719e+00 1.000377733176956996e-01
3.609999999997675957e+00 1.026957194403534390e-01
3.619999999997667306e+00 1.031157128814440688e-01
3.629999999997659099e+00 1.013264524169251030e-01
3.639999999997650892e+00 9.739932526563707671e-02
3.649999999997643130e+00 9.143306688475802413e-02
3.659999999997634923e+00 8.356676155916245574e-02
3.669999999997626272e+00 7.399774687075101609e-02
3.679999999997618065e+00 6.297217387716014247e-02
3.689999999997610303e+00 5.076532147343111590e-02
3.699999999997602096e+00 3.768146739162415992e-02
3.709999999997593889e+00 2.406053107515478476e-02
3.719999999997585238e+00 1.026335093040193699e-02
3.729999999997577476e+00 -3.356884635244502917e-03
3.739999999997569713e+00 -1.646885967382841556e-02
3.749999999997561062e+00 -2.876157892151121401e-02
3.759999999997553299e+00 -3.994890295793543378e-02
3.769999999997545093e+00 -4.978555508801277285e-02
3.779999999997536442e+00 -5.807542919028872014e-02
3.789999999997528679e+00 -6.466031768798191637e-02
3.799999999997520028e+00 -6.940756963959339443e-02
3.809999999997512710e+00 -7.221751377764494551e-02
3.819999999997504059e+00 -7.303830270183712947e-02
3.829999999997495408e+00 -7.186453014900277825e-02
3.839999999997487645e+00 -6.872391017323886686e-02
3.849999999997479438e+00 -6.367590448690846339e-02
3.859999999997471676e+00 -5.682682400656410837e-02
3.869999999997463025e+00 -4.833830546803557365e-02
3.879999999997454818e+00 -3.841697887516299509e-02
3.889999999997447055e+00 -2.730348288587267080e-02
3.899999999997438405e+00 -1.527462598463240166e-02
3.909999999997430642e+00 -2.644670104977027078e-03
3.919999999997421991e+00 1.025025027236618584e-02
3.929999999997413784e+00 2.307382394293988614e-02
3.939999999997406022e+00 3.549579218233922528e-02
3.949999999997397371e+00 4.718886804980421817e-02
3.959999999997389608e+00 5.784070474349802676e-02
3.969999999997381401e+00 6.717668668931002507e-02
3.979999999997372750e+00 7.496666444796688811e-02
3.989999999997364988e+00 8.101573042726448182e-02
3.999999999997356781e+00 8.516518037204119651e-02
4.009999999997348574e+00 8.730790329191519261e-02
4.019999999997340367e+00 8.739465806124277480e-02
4.029999999997332161e+00 8.542396423578789422e-02
4.039999999997323954e+00 8.143580169385794543e-02
4.049999999997315747e+00 7.551879694051881475e-02
4.059999999997307540e+00 6.781560128692122602e-02
4.069999999997299334e+00 5.851389514506176448e-02
4.079999999997291127e+00 4.783083245990575605e-02
4.089999999997282920e+00 3.600626676210171018e-02
4.099999999997274713e+00 2.330624537773339985e-02
4.109999999997267395e+00 1.002170198115478507e-02
4.119999999997258300e+00 -3.545337822617802837e-03
4.129999999997250093e+00 -1.709492054503583200e-02
4.139999999997242774e+00 -3.033026585107762019e-02
4.149999999997233679e+00 -4.295576816664578579e-02
4.159999999997226361e+00 -5.468478433702011338e-02
4.169999999997217266e+00 -6.525230618059761623e-02
4.179999999997209059e+00 -7.441972962665351077e-02
4.189999999997201741e+00 -8.197491493853045763e-02
4.199999999997192646e+00 -8.774050856112403096e-02
4.209999999997185327e+00 -9.158756922291773350e-02
4.219999999997177120e+00 -9.343992056603993290e-02
4.229999999997168025e+00 -9.326971268340931986e-02
4.239999999997160707e+00 -9.109828415888493458e-02
4.249999999997151612e+00 -8.700310605118782847e-02
4.259999999997144293e+00 -8.111598839770890745e-02
4.269999999997136086e+00 -7.360967197145826257e-02
4.279999999997126992e+00 -6.468798212335753750e-02
4.289999999997119673e+00 -5.458542442240118392e-02
4.299999999997111466e+00 -4.356333851807817764e-02
4.309999999997103259e+00 -3.189643162062404114e-02
4.319999999997094164e+00 -1.986178953023975957e-02
4.329999999997085958e+00 -7.737765410938097534e-03
4.339999999997078639e+00 4.197441325105251420e-03
4.349999999997070432e+00 1.567534697252759290e-02
4.359999999997062226e+00 2.644719978915814271e-02
4.369999999997053131e+00 3.628657573721184859e-02
4.379999999997045812e+00 4.498836661416225069e-02
4.389999999997037605e+00 5.237121300788080691e-02
4.399999999997029398e+00 5.828435137293806051e-02
4.409999999997021192e+00 6.261342626370317022e-02
4.419999999997012097e+00 6.527955377098586254e-02
4.429999999997005666e+00 6.623492347591555807e-02
4.439999999996996571e+00 6.546439135749787530e-02
4.449999999996987476e+00 6.299260422345388799e-02
4.459999999996981046e+00 5.888532769720457305e-02
4.469999999996971063e+00 5.324235126625613546e-02
4.479999999996964632e+00 4.619343625774974260e-02
4.489999999996955538e+00 3.790246469721443578e-02
4.499999999996946443e+00 2.856861456726611861e-02
4.509999999996940012e+00 1.841737314299204606e-02
4.519999999996930029e+00 7.691777506917604583e-03
4.529999999996923599e+00 -3.348127513923303874e-03
4.539999999996915392e+00 -1.442748016540662710e-02
4.549999999996905409e+00 -2.526891652879470138e-02
4.559999999996898978e+00 -3.560553605410197997e-02
4.569999999996889883e+00 -4.518425689495706582e-02
4.579999999996882565e+00 -5.376677158117130345e-02
4.589999999996874358e+00 -6.113895938989359624e-02
4.599999999996864375e+00 -6.712284422515309157e-02
4.609999999996857944e+00 -7.157902784377372096e-02
4.619999999996848850e+00 -7.440326423720355908e-02
4.629999999996841531e+00 -7.552883268125863692e-02
4.639999999996833324e+00 -7.493267799993440226e-02
4.649999999996824229e+00 -7.263448536857880500e-02
4.659999999996816911e+00 -6.868946824202136481e-02
4.669999999996807816e+00 -6.318537455867682950e-02
4.679999999996800497e+00 -5.624470192421464343e-02
4.689999999996792290e+00 -4.802268418548012729e-02
4.699999999996783195e+00 -3.869884628435399376e-02
4.709999999996775877e+00 -2.847048438971485143e-02
4.719999999996766782e+00 -1.755202198807934155e-02
4.729999999996760351e+00 -6.174140266342459209e-03
4.739999999996751257e+00 5.422451516731639255e-03
4.749999999996742162e+00 1.699496441191317500e-02
4.759999999996734843e+00 2.830241367405066794e-02
4.769999999996725748e+00 3.910663521055676717e-02
4.779999999996719318e+00 4.917631300721451298e-02
4.789999999996710223e+00 5.829510965000043315e-02
4.799999999996701128e+00 6.626823316204602521e-02
4.809999999996694697e+00 7.292419651812430403e-02
4.819999999996684714e+00 7.811677085138833687e-02
4.829999999996678284e+00 8.173177726743630078e-02
4.839999999996669189e+00 8.369405389349689195e-02
4.849999999996660094e+00 8.396823228437363951e-02
4.859999999996653663e+00 8.255658877629516723e-02
4.869999999996643680e+00 7.950079039425213268e-02
4.879999999996637250e+00 7.488508420634246154e-02
4.889999999996629043e+00 6.883348884776331611e-02
4.899999999996619060e+00 6.150223669507928759e-02
4.909999999996612630e+00 5.307510078985606256e-02
4.919999999996603535e+00 4.376174106297786581e-02
4.929999999996596216e+00 3.379215613741978763e-02
4.939999999996588009e+00 2.340666019338711115e-02
4.949999999996578026e+00 1.284829504455808208e-02
4.959999999996571596e+00 2.359754443466453595e-03
4.969999999996562501e+00 -7.820556703624362976e-03
4.979999999996555182e+00 -1.746571705624079193e-02
4.989999999996546975e+00 -2.636634680201453348e-02
4.999999999996537881e+00 -3.433287207599476643e-02
5.009999999996530562e+00 -4.119732045560955958e-02
5.019999999996521467e+00 -4.681726020471847077e-02
5.029999999996514148e+00 -5.107973075016995768e-02
5.039999999996505942e+00 -5.390299425332913813e-02
5.049999999996496847e+00 -5.523728282970888359e-02
5.059999999996489528e+00 -5.506621739564672435e-02
5.069999999996480433e+00 -5.340852034177040464e-02
5.079999999996473115e+00 -5.031844109050702396e-02
5.089999999996464908e+00 -4.588408332528593619e-02
5.099999999996455813e+00 -4.022468599915689919e-02
5.109999999996448494e+00 -3.348863321103649066e-02
5.119999999996439399e+00 -2.585164524926330046e-02
5.129999999996432969e+00 -1.751257152210169629e-02
5.139999999996423874e+00 -8.686910816975710117e-03
5.149999999996414779e+00 3.984993943283528695e-04
5.159999999996408349e+00 9.508913934386336447e-03
5.169999999996398365e+00 1.840690798525501312e-02
5.179999999996391935e+00 2.686068724309912531e-02
5.189999999996382840e+00 3.465164510073402704e-02
5.199999999996373745e+00 4.157890788157101586e-02
5.209999999996367315e+00 4.746381027791739260e-02
5.219999999996357332e+00 5.215638535289987554e-02
5.229999999996350901e+00 5.554094157359332207e-02
5.239999999996342694e+00 5.753776498953401541e-02
5.249999999996332711e+00 5.810267114916126824e-02
5.259999999996326281e+00 5.722737938954866599e-02
5.269999999996317186e+00 5.493992785649721988e-02
5.279999999996309867e+00 5.130245601451555865e-02
5.289999999996301661e+00 4.640682106952461611e-02
5.299999999996291677e+00 4.037110605963752097e-02
5.309999999996285247e+00 3.333768872954155638e-02
5.319999999996276152e+00 2.547035880004190622e-02
5.329999999996268834e+00 1.694946097031688886e-02
5.339999999996260627e+00 7.967314515902360408e-03
5.349999999996251532e+00 -1.274654559380027172e-03
5.359999999996244213e+00 -1.056903005433767334e-02
5.369999999996235118e+00 -1.970767989435536285e-02
5.379999999996227800e+00 -2.848766037062042469e-02
5.389999999996219593e+00 -3.671537947247078409e-02
5.399999999996210498e+00 -4.420989877241422034e-02
5.409999999996203179e+00 -5.080779475899734055e-02
5.419999999996194084e+00 -5.636885333760437156e-02
5.429999999996186766e+00 -6.077949833161145482e-02
5.439999999996178559e+00 -6.395364048110234456e-02
5.449999999996169464e+00 -6.583389448188686766e-02
5.459999999996162146e+00 -6.639397851861490729e-02
5.469999999996153051e+00 -6.563934296368757748e-02
5.479999999996146620e+00 -6.360468940869595800e-02
5.489999999996137525e+00 -6.035135787706782245e-02
5.499999999996128430e+00 -5.596669851588336603e-02
5.509999999996121112e+00 -5.056306292794433832e-02
5.519999999996112017e+00 -4.427404646399921151e-02
5.529999999996105586e+00 -3.724988255305263646e-02
5.539999999996096491e+00 -2.965463792443007868e-02
5.549999999996087396e+00 -2.166399285959162008e-02
5.559999999996080966e+00 -1.346097570431873877e-02
5.569999999996070983e+00 -5.230300190786498805e-03
5.579999999996064552e+00 2.845976006026053415e-03
5.589999999996056346e+00 1.059118971711041877e-02
5.599999999996046363e+00 1.783735898048736251e-02
5.609999999996039932e+00 2.442958878040094733e-02
5.619999999996029949e+00 3.022959424480375565e-02
5.629999999996023519e+00 3.511732139949124559e-02
5.639999999996015312e+00 3.899239014348755694e-02
5.649999999996005329e+00 4.177676354544735543e-02
5.659999999995998898e+00 4.341730405593524633e-02
5.669999999995989803e+00 4.388664633347550553e-02
5.679999999995982485e+00 4.318339388637092852e-02
5.689999999995974278e+00 4.133324253732225534e-02
5.699999999995965183e+00 3.839009094257808674e-02
5.709999999995957864e+00 3.443508811663283792e-02
5.719999999995948770e+00 2.957391119559099266e-02
5.729999999995941451e+00 2.393422833671840499e-02
5.739999999995933244e+00 1.766344504945741717e-02
5.749999999995924149e+00 1.092489959432072291e-02
5.759999999995916831e+00 3.892298205414529335e-03
5.769999999995907736e+00 -3.255410117978056392e-03
5.779999999995900417e+00 -1.033758435863784027e-02
5.789999999995891322e+00 -1.717546638089092331e-02
5.799999999995883115e+00 -2.359700953050895833e-02
5.809999999995875797e+00 -2.944153355530564065e-02
5.819999999995866702e+00 -3.456271017378033383e-02
5.829999999995860271e+00 -3.883094108212618856e-02
5.839999999995850288e+00 -4.213666370635824054e-02
5.849999999995842082e+00 -4.439374825608230490e-02
5.859999999995834763e+00 -4.554131129295435620e-02
5.869999999995825668e+00 -4.554422288697117932e-02
5.879999999995819238e+00 -4.439367220490245125e-02
5.889999999995809254e+00 -4.210776885040749123e-02
5.899999999995801048e+00 -3.873109935846620611e-02
5.909999999995794617e+00 -3.433306288997034494e-02
5.919999999995784634e+00 -2.900586350844840122e-02
5.929999999995778204e+00 -2.286264311950957084e-02
5.939999999995769109e+00 -1.603530190903288549e-02
5.949999999995760014e+00 -8.671491417830920825e-03
5.959999999995753583e+00 -9.310624043742371904e-04
5.969999999995743600e+00 7.017316874074166350e-03
5.979999999995737170e+00 1.499935413591289846e-02
5.989999999995728075e+00 2.283884851678184488e-02
5.999999999995718980e+00 3.036206109819730367e-02
6.009999999995712550e+00 3.740182519638860642e-02
6.019999999995703455e+00 4.380088984294869953e-02
6.029999999995696136e+00 4.941529964525139679e-02
6.039999999995688817e+00 5.411840524404586822e-02
6.049999999995679723e+00 5.780456600987398524e-02
6.059999999995671516e+00 6.039154935135471192e-02
6.069999999995664197e+00 6.182225988769222275e-02
6.079999999995655102e+00 6.206674788578663698e-02
6.089999999995647784e+00 6.112377956024830222e-02
6.099999999995638689e+00 5.902067060138169174e-02
6.109999999995630482e+00 5.581174494799563679e-02
6.119999999995623163e+00 5.157672193665839566e-02
6.129999999995614068e+00 4.641895358075365935e-02
6.139999999995606750e+00 4.046239805275381185e-02
6.149999999995598543e+00 3.384743938148936787e-02
6.159999999995589448e+00 2.672689090594585967e-02
6.169999999995582129e+00 1.926263082760142770e-02
6.179999999995573923e+00 1.162203427147820434e-02
6.189999999995565716e+00 3.973840996575348471e-03
6.199999999995557509e+00 -3.515758015395598329e-03
6.209999999995548414e+00 -1.068622376044264452e-02
6.219999999995541096e+00 -1.738544924514166465e-02
6.229999999995532889e+00 -2.347286371328792184e-02
6.239999999995524682e+00 -2.882263327783991802e-02
6.249999999995516475e+00 -3.332623869278970169e-02
6.259999999995508269e+00 -3.689433520174528053e-02
6.269999999995500062e+00 -3.945851645077814995e-02
6.279999999995491855e+00 -4.097323825676199571e-02
6.289999999995483648e+00 -4.141723977252642630e-02
6.299999999995475441e+00 -4.079393127163427613e-02
6.309999999995467235e+00 -3.913126125198831268e-02
6.319999999995459028e+00 -3.648166292118532050e-02
6.329999999995450821e+00 -3.292152600907295723e-02
6.339999999995443503e+00 -2.854935553749390550e-02
6.349999999995434408e+00 -2.348302440184390008e-02
6.359999999995426201e+00 -1.785707896322057814e-02
6.369999999995417994e+00 -1.181988158012195478e-02
6.379999999995409787e+00 -5.529668488424785595e-03
6.389999999995402469e+00 8.502112968386282442e-04
6.399999999995393374e+00 7.155669982584330659e-03
6.409999999995385167e+00 1.322566969905659105e-02
6.419999999995377848e+00 1.890630589237067560e-02
6.429999999995368754e+00 2.405523080590820165e-02
6.439999999995361435e+00 2.854530788268240180e-02
6.449999999995352340e+00 3.226706157707295852e-02
6.459999999995344133e+00 3.513075032768043365e-02
6.469999999995336815e+00 3.706850617409828547e-02
6.479999999995327720e+00 3.803577654774149136e-02
6.489999999995320401e+00 3.801151793997079725e-02
6.499999999995312194e+00 3.699776183251330536e-02
6.509999999995303099e+00 3.501922991334415619e-02
6.519999999995295781e+00 3.212263805194053717e-02
6.529999999995286686e+00 2.837511620173805565e-02
6.539999999995279367e+00 2.386205334324589117e-02
6.549999999995271160e+00 1.868501688170982195e-02
6.559999999995262066e+00 1.295967818087211988e-02
6.569999999995254747e+00 6.813214419164827576e-03
6.579999999995246540e+00 3.811980131630962826e-04
6.589999999995238333e+00 -6.195439876375496112e-03
6.599999999995230127e+00 -1.277313435046269208e-02
6.609999999995221920e+00 -1.920852147144199926e-02
6.619999999995213713e+00 -2.536167295402354943e-02
6.629999999995205506e+00 -3.109930259913504941e-02
6.639999999995197300e+00 -3.629744189216430050e-02
6.649999999995189093e+00 -4.084381742190026227e-02
6.659999999995180886e+00 -4.464043953932708697e-02
6.669999999995172679e+00 -4.760619957870307339e-02
6.679999999995164472e+00 -4.967879463369054976e-02
6.689999999995156266e+00 -5.081591341003772327e-02
6.699999999995148059e+00 -5.099622732444205470e-02
6.709999999995139852e+00 -5.022022950180773243e-02
6.719999999995131645e+00 -4.851028384939623517e-02
6.729999999995123439e+00 -4.590966977980769775e-02
6.739999999995116120e+00 -4.248119925165405597e-02
6.749999999995107025e+00 -3.830575599247800639e-02
6.759999999995098818e+00 -3.348037095275589042e-02
6.769999999995091500e+00 -2.811556430093338846e-02
6.779999999995082405e+00 -2.233240875031523853e-02
6.789999999995075086e+00 -1.625978327913975979e-02
6.799999999995065991e+00 -1.003161870750320789e-02
6.809999999995057784e+00 -3.783810877231791846e-03
6.819999999995050466e+00 2.348969399905975319e-03
6.829999999995041371e+00 8.236145006235243496e-03
6.839999999995034052e+00 1.375383585454158057e-02
6.849999999995025846e+00 1.878752015029684988e-02
6.859999999995016751e+00 2.323469619095900468e-02
6.869999999995009432e+00 2.700714840166421049e-02
6.879999999995000337e+00 3.003270329384103918e-02
6.889999999994993019e+00 3.225672696498806113e-02
6.899999999994984812e+00 3.364346807935123668e-02
6.909999999994975717e+00 3.417696317225153713e-02
6.919999999994968398e+00 3.386125151596614674e-02
6.929999999994960191e+00 3.272005017425532597e-02
6.939999999994951985e+00 3.079616531580181560e-02
6.949999999994943778e+00 2.815056834812214304e-02
6.959999999994934683e+00 2.486085287143202996e-02
6.969999999994927364e+00 2.101912052121425803e-02
6.979999999994919158e+00 1.672967918995213465e-02
6.989999999994910951e+00 1.210669048481566659e-02
6.999999999994902744e+00 7.271512921294855450e-03
7.009999999994894537e+00 2.349666102483798178e-03
7.019999999994886331e+00 -2.532226123492898901e-03
7.029999999994878124e+00 -7.249261584176423280e-03
7.039999999994869917e+00 -1.168105956588872014e-02
7.049999999994861710e+00 -1.571471810648058381e-02
7.059999999994853503e+00 -1.924766445392988440e-02
7.069999999994845297e+00 -2.219005057620467014e-02
7.079999999994837090e+00 -2.446674108830105068e-02
7.089999999994829771e+00 -2.601909161889036370e-02
7.099999999994820676e+00 -2.680639433024655655e-02
7.109999999994812470e+00 -2.680668037815934351e-02
7.119999999994805151e+00 -2.601686320578939018e-02
7.129999999994796056e+00 -2.445248899362590864e-02
7.139999999994788737e+00 -2.214721142979880417e-02
7.149999999994779643e+00 -1.915184014554960346e-02
7.159999999994771436e+00 -1.553290424745816176e-02
7.169999999994764117e+00 -1.137096466501147200e-02
7.179999999994755022e+00 -6.758871326833252799e-03
7.189999999994747704e+00 -1.799851623757292227e-03
7.199999999994739497e+00 3.394754523749584328e-03
7.209999999994730402e+00 8.708001321392405680e-03
7.219999999994723083e+00 1.401983862071631143e-02
7.229999999994713988e+00 1.920963346432129695e-02
7.239999999994706670e+00 2.415891931057547598e-02
7.249999999994698463e+00 2.875431347144579569e-02
7.259999999994688480e+00 3.289026216868491670e-02
7.269999999994682049e+00 3.647145374222867525e-02
7.279999999994673843e+00 3.941506509474394793e-02
7.289999999994665636e+00 4.165288331667846289e-02
7.299999999994657429e+00 4.313301007621834354e-02
7.309999999994648334e+00 4.382094234547076472e-02
7.319999999994641016e+00 4.370020570242303531e-02
7.329999999994632809e+00 4.277273698474945429e-02
7.339999999994624602e+00 4.105886199348901533e-02
7.349999999994616395e+00 3.859666272101440476e-02
7.359999999994607300e+00 3.544086553829137870e-02
7.369999999994599982e+00 3.166150306353775201e-02
7.379999999994591775e+00 2.734232523221620526e-02
7.389999999994583568e+00 2.257878102699783021e-02
7.399999999994575361e+00 1.747563461721323569e-02
7.409999999994566267e+00 1.214448243762101913e-02
7.419999999994558948e+00 6.701268328247129806e-03
7.429999999994550741e+00 1.263687380547294948e-03
7.439999999994543423e+00 -4.051531133716196678e-03
7.449999999994534328e+00 -9.131256354560590011e-03
7.459999999994526121e+00 -1.386835691568411369e-02
7.469999999994517914e+00 -1.816395753433945603e-02
7.479999999994508819e+00 -2.192965436104741747e-02
7.489999999994502389e+00 -2.508957063074424010e-02
7.499999999994493294e+00 -2.758205142573261215e-02
7.509999999994485087e+00 -2.936101798324006543e-02
7.519999999994476880e+00 -3.039712128235234900e-02
7.529999999994467785e+00 -3.067864326741154279e-02
7.539999999994461355e+00 -3.021190690676173185e-02
7.549999999994453148e+00 -2.902112382385237804e-02
7.559999999994444053e+00 -2.714783564509267236e-02
7.569999999994435846e+00 -2.465001736246040520e-02
7.579999999994426751e+00 -2.160068251100663583e-02
7.589999999994420321e+00 -1.808591340885593382e-02
7.599999999994412114e+00 -1.420252427921097488e-02
7.609999999994403019e+00 -1.005556145215794062e-02
7.619999999994394813e+00 -5.755603971141281736e-03
7.629999999994386606e+00 -1.415810438121186668e-03
7.639999999994379287e+00 2.851087834449191581e-03
7.649999999994371080e+00 6.935597838285037682e-03
7.659999999994361986e+00 1.073405949143929269e-02
7.669999999994353779e+00 1.415111361716437331e-02
7.679999999994345572e+00 1.710194668279529928e-02
7.689999999994338253e+00 1.951411349949841098e-02
7.699999999994330047e+00 2.132891727710604576e-02
7.709999999994321840e+00 2.250248231815973887e-02
7.719999999994312745e+00 2.300653815577856712e-02
7.729999999994304538e+00 2.282879861306132477e-02
7.739999999994297220e+00 2.197290821406780448e-02
7.749999999994289013e+00 2.045808507073564736e-02
7.759999999994280806e+00 1.831854400479304354e-02
7.769999999994271711e+00 1.560264507576417624e-02
7.779999999994263504e+00 1.237170227427994082e-02
7.789999999994257074e+00 8.698531509930343408e-03
7.799999999994247979e+00 4.665851626200584815e-03
7.809999999994239772e+00 3.645390611830778512e-04
7.819999999994231565e+00 -4.108348455021454057e-03
7.829999999994222470e+00 -8.651756476269168231e-03
7.839999999994216040e+00 -1.316288887371053554e-02
7.849999999994206945e+00 -1.753945405839662033e-02
7.859999999994198738e+00 -2.168195574477992799e-02
7.869999999994190532e+00 -2.549603318045052733e-02
7.879999999994181437e+00 -2.889470347886896606e-02
7.889999999994175006e+00 -3.180035743071640830e-02
7.899999999994165911e+00 -3.414652495862320614e-02
7.909999999994157704e+00 -3.587944855852717718e-02
7.919999999994149498e+00 -3.695936317394941245e-02
7.929999999994140403e+00 -3.736134355726811879e-02
7.939999999994133972e+00 -3.707573536298977568e-02
7.949999999994125766e+00 -3.610826611854695001e-02
7.959999999994116671e+00 -3.447982582689930464e-02
7.969999999994108464e+00 -3.222582878013243585e-02
7.979999999994100257e+00 -2.939518349489241011e-02
7.989999999994092938e+00 -2.604900742768908803e-02
7.999999999994084732e+00 -2.225914513513174015e-02
8.009999999994075637e+00 -1.810644983921860796e-02
8.019999999994068318e+00 -1.367884395627034198e-02
8.029999999994059223e+00 -9.069284526593225995e-03
8.039999999994051905e+00 -4.373719075556645880e-03
8.049999999994042810e+00 3.109828389989325150e-04
8.059999999994035491e+00 4.889132346326377325e-03
8.069999999994026396e+00 9.268280444094023976e-03
8.079999999994017301e+00 1.336114392244971277e-02
8.089999999994011759e+00 1.708739224775942395e-02
8.099999999994002664e+00 2.037532780930794568e-02
8.109999999993993569e+00 2.316341965071640543e-02
8.119999999993986251e+00 2.540160116508570487e-02
8.129999999993977156e+00 2.705228648316593612e-02
8.139999999993969837e+00 2.809114916221145189e-02
8.149999999993962518e+00 2.850767162190554274e-02
8.159999999993953423e+00 2.830539116147993972e-02
8.169999999993944328e+00 2.750178050070218108e-02
8.179999999993937010e+00 2.612780697162972107e-02
8.189999999993929691e+00 2.422723550838069839e-02
8.199999999993920596e+00 2.185564765837462453e-02
8.209999999993911501e+00 1.907912455501894686e-02
8.219999999993904183e+00 1.597263913322015394e-02
8.229999999993895088e+00 1.261826415517108141e-02
8.239999999993887769e+00 9.103229706544332597e-03
8.249999999993880451e+00 5.517809327072165614e-03
8.259999999993871356e+00 1.953088676688054725e-03
8.269999999993862261e+00 -1.501245568511156781e-03
8.279999999993854942e+00 -4.759020520931329414e-03
8.289999999993847624e+00 -7.739593119243712467e-03
8.299999999993838529e+00 -1.036973700376784928e-02
8.309999999993831210e+00 -1.258529742748386478e-02
8.319999999993822115e+00 -1.433255061427118719e-02
8.329999999993813020e+00 -1.556929060355321040e-02
8.339999999993807478e+00 -1.626567204715337681e-02
8.349999999993798383e+00 -1.640477053280397016e-02
8.359999999993789288e+00 -1.598282004349579205e-02
8.369999999993781969e+00 -1.500916132411495192e-02
8.379999999993772875e+00 -1.350595833125223071e-02
8.389999999993765556e+00 -1.150767913573259860e-02
8.399999999993756461e+00 -9.060304624939584384e-03
8.409999999993749142e+00 -6.220276011258313135e-03
8.419999999993740047e+00 -3.053242564451626347e-03
8.429999999993730952e+00 3.673567340094747806e-04
8.439999999993725410e+00 3.961899386626591482e-03
8.449999999993716315e+00 7.646371187342126084e-03
8.459999999993707220e+00 1.133427800611720888e-02
8.469999999993699902e+00 1.493860231546675216e-02
8.479999999993690807e+00 1.837378970073067982e-02
8.489999999993683488e+00 2.155776368484175684e-02
8.499999999993676170e+00 2.441389949347698429e-02
8.509999999993667075e+00 2.687286383486618344e-02
8.519999999993657980e+00 2.887427469674088559e-02
8.529999999993650661e+00 3.036818048851157997e-02
8.539999999993643343e+00 3.131631610673302202e-02
8.549999999993634248e+00 3.169304834897592599e-02
8.559999999993625153e+00 3.148597352822547768e-02
8.569999999993617834e+00 3.069619118715391157e-02
8.579999999993608739e+00 2.933826134833107321e-02
8.589999999993601421e+00 2.743981092536386043e-02
8.599999999993594102e+00 2.504077931762006132e-02
8.609999999993585007e+00 2.219236936751347797e-02
8.619999999993575912e+00 1.895576431118504643e-02
8.629999999993568593e+00 1.540062547182413123e-02
8.639999999993561275e+00 1.160338236950077088e-02
8.649999999993552180e+00 7.645382776695837899e-03
8.659999999993544861e+00 3.610981698528768335e-03
8.669999999993535766e+00 -4.143965000797986782e-04
8.679999999993526671e+00 -4.346220962683402210e-03
8.689999999993521129e+00 -8.102801737440407104e-03
8.699999999993512034e+00 -1.160714759778009100e-02
8.709999999993502939e+00 -1.478869166290399870e-02
8.719999999993493844e+00 -1.758488171209801609e-02
8.729999999993486526e+00 -1.994261262776722901e-02
8.739999999993479207e+00 -2.181943429127057577e-02
8.749999999993470112e+00 -2.318448207494702359e-02
8.759999999993462794e+00 -2.401912366393967393e-02
8.769999999993453699e+00 -2.431732852951810908e-02
8.779999999993444604e+00 -2.408572568492759261e-02
8.789999999993439062e+00 -2.334331871182525331e-02
8.799999999993429967e+00 -2.212087715844307523e-02
8.809999999993420872e+00 -2.046005793324891589e-02
8.819999999993413553e+00 -1.841227969760943911e-02
8.829999999993404458e+00 -1.603735050768903894e-02
8.839999999993395363e+00 -1.340188953609652324e-02
8.849999999993389821e+00 -1.057762105496467230e-02
8.859999999993380726e+00 -7.639594814900472174e-03
8.869999999993371631e+00 -4.664348283409926188e-03
8.879999999993364312e+00 -1.728047604778156507e-03
8.889999999993355217e+00 1.095321667169902669e-03
8.899999999993347899e+00 3.735651747128748180e-03
8.909999999993338804e+00 6.128282212841212190e-03
8.919999999993331485e+00 8.215428836154323178e-03
8.929999999993322390e+00 9.947422557811735205e-03
8.939999999993313295e+00 1.128371483507437968e-02
8.949999999993307753e+00 1.219364922648875742e-02
8.959999999993298658e+00 1.265701575966957787e-02
8.969999999993289563e+00 1.266437913756686233e-02
8.979999999993282245e+00 1.221715841944688054e-02
8.989999999993273150e+00 1.132746670177510288e-02
8.999999999993265831e+00 1.001774297891976952e-02
9.009999999993258513e+00 8.320191724773351796e-03
9.019999999993249418e+00 6.276020303926921166e-03
9.029999999993240323e+00 3.934473138342894395e-03
9.039999999993233004e+00 1.351700108909031049e-03
9.049999999993225686e+00 -1.410509671560144195e-03
9.059999999993216591e+00 -4.286121286406549893e-03
9.069999999993207496e+00 -7.206366708299530646e-03
9.079999999993200177e+00 -1.010133287232737632e-02
9.089999999993191082e+00 -1.290156761398431398e-02
9.099999999993183764e+00 -1.553967107720710845e-02
9.109999999993176445e+00 -1.795185207890645160e-02
9.119999999993167350e+00 -2.007940597280123349e-02
9.129999999993158255e+00 -2.187004978862539667e-02
9.139999999993150936e+00 -2.327908527228319396e-02
9.149999999993143618e+00 -2.427038335083766749e-02
9.159999999993134523e+00 -2.481717028836988997e-02
9.169999999993127204e+00 -2.490258325716417434e-02
9.179999999993118109e+00 -2.451998201231409338e-02
9.189999999993109014e+00 -2.367303431808361058e-02
9.199999999993103472e+00 -2.237558566275920161e-02
9.209999999993094377e+00 -2.065130794330212460e-02
9.219999999993085282e+00 -1.853312399266025465e-02
9.229999999993077964e+00 -1.606243743742978916e-02
9.239999999993068869e+00 -1.328819832263971289e-02
9.249999999993061550e+00 -1.026581770783286350e-02
9.259999999993052455e+00 -7.055936607235025783e-03
9.269999999993045137e+00 -3.723081216655335212e-03
9.279999999993036042e+00 -3.342477403292493207e-04
9.289999999993026947e+00 3.042554160521475717e-03
9.299999999993021405e+00 6.339786171231543734e-03
9.309999999993012310e+00 9.491867084555518155e-03
9.319999999993003215e+00 1.243661621003887968e-02
9.329999999992995896e+00 1.511661768188764417e-02
9.339999999992986801e+00 1.748048503462941786e-02
9.349999999992979482e+00 1.948400846845581638e-02
9.359999999992972164e+00 2.109114973177890137e-02
9.369999999992963069e+00 2.227484925800330556e-02
9.379999999992953974e+00 2.301762782625742937e-02
9.389999999992946655e+00 2.331197736708763221e-02
9.399999999992939337e+00 2.316052481455077583e-02
9.409999999992930242e+00 2.257594952844638875e-02
9.419999999992921147e+00 2.158065336177573609e-02
9.429999999992913828e+00 2.020620136140266476e-02
9.439999999992904733e+00 1.849254916453906342e-02
9.449999999992897415e+00 1.648706200124144122e-02
9.459999999992890096e+00 1.424334913580855601e-02
9.469999999992881001e+00 1.181995353632463858e-02
9.479999999992871906e+00 9.278939982405439921e-03
9.489999999992864588e+00 6.684408494663895972e-03
9.499999999992857269e+00 4.100965886174695943e-03
9.509999999992848174e+00 1.592201740062339872e-03
9.519999999992840856e+00 -7.807835665598730811e-04
9.529999999992831761e+00 -2.960770265613077261e-03
9.539999999992822666e+00 -4.895707904854007704e-03
9.549999999992817123e+00 -6.539871820073460580e-03
9.559999999992808029e+00 -7.854857112321502605e-03
9.569999999992798934e+00 -8.810390790603377445e-03
9.579999999992789839e+00 -9.384960894701034964e-03
9.589999999992782520e+00 -9.566257233068902605e-03
9.599999999992775201e+00 -9.351408924332286349e-03
9.609999999992766107e+00 -8.747011135100627582e-03
9.619999999992758788e+00 -7.768950168930912822e-03
9.629999999992749693e+00 -6.442035863787289561e-03
9.639999999992740598e+00 -4.799441393766829683e-03
9.649999999992735056e+00 -2.881951774552022130e-03
9.659999999992725961e+00 -7.370356848119351658e-04
9.669999999992716866e+00 1.582236440059928487e-03
9.679999999992709547e+00 4.018406684188052976e-03
9.689999999992700452e+00 6.510964541633069286e-03
9.699999999992693134e+00 8.997774302627034593e-03
9.709999999992685815e+00 1.141655181334122818e-02
9.719999999992676720e+00 1.370635249667466124e-02
9.729999999992667625e+00 1.580903998630162760e-02
9.739999999992660307e+00 1.767070454401504370e-02
9.749999999992652988e+00 1.924297854501461416e-02
9.759999999992643893e+00 2.048420475654488468e-02
9.769999999992634798e+00 2.136043420065392856e-02
9.779999999992627480e+00 2.184623515032366528e-02
9.789999999992618385e+00 2.192528105450440926e-02
9.799999999992611066e+00 2.159069594929722766e-02
9.809999999992603748e+00 2.084515638082526726e-02
9.819999999992594653e+00 1.970076399081406582e-02
9.829999999992585558e+00 1.817869158224026671e-02
9.839999999992578239e+00 1.630860769289493514e-02
9.849999999992570920e+00 1.412790293519532690e-02
9.859999999992561825e+00 1.168075313108732013e-02
9.869999999992554507e+00 9.017045099421264198e-03
9.879999999992545412e+00 6.191184727277973705e-03
9.889999999992536317e+00 3.260814233131044751e-03
9.899999999992528998e+00 2.854779901890345173e-04
9.909999999992521680e+00 -2.674730357287914261e-03
9.919999999992512585e+00 -5.560518298858396768e-03
9.929999999992503490e+00 -8.314719854867381674e-03
9.939999999992496171e+00 -1.088356101242054889e-02
9.949999999992488853e+00 -1.321783402495604366e-02
9.959999999992479758e+00 -1.527395992988681180e-02
9.969999999992472439e+00 -1.701492185712832547e-02
9.979999999992463344e+00 -1.841104897515675326e-02
9.989999999992454249e+00 -1.944062147007537614e-02
9.999999999992448707e+00 -2.009028657396240772e-02
1.000999999999243961e+01 -2.035528325959072571e-02
1.001999999999243052e+01 -2.023947046874826836e-02
1.002999999999242320e+01 -1.975514862131597452e-02
1.003999999999241410e+01 -1.892267981515064271e-02
1.004999999999240679e+01 -1.776992482005528354e-02
1.005999999999239947e+01 -1.633151285454409116e-02
1.006999999999239037e+01 -1.464795802803895916e-02
1.007999999999238128e+01 -1.276464084888804043e-02
1.008999999999237396e+01 -1.073069044665810219e-02
1.009999999999236664e+01 -8.597800641458779383e-03
1.010999999999235754e+01 -6.419005582696140667e-03
1.011999999999234845e+01 -4.247438525671236656e-03
1.012999999999234113e+01 -2.135110503731137057e-03
1.013999999999233204e+01 -1.317404313302934587e-04
1.014999999999232472e+01 1.716339481246360356e-03
1.015999999999231740e+01 3.367188372043221009e-03
1.016999999999230830e+01 4.784150284423048516e-03
1.017999999999229921e+01 5.936615103321816501e-03
1.018999999999229189e+01 6.800634517806570904e-03
1.019999999999228457e+01 7.359388679239385785e-03
1.020999999999227548e+01 7.603497710955728177e-03
1.021999999999226816e+01 7.531167364868827062e-03
1.022999999999225906e+01 7.148166337732931100e-03
1.023999999999224997e+01 6.467639318462698773e-03
1.024999999999224265e+01 5.509762275220016561e-03
1.025999999999223533e+01 4.301244613628370413e-03
1.026999999999222624e+01 2.874684102844392904e-03
1.027999999999221714e+01 1.267791835034331712e-03
1.028999999999220982e+01 -4.774894387658576802e-04
1.029999999999220250e+01 -2.315958807884150542e-03
1.030999999999219341e+01 -4.200204536070727655e-03
1.031999999999218609e+01 -6.081699493288744360e-03
1.032999999999217700e+01 -7.911914595377241358e-03
1.033999999999216790e+01 -9.643427271532592840e-03
1.034999999999216236e+01 -1.123100670529774900e-02
1.035999999999215326e+01 -1.263265083745779803e-02
1.036999999999214417e+01 -1.381054687788673893e-02
1.037999999999213685e+01 -1.473193191579917453e-02
1.038999999999212775e+01 -1.536984338496263230e-02
1.039999999999212044e+01 -1.570373796234149355e-02
1.040999999999211312e+01 -1.571996126174327046e-02
1.041999999999210402e+01 -1.541205495984268072e-02
1.042999999999209493e+01 -1.478089927298258457e-02
1.043999999999208583e+01 -1.383468666306141535e-02
1.044999999999208029e+01 -1.258872571273406127e-02
1.045999999999207120e+01 -1.106507768294296042e-02
1.046999999999206210e+01 -9.292039140102270264e-03
1.047999999999205478e+01 -7.303484928954132212e-03
1.048999999999204569e+01 -5.138087794484689358e-03
1.049999999999203837e+01 -2.838430288229433236e-03
1.050999999999203105e+01 -4.500321781559231773e-04
1.051999999999202196e+01 1.979680514881505642e-03
1.052999999999201286e+01 4.402443949442918190e-03
1.053999999999200554e+01 6.770239756222966136e-03
1.054999999999199822e+01 9.036370529581720656e-03
1.055999999999198913e+01 1.115649988616065728e-02
1.056999999999198181e+01 1.308963603683084738e-02
1.057999999999197271e+01 1.479903945676373442e-02
1.058999999999196362e+01 1.625303457871029103e-02
1.059999999999195630e+01 1.742570485762685514e-02
1.060999999999194898e+01 1.829745407773568366e-02
1.061999999999193989e+01 1.885542176274149564e-02
1.062999999999193079e+01 1.909374413051445271e-02
1.063999999999192347e+01 1.901365169147257658e-02
1.064999999999191616e+01 1.862339995327433675e-02
1.065999999999190706e+01 1.793803593796549842e-02
1.066999999999189974e+01 1.697900718298774730e-02
1.067999999999189065e+01 1.577362247542992563e-02
1.068999999999188155e+01 1.435437998702486333e-02
1.069999999999187601e+01 1.275817726399301570e-02
1.070999999999186691e+01 1.102542362789180573e-02
1.071999999999185782e+01 9.199080156088963039e-03
1.072999999999185050e+01 7.323648893070668943e-03
1.073999999999184141e+01 5.444135784321032720e-03
1.074999999999183409e+01 3.605009566312948523e-03
1.075999999999182499e+01 1.849183151047484970e-03
1.076999999999181767e+01 2.170400235030367790e-04
1.077999999999180858e+01 -1.254472551411076704e-03
1.078999999999179948e+01 -2.532668602860889320e-03
1.079999999999179394e+01 -3.589846943577505028e-03
1.080999999999178485e+01 -4.403896270201141869e-03
1.081999999999177575e+01 -4.958772306738398750e-03
1.082999999999176843e+01 -5.244839557417758057e-03
1.083999999999175934e+01 -5.259069608831273487e-03
1.084999999999175202e+01 -5.005088833960890347e-03
1.085999999999174470e+01 -4.493076168627958313e-03
1.086999999999173561e+01 -3.739512636227956561e-03
1.087999999999172651e+01 -2.766788104340051849e-03
1.088999999999171919e+01 -1.602668650595326328e-03
1.089999999999171187e+01 -2.796333430631916216e-04
1.090999999999170278e+01 1.165902846814221737e-03
1.091999999999169546e+01 2.694458853025571456e-03
1.092999999999168637e+01 4.264437124377657741e-03
1.093999999999167727e+01 5.833131485390864734e-03
1.094999999999166995e+01 7.357762998878962513e-03
1.095999999999166263e+01 8.796515323882795126e-03
1.096999999999165354e+01 1.010954501933289222e-02
1.097999999999164444e+01 1.125994695319601849e-02
1.098999999999163713e+01 1.221464124583775644e-02
1.099999999999162981e+01 1.294515910772498640e-02
1.100999999999162071e+01 1.342830954804190811e-02
1.101999999999161339e+01 1.364671568834080299e-02
1.102999999999160430e+01 1.358920535854497499e-02
1.103999999999159520e+01 1.325104606205206731e-02
1.104999999999158966e+01 1.263402197008667467e-02
1.105999999999158057e+01 1.174635866701605712e-02
1.106999999999157147e+01 1.060249834767527932e-02
1.107999999999156415e+01 9.222730574966366349e-03
1.108999999999155506e+01 7.632691661921106076e-03
1.109999999999154774e+01 5.862746968850293672e-03
1.110999999999153864e+01 3.947274954968211028e-03
1.111999999999153133e+01 1.923866626471087884e-03
1.112999999999152223e+01 -1.675411801046012368e-04
1.113999999999151314e+01 -2.285577422314364043e-03
1.114999999999150759e+01 -4.388371158892782030e-03
1.115999999999149850e+01 -6.434489820278243601e-03
1.116999999999148940e+01 -8.383864097984711911e-03
1.117999999999148208e+01 -1.019867729952468084e-02
1.118999999999147299e+01 -1.184419801056256320e-02
1.119999999999146567e+01 -1.328953785233157915e-02
1.120999999999145835e+01 -1.450832208002249442e-02
1.121999999999144926e+01 -1.547925494641510386e-02
1.122999999999144016e+01 -1.618656466074267289e-02
1.123999999999143284e+01 -1.662031695442321017e-02
1.124999999999142553e+01 -1.677659372225121306e-02
1.125999999999141643e+01 -1.665753232922188506e-02
1.126999999999140911e+01 -1.627122145928070612e-02
1.127999999999140002e+01 -1.563145615458086737e-02
1.128999999999139092e+01 -1.475736319043300347e-02
1.129999999999138360e+01 -1.367290615656801579e-02
1.130999999999137628e+01 -1.240628367956296031e-02
1.131999999999136719e+01 -1.098923402042072638e-02
1.132999999999135810e+01 -9.456266633323828774e-03
1.133999999999135078e+01 -7.843843243101914983e-03
1.134999999999134346e+01 -6.189526723310900640e-03
1.135999999999133436e+01 -4.531115741449821301e-03
1.136999999999132704e+01 -2.905788107868078479e-03
1.137999999999131795e+01 -1.349271190389422738e-03
1.138999999999130885e+01 1.049401363216124946e-04
1.139999999999130331e+01 1.426305129745145724e-03
1.140999999999129422e+01 2.587886364779421692e-03
1.141999999999128512e+01 3.566910288826512579e-03
1.142999999999127780e+01 4.345228104727561283e-03
1.143999999999126871e+01 4.909671403044393000e-03
1.144999999999126139e+01 5.252298804808054264e-03
1.145999999999125230e+01 5.370526874478866522e-03
1.146999999999124498e+01 5.267141769863294999e-03
1.147999999999123588e+01 4.950192599173083505e-03
1.148999999999122679e+01 4.432773738154621723e-03
1.149999999999122124e+01 3.732695978909974198e-03
1.150999999999121215e+01 2.872052004012277861e-03
1.151999999999120305e+01 1.876686306106380283e-03
1.152999999999119574e+01 7.755842554904452671e-04
1.153999999999118664e+01 -3.998091334392323134e-04
1.154999999999117932e+01 -1.616327207299021566e-03
1.155999999999117200e+01 -2.839860045348012278e-03
1.156999999999116291e+01 -4.036151168598947278e-03
1.157999999999115381e+01 -5.171595422175722517e-03
1.158999999999114650e+01 -6.214021993126749369e-03
1.159999999999113918e+01 -7.133443398083705485e-03
1.160999999999113008e+01 -7.902749868874913569e-03
1.161999999999112099e+01 -8.498332850896364588e-03
1.162999999999111367e+01 -8.900626331469417910e-03
1.163999999999110457e+01 -9.094551978374394718e-03
1.164999999999109725e+01 -9.069858162084408482e-03
1.165999999999108994e+01 -8.821342607324233684e-03
1.166999999999108084e+01 -8.348959140149039490e-03
1.167999999999107175e+01 -7.657806548863402285e-03
1.168999999999106443e+01 -6.758000260146905004e-03
1.169999999999105711e+01 -5.664428857409477616e-03
1.170999999999104801e+01 -4.396405010424004473e-03
1.171999999999104070e+01 -2.977221013715283197e-03
1.172999999999103160e+01 -1.433618557472671109e-03
1.173999999999102251e+01 2.048174026857310474e-04
1.174999999999101696e+01 1.906324652720938536e-03
1.175999999999100787e+01 3.637673378280546765e-03
1.176999999999099877e+01 5.364905143177433992e-03
1.177999999999099145e+01 7.054087162907516154e-03
1.178999999999098236e+01 8.672064187358941023e-03
1.179999999999097504e+01 1.018719049388507741e-02
1.180999999999096595e+01 1.157002696479545942e-02
1.181999999999095863e+01 1.279398969995064993e-02
1.182999999999094953e+01 1.383593378454248471e-02
1.183999999999094044e+01 1.467665988729823824e-02
1.184999999999093490e+01 1.530133065439272418e-02
1.185999999999092580e+01 1.569978963868769520e-02
1.186999999999091671e+01 1.586677399657534376e-02
1.187999999999090939e+01 1.580201491875537351e-02
1.188999999999090029e+01 1.551022387128661584e-02
1.189999999999089297e+01 1.500096268286617296e-02
1.190999999999088566e+01 1.428840510919971406e-02
1.191999999999087656e+01 1.339099032303080715e-02
1.192999999999086747e+01 1.233097704924797713e-02
1.193999999999086015e+01 1.113391185632877853e-02
1.194999999999085283e+01 9.828023384307639498e-03
1.195999999999084373e+01 8.443557038495825423e-03
1.196999999999083464e+01 7.012065421551645639e-03
1.197999999999082732e+01 5.565672889376005808e-03
1.198999999999081822e+01 4.136332980965698805e-03
1.199999999999081091e+01 2.755094368766896826e-03
1.200999999999080359e+01 1.451392711103436685e-03
1.201999999999079449e+01 2.523838120251059147e-04
1.202999999999078540e+01 -8.176661171695754618e-04
1.203999999999077808e+01 -1.737918779578703863e-03
1.204999999999077076e+01 -2.491422241860357777e-03
1.205999999999076167e+01 -3.065479182253448738e-03
1.206999999999075612e+01 -3.451912698540456938e-03
1.207999999999074703e+01 -3.647228665445819296e-03
1.208999999999073793e+01 -3.652668430641595708e-03
1.209999999999073061e+01 -3.474152209674627369e-03
1.210999999999072152e+01 -3.122110842861120297e-03
1.211999999999071420e+01 -2.611211691790231004e-03
1.212999999999070511e+01 -1.959983446297150055e-03
1.213999999999069779e+01 -1.190349836316008467e-03
1.214999999999068869e+01 -3.270825813024221831e-04
1.215999999999067960e+01 6.028161707935098109e-04
1.216999999999067406e+01 1.570782903170949438e-03
1.217999999999066496e+01 2.547397401122940275e-03
1.218999999999065587e+01 3.503104788684827890e-03
1.219999999999064855e+01 4.408940696882692259e-03
1.220999999999063945e+01 5.237235628287576286e-03
1.221999999999063213e+01 5.962284194989177569e-03
1.222999999999062481e+01 6.560960279070925452e-03
1.223999999999061572e+01 7.013265851790392857e-03
1.224999999999060663e+01 7.302799384160587465e-03
1.225999999999059931e+01 7.417131693766918464e-03
1.226999999999059199e+01 7.348083143667624717e-03
1.227999999999058289e+01 7.091895712598422948e-03
1.228999999999057380e+01 6.649299936905655496e-03
1.229999999999056648e+01 6.025473105275441082e-03
1.230999999999055738e+01 5.229895196690436537e-03
1.231999999999055007e+01 4.276104713589971157e-03
1.232999999999054275e+01 3.181364064913968191e-03
1.233999999999053365e+01 1.966241937733934856e-03
1.234999999999052456e+01 6.541255581323906490e-04
1.235999999999051724e+01 -7.293287459570215294e-04
1.236999999999050992e+01 -2.156791531821748015e-03
1.237999999999050083e+01 -3.599888790441171590e-03
1.238999999999049351e+01 -5.029848878036323294e-03
1.239999999999048441e+01 -6.418154232110363615e-03
1.240999999999047532e+01 -7.737183508959475167e-03
1.241999999999046977e+01 -8.960827530170859673e-03
1.242999999999046068e+01 -1.006506603714171430e-02
1.243999999999045158e+01 -1.102849280168733716e-02
1.244999999999044427e+01 -1.183277864202320756e-02
1.245999999999043517e+01 -1.246305810213300773e-02
1.246999999999042785e+01 -1.290823277000568113e-02
1.247999999999041876e+01 -1.316118700606760429e-02
1.248999999999041144e+01 -1.321891161637019085e-02
1.249999999999040234e+01 -1.308253127301768626e-02
1.250999999999039325e+01 -1.275723620259495636e-02
1.251999999999038771e+01 -1.225212453034175107e-02
1.252999999999037861e+01 -1.157995916063519690e-02
1.253999999999036952e+01 -1.075684572295179317e-02
1.254999999999036220e+01 -9.801837307651446729e-03
1.255999999999035310e+01 -8.736480382847400944e-03
1.256999999999034578e+01 -7.584313001631847080e-03
1.257999999999033847e+01 -6.370325203576000274e-03
1.258999999999032937e+01 -5.120392336944167531e-03
1.259999999999032028e+01 -3.860696273791507961e-03
1.260999999999031296e+01 -2.617147671617641932e-03
1.261999999999030564e+01 -1.414821895459468862e-03
1.262999999999029654e+01 -2.774159991724324406e-04
1.263999999999028745e+01 7.732599045134032952e-04
1.264999999999028013e+01 1.717743304745382232e-03
1.265999999999027104e+01 2.539325160314566572e-03
1.266999999999026372e+01 3.224393606302116896e-03
1.267999999999025640e+01 3.762710108175286710e-03
1.268999999999024730e+01 4.147607493454937705e-03
1.269999999999023821e+01 4.376107756402403993e-03
1.270999999999023089e+01 4.448957700171424223e-03
1.271999999999022357e+01 4.370585075825698766e-03
1.272999999999021448e+01 4.148969877305074688e-03
1.273999999999020716e+01 3.795434908394234707e-03
1.274999999999019806e+01 3.324363679527695715e-03
1.275999999999018897e+01 2.752849475990066727e-03
1.276999999999018343e+01 2.100284027803336895e-03
1.277999999999017433e+01 1.387892830398790691e-03
1.278999999999016524e+01 6.382303427281586176e-04
1.279999999999015614e+01 -1.253536710757911050e-04
1.280999999999014882e+01 -8.792635408927555263e-04
1.281999999999014150e+01 -1.600213318565050710e-03
1.282999999999013241e+01 -2.265773445933929979e-03
1.283999999999012509e+01 -2.854894782704403642e-03
1.284999999999011600e+01 -3.348398321729081570e-03
1.285999999999010690e+01 -3.729420660441591390e-03
1.286999999999010136e+01 -3.983805422052722617e-03
1.287999999999009226e+01 -4.100430185186053518e-03
1.288999999999008317e+01 -4.071461301954067830e-03
1.289999999999007585e+01 -3.892532928692280826e-03
1.290999999999006675e+01 -3.562847407943801632e-03
1.291999999999005944e+01 -3.085193820360919350e-03
1.292999999999005212e+01 -2.465883887214025648e-03
1.293999999999004302e+01 -1.714608995457812595e-03
1.294999999999003393e+01 -8.442219011179315008e-04
1.295999999999002661e+01 1.295518854486006643e-04
1.296999999999001929e+01 1.188467651279715180e-03
1.297999999999001020e+01 2.312171450830301060e-03
1.298999999999000110e+01 3.478656850535745242e-03
1.299999999998999378e+01 4.664757891258500440e-03
1.300999999998998469e+01 5.846669370797866888e-03
1.301999999998997737e+01 7.000481243239842569e-03
1.302999999998997005e+01 8.102718401707219645e-03
1.303999999998996095e+01 9.130868480719814967e-03
1.304999999998995186e+01 1.006388874775575142e-02
1.305999999998994454e+01 1.088268248434736025e-02
1.306999999998993722e+01 1.157053070151689567e-02
1.307999999998992813e+01 1.211346891932855822e-02
1.308999999998992081e+01 1.250059979074677995e-02
1.309999999998991171e+01 1.272433603832425972e-02
1.310999999998990262e+01 1.278056694670610775e-02
1.311999999998989530e+01 1.266874242423552191e-02
1.312999999998988798e+01 1.239187313334414418e-02
1.313999999998987889e+01 1.195644750815454647e-02
1.314999999998986979e+01 1.137227001644247094e-02
1.315999999998986247e+01 1.065222055664664241e-02
1.316999999998985516e+01 9.811942699630342088e-03
1.317999999998984606e+01 8.869469713290153989e-03
1.318999999998983874e+01 7.844799125281212010e-03
1.319999999998982965e+01 6.759423540224174937e-03
1.320999999998982055e+01 5.635829630079918114e-03
1.321999999998981501e+01 4.496978165038021877e-03
1.322999999998980591e+01 3.365778314545170551e-03
1.323999999998979682e+01 2.264567845108162586e-03
1.324999999998978950e+01 1.214609108165192472e-03
1.325999999998978041e+01 2.356144268136831760e-04
1.326999999998977309e+01 -6.546898568830767208e-04
1.327999999998976577e+01 -1.440948015719993505e-03
1.328999999998975667e+01 -2.110503367101917993e-03
1.329999999998974758e+01 -2.653663708782037951e-03
1.330999999998974026e+01 -3.063894893213692846e-03
1.331999999998973294e+01 -3.337938223602382633e-03
1.332999999998972385e+01 -3.475851808808859151e-03
1.333999999998971475e+01 -3.480974296651348412e-03
1.334999999998970743e+01 -3.359812592321123354e-03
1.335999999998969834e+01 -3.121852758294723501e-03
1.336999999998969102e+01 -2.779301651348247120e-03
1.337999999998968370e+01 -2.346767180353720277e-03
1.338999999998967461e+01 -1.840883802068817151e-03
1.339999999998966551e+01 -1.279889605802785957e-03
1.340999999998965819e+01 -6.831689803992237750e-04
1.341999999998965087e+01 -7.077196607606612655e-05
1.342999999998964178e+01 5.370775404310909997e-04
1.343999999998963446e+01 1.120474933262224004e-03
1.344999999998962537e+01 1.660314854732807075e-03
1.345999999998961627e+01 2.138748258630181719e-03
1.346999999998960895e+01 2.539602366505612930e-03
1.347999999998960163e+01 2.848757345639271917e-03
1.348999999998959254e+01 3.054470452809803210e-03
1.349999999998958344e+01 3.147640222954003076e-03
1.350999999998957612e+01 3.122004366850400156e-03
1.351999999998956881e+01 2.974268988680181958e-03
1.352999999998955971e+01 2.704167334010759965e-03
1.353999999998955239e+01 2.314448132472906108e-03
1.354999999998954330e+01 1.810793875773961592e-03
1.355999999998953420e+01 1.201670931661489227e-03
1.356999999998952866e+01 4.981199124374075232e-04
1.357999999998951957e+01 -2.865113999034191714e-04
1.358999999998951047e+01 -1.136884881236441573e-03
1.359999999998950315e+01 -2.036032102589680794e-03
1.360999999998949406e+01 -2.965747028364581865e-03
1.361999999998948674e+01 -3.907002640951744502e-03
1.362999999998947942e+01 -4.840382475106412390e-03
1.363999999998947033e+01 -5.746518798560142430e-03
1.364999999998946123e+01 -6.606525727085878728e-03
1.365999999998945214e+01 -7.402417086387594672e-03
1.366999999998944659e+01 -8.117502125158109968e-03
1.367999999998943750e+01 -8.736749094296232532e-03
1.368999999998942840e+01 -9.247109733753915151e-03
1.369999999998942108e+01 -9.637797081968501461e-03
1.370999999998941199e+01 -9.900510209996323668e-03
1.371999999998940467e+01 -1.002960328285319724e-02
1.372999999998939735e+01 -1.002219504469413491e-02
1.373999999998938826e+01 -9.878215777699889816e-03
1.374999999998937916e+01 -9.600391463000602921e-03
1.375999999998937184e+01 -9.194167277044014083e-03
1.376999999998936453e+01 -8.667571386719370718e-03
1.377999999998935543e+01 -8.031023796380466762e-03
1.378999999998934811e+01 -7.297092589379210181e-03
1.379999999998933902e+01 -6.480205755078473004e-03
1.380999999998932992e+01 -5.596324665826326976e-03
1.381999999998932260e+01 -4.662585768500857909e-03
1.382999999998931528e+01 -3.696919014766775809e-03
1.383999999998930619e+01 -2.717651710535491302e-03
1.384999999998929709e+01 -1.743106240579641837e-03
1.385999999998928978e+01 -7.912013308835022952e-04
1.386999999998928246e+01 1.209359822337457616e-04
1.387999999998927336e+01 9.773380900070564002e-04
1.388999999998926604e+01 1.763537227282653769e-03
1.389999999998925695e+01 2.466870289406232399e-03
1.390999999998924785e+01 3.076742009726646070e-03
1.391999999998924231e+01 3.584840703062648192e-03
1.392999999998923322e+01 3.985302186884536087e-03
1.393999999998922412e+01 4.274817735056959077e-03
1.394999999998921680e+01 4.452683934556380015e-03
1.395999999998920771e+01 4.520793343561162539e-03
1.396999999998920039e+01 4.483567332997660630e-03
1.397999999998919129e+01 4.347830665114663443e-03
1.398999999998918398e+01 4.122632014534166611e-03
1.399999999998917488e+01 3.819014218795122127e-03
1.400999999998916579e+01 3.449740161056330350e-03
1.401999999998916024e+01 3.028980524940797989e-03
1.402999999998915115e+01 2.571969756546887975e-03
1.403999999998914205e+01 2.094638947047434627e-03
1.404999999998913474e+01 1.613234758471355883e-03
1.405999999998912564e+01 1.143932820915991065e-03
1.406999999998911832e+01 7.024537682758711082e-04
1.407999999998911100e+01 3.036911354566446835e-04
1.408999999998910191e+01 -3.863895285472882017e-05
1.409999999998909281e+01 -3.123203364897845407e-04
1.410999999998908550e+01 -5.069223325447820040e-04
1.411999999998907818e+01 -6.140442528462516448e-04
1.412999999998906908e+01 -6.275115040662877092e-04
1.413999999998906176e+01 -5.435192353980241101e-04
1.414999999998905267e+01 -3.607199452531364655e-04
1.415999999998904357e+01 -8.025611594801141757e-05
1.416999999998903625e+01 2.942663500274690365e-04
1.417999999998902894e+01 7.568602364889648456e-04
1.418999999998901984e+01 1.299295728176678034e-03
1.419999999998901075e+01 1.911289261419490699e-03
1.420999999998900343e+01 2.580739621442534014e-03
1.421999999998899611e+01 3.294004152730027526e-03
1.422999999998898701e+01 4.036213583260307540e-03
1.423999999998897970e+01 4.791613792127251935e-03
1.424999999998897060e+01 5.543926096472810879e-03
1.425999999998896151e+01 6.276720926559340927e-03
1.426999999998895596e+01 6.973795564870208415e-03
1.427999999998894687e+01 7.619546715504606563e-03
1.428999999998893777e+01 8.199328118125681630e-03
1.429999999998893045e+01 8.699786324086820899e-03
1.430999999998892136e+01 9.109166142219154993e-03
1.431999999998891404e+01 9.417580918838149712e-03
1.432999999998890495e+01 9.617236442070803068e-03
1.433999999998889763e+01 9.702607102870634131e-03
1.434999999998888853e+01 9.670558405243180264e-03
1.435999999998887944e+01 9.520415344447778414e-03
1.436999999998887390e+01 9.253972035635299465e-03
1.437999999998886480e+01 8.875445325953900191e-03
1.438999999998885571e+01 8.391371215841670825e-03
1.439999999998884839e+01 7.810449448052335375e-03
1.440999999998883929e+01 7.143339671932701605e-03
1.441999999998883197e+01 6.402412422998468404e-03
1.442999999998882465e+01 5.601462960583228172e-03
1.443999999998881556e+01 4.755394296408848448e-03
1.444999999998880647e+01 3.879878447151494016e-03
1.445999999998879915e+01 2.991001263268516005e-03
1.446999999998879183e+01 2.104900070992419235e-03
1.447999999998878273e+01 1.237403310365106862e-03
1.448999999998877541e+01 4.036812212417840886e-04
1.449999999998876632e+01 -3.820867547047882614e-04
1.450999999998875722e+01 -1.107020641730156220e-03
1.451999999998874991e+01 -1.759815086061171287e-03
1.452999999998874259e+01 -2.330976229475676970e-03
1.453999999998873349e+01 -2.813014996623132077e-03
1.454999999998872440e+01 -3.200594547274563523e-03
1.455999999998871708e+01 -3.490625456874978192e-03
1.456999999998870976e+01 -3.682307725098263665e-03
1.457999999998870067e+01 -3.777118966043435232e-03
1.458999999998869335e+01 -3.778751107427120916e-03
1.459999999998868425e+01 -3.692994981368854027e-03
1.460999999998867516e+01 -3.527575764846498443e-03
1.461999999998866961e+01 -3.291944221428387118e-03
1.462999999998866052e+01 -2.997030396034410914e-03
1.463999999998865142e+01 -2.654965371931931016e-03
1.464999999998864411e+01 -2.278774626160527412e-03
1.465999999998863501e+01 -1.882054855080307317e-03
1.466999999998862769e+01 -1.478640822442519719e-03
1.467999999998861860e+01 -1.082271058212476607e-03
1.468999999998861128e+01 -7.062580085071003787e-04
1.469999999998860218e+01 -3.631724631760914869e-04
1.470999999998859309e+01 -6.454968751086549348e-05
1.471999999998858755e+01 1.793765712146807515e-04
1.472999999998857845e+01 3.599071596960169575e-04
1.473999999998856936e+01 4.700721169359652323e-04
1.474999999998856204e+01 5.047825716819850147e-04
1.475999999998855294e+01 4.609368592825700177e-04
1.476999999998854562e+01 3.374797427415246551e-04
1.477999999998853831e+01 1.354150455774114775e-04
1.478999999998852921e+01 -1.422299329254338282e-04
1.479999999998852012e+01 -4.904862461394345107e-04
1.480999999998851280e+01 -9.025680986203817946e-04
1.481999999998850548e+01 -1.370037348076044497e-03
1.482999999998849638e+01 -1.883004997969125495e-03
1.483999999998848729e+01 -2.430363357187888262e-03
1.484999999998847997e+01 -3.000044539650090995e-03
1.485999999998847088e+01 -3.579298483112616173e-03
1.486999999998846356e+01 -4.154984892282118439e-03
1.487999999998845624e+01 -4.713871900542932446e-03
1.488999999998844714e+01 -5.242935857898524572e-03
1.489999999998843805e+01 -5.729654910364925628e-03
1.490999999998843251e+01 -6.162289949088840119e-03
1.491999999998842341e+01 -6.530146054934935634e-03
1.492999999998841432e+01 -6.823810378144739945e-03
1.493999999998840700e+01 -7.035361063465003610e-03
1.494999999998839790e+01 -7.158541441218364831e-03
1.495999999998838881e+01 -7.188894865528976975e-03
1.496999999998838327e+01 -7.123860478522798731e-03
1.497999999998837595e+01 -6.962827818949352335e-03
1.498999999998836685e+01 -6.707146165824505804e-03
1.499999999998835776e+01 -6.360090059674661581e-03
1.500999999998835044e+01 -5.926781647967657718e-03
1.501999999998834134e+01 -5.414075938536580014e-03
1.502999999998833225e+01 -4.830407613059344712e-03
1.503999999998832493e+01 -4.185600539719406578e-03
1.504999999998831584e+01 -3.490648579444068523e-03
1.505999999998830674e+01 -2.757475993044812730e-03
1.506999999998830297e+01 -1.998676046212509525e-03
1.507999999998829388e+01 -1.227234926649140457e-03
1.508999999998828478e+01 -4.562497339138043380e-04
1.509999999998827747e+01 3.013539029554966955e-04
1.510999999998826837e+01 1.033096599337758083e-03
1.511999999998825928e+01 1.727212006705001026e-03
1.512999999998825196e+01 2.372896565837780049e-03
1.513999999998824286e+01 2.960534846377783740e-03
1.514999999998823377e+01 3.481895399494525610e-03
1.515999999998822645e+01 3.930297466855157094e-03
1.516999999998822091e+01 4.300743189667260297e-03
1.517999999998821181e+01 4.590010659202967656e-03
1.518999999998820272e+01 4.796703750160368970e-03
1.519999999998819540e+01 4.921263232383807015e-03
1.520999999998818630e+01 4.965937886201122163e-03
1.521999999998817721e+01 4.934714005995637781e-03
1.522999999998816989e+01 4.833203779625935316e-03
1.523999999998816079e+01 4.668498051841347279e-03
1.524999999998815170e+01 4.448988195587868892e-03
1.525999999998814438e+01 4.184158631547479565e-03
1.526999999998813884e+01 3.884354081326341947e-03
1.527999999998812974e+01 3.560527201272934913e-03
1.528999999998812243e+01 3.223976489512184185e-03
1.529999999998811333e+01 2.886076998674064892e-03
1.530999999998810424e+01 2.558009701733791712e-03
1.531999999998809692e+01 2.250495175736510773e-03
1.532999999998808782e+01 1.973542100614794279e-03
1.533999999998807873e+01 1.736213413004711282e-03
1.534999999998807141e+01 1.546414889833875282e-03
1.535999999998806231e+01 1.410710153629729079e-03
1.536999999998805677e+01 1.334169710132526851e-03
1.537999999998804768e+01 1.320255066950598490e-03
1.538999999998804036e+01 1.370740696163445750e-03
1.539999999998803126e+01 1.485675212203265046e-03
1.540999999998802217e+01 1.663382901831716434e-03
1.541999999998801485e+01 1.900505066755444304e-03
1.542999999998800575e+01 2.192082253527393668e-03
1.543999999998799666e+01 2.531672491733077436e-03
1.544999999998798934e+01 2.911502750344543283e-03
1.545999999998798025e+01 3.322651732313348233e-03
1.546999999998797470e+01 3.755260603517368307e-03
1.547999999998796561e+01 4.198766518074115335e-03
1.548999999998795829e+01 4.642148950846618043e-03
1.549999999998794920e+01 5.074187727339642476e-03
1.550999999998794010e+01 5.483727080500366662e-03
1.551999999998793278e+01 5.859938866936396235e-03
1.552999999998792369e+01 6.192576827822089507e-03
1.553999999998791459e+01 6.472215364580282543e-03
1.554999999998790727e+01 6.690471667274469104e-03
1.555999999998789818e+01 6.840203990263364793e-03
1.556999999998789264e+01 6.915679966642556895e-03
1.557999999998788532e+01 6.912709785906561571e-03
1.558999999998787622e+01 6.828744279716802978e-03
1.559999999998786713e+01 6.662937198477911042e-03
1.560999999998785981e+01 6.416166564567192532e-03
1.561999999998785071e+01 6.091014014785988903e-03
1.562999999998784162e+01 5.691705031517927185e-03
1.563999999998783430e+01 5.224013750648443151e-03
1.564999999998782521e+01 4.695132383865091921e-03
1.565999999998781611e+01 4.113506988011216524e-03
1.566999999998781057e+01 3.488643720531959657e-03
1.567999999998780325e+01 2.830895233216109558e-03
1.568999999998779415e+01 2.151228563669667186e-03
1.569999999998778506e+01 1.460979913588608464e-03
1.570999999998777774e+01 7.716000864496541829e-04
1.571999999998776865e+01 9.440137454295455938e-05
1.572999999998775955e+01 -5.596893020677835883e-04
1.573999999998775223e+01 -1.180367087774892047e-03
1.574999999998774314e+01 -1.758172902602758063e-03
1.575999999998773404e+01 -2.284693524107285750e-03
1.576999999998773028e+01 -2.752735010365841076e-03
1.577999999998772118e+01 -3.156466615037091267e-03
1.578999999998771209e+01 -3.491534394196348437e-03
1.579999999998770477e+01 -3.755139284579687726e-03
1.580999999998769567e+01 -3.946076218595661288e-03
1.581999999998768658e+01 -4.064736155908592677e-03
1.582999999998767926e+01 -4.113072324109550565e-03
1.583999999998767017e+01 -4.094532585821219345e-03
1.584999999998766107e+01 -4.013955140662227999e-03
1.585999999998765375e+01 -3.877431872034678168e-03
1.586999999998764821e+01 -3.692146042195627084e-03
1.587999999998763911e+01 -3.466189440904441591e-03
1.588999999998763002e+01 -3.208357938191743700e-03
1.589999999998762270e+01 -2.927931611316850376e-03
1.590999999998761361e+01 -2.634448475255436739e-03
1.591999999998760451e+01 -2.337477213464575574e-03
1.592999999998759719e+01 -2.046391342232484374e-03
1.593999999998758810e+01 -1.770148352687054508e-03
1.594999999998757900e+01 -1.517082520834302662e-03
1.595999999998757168e+01 -1.294716764023799531e-03
1.596999999998756614e+01 -1.109595692583294430e-03
1.597999999998755705e+01 -9.671404882580696225e-04
1.598999999998754973e+01 -8.715317230730049419e-04
1.599999999998754063e+01 -8.256239086132136865e-04
1.600999999998753154e+01 -8.308915969871179946e-04
1.601999999998752244e+01 -8.874060315721969856e-04
1.602999999998751335e+01 -9.938427271488161924e-04
1.603999999998750781e+01 -1.147523088315896816e-03
1.604999999998749871e+01 -1.344487456196663674e-03
1.605999999998748962e+01 -1.579594137504940947e-03
1.606999999998748407e+01 -1.846644740387296977e-03
1.607999999998747498e+01 -2.138533665462785324e-03
1.608999999998746588e+01 -2.447418080211286647e-03
1.609999999998745679e+01 -2.764902580620181346e-03
1.610999999998745125e+01 -3.082234176675397504e-03
1.611999999998744215e+01 -3.390505877260855793e-03
1.612999999998743306e+01 -3.680863705590350400e-03
1.613999999998742396e+01 -3.944711477251057301e-03
1.614999999998741487e+01 -4.173907102962164106e-03
1.615999999998740577e+01 -4.360949514588278488e-03
1.616999999998740378e+01 -4.499151222442145277e-03
1.617999999998739469e+01 -4.582791899386820349e-03
1.618999999998738559e+01 -4.607249892509700587e-03
1.619999999998737650e+01 -4.569107875324082517e-03
1.620999999998736740e+01 -4.466232871114069435e-03
1.621999999998735831e+01 -4.297827359820859464e-03
1.622999999998735277e+01 -4.064450040908631351e-03
1.623999999998734367e+01 -3.768007375385247059e-03
1.624999999998733458e+01 -3.411714492074784284e-03
1.625999999998732548e+01 -3.000027348057412915e-03
1.626999999998731994e+01 -2.538549180155963685e-03
1.627999999998731084e+01 -2.033911415544107162e-03
1.628999999998730175e+01 -1.493630145003317427e-03
1.629999999998729621e+01 -9.259449701464872841e-04
1.630999999998728711e+01 -3.396442872358812416e-04
1.631999999998727802e+01 2.561225934552455153e-04
1.632999999998726892e+01 8.520422052719500575e-04
1.633999999998725983e+01 1.438836085368374023e-03
1.634999999998725073e+01 2.007456539654069606e-03
1.635999999998724519e+01 2.549277552418879704e-03
1.636999999998723965e+01 3.056277507008254429e-03
1.637999999998723055e+01 3.521208228566318713e-03
1.638999999998722146e+01 3.937743831674014004e-03
1.639999999998721236e+01 4.300608850635474420e-03
1.640999999998720327e+01 4.605684414245459629e-03
1.641999999998719773e+01 4.850088640247506716e-03
1.642999999998718863e+01 5.032227300499973223e-03
1.643999999998717954e+01 5.151814402059239420e-03
1.644999999998717044e+01 5.209865406530835193e-03
1.645999999998716135e+01 5.208661565665288762e-03
1.646999999998715580e+01 5.151684502264136656e-03
1.647999999998714671e+01 5.043522420135277198e-03
1.648999999998714117e+01 4.889753591059930321e-03
1.649999999998713207e+01 4.696808162141394294e-03
1.650999999998712298e+01 4.471811036244082403e-03
1.651999999998711388e+01 4.222407817100348390e-03
1.652999999998710479e+01 3.956580896304948136e-03
1.653999999998709569e+01 3.682459846851776977e-03
1.654999999998709015e+01 3.408129384702816237e-03
1.655999999998708105e+01 3.141438279409847559e-03
1.656999999998707551e+01 2.889814964171649302e-03
1.657999999998706642e+01 2.660095892479844275e-03
1.658999999998705732e+01 2.458367267084747045e-03
1.659999999998704823e+01 2.289825978570298685e-03
1.660999999998703913e+01 2.158660832963387680e-03
1.661999999998703359e+01 2.067958976154559043e-03
1.662999999998702449e+01 2.019639483508940073e-03
1.663999999998701540e+01 2.014414120504141349e-03
1.664999999998700630e+01 2.051775710971134436e-03
1.665999999998699721e+01 2.130016096932860811e-03
1.666999999998699167e+01 2.246272940363584856e-03
1.667999999998698613e+01 2.396604017870906239e-03
1.668999999998697703e+01 2.576085280467592387e-03
1.669999999998696794e+01 2.778932698608965399e-03
1.670999999998695884e+01 2.998644749356581957e-03
1.671999999998694975e+01 3.228162340127429825e-03
1.672999999998694065e+01 3.460040523652513876e-03
1.673999999998693511e+01 3.686628377819724245e-03
1.674999999998692601e+01 3.900255124360555315e-03
1.675999999998691692e+01 4.093417362127058610e-03
1.676999999998691138e+01 4.258960118323476020e-03
1.677999999998690228e+01 4.390249304550015129e-03
1.678999999998689319e+01 4.481332488524268978e-03
1.679999999998688409e+01 4.527084217057174113e-03
1.680999999998687855e+01 4.523330172853047733e-03
1.681999999998686945e+01 4.466947999366926644e-03
1.682999999998686036e+01 4.355944157979171026e-03
1.683999999998685126e+01 4.189505080223567858e-03
1.684999999998684217e+01 3.968019009170190362e-03
1.685999999998683307e+01 3.693070068908232539e-03
1.686999999998683109e+01 3.367404127052122352e-03
1.687999999998682199e+01 2.994868976639157489e-03
1.688999999998681290e+01 2.580329565639050485e-03
1.689999999998680380e+01 2.129558631459386661e-03
1.690999999998679471e+01 1.649107547841469372e-03
1.691999999998678561e+01 1.146160982920306579e-03
1.692999999998678007e+01 6.283783881214196265e-04
1.693999999998677097e+01 1.037243664017525511e-04
1.694999999998676188e+01 -4.197067865461073214e-04
1.695999999998675278e+01 -9.338671995268465510e-04
1.696999999998674724e+01 -1.430928419086200569e-03
1.697999999998673815e+01 -1.903449042165813792e-03
1.698999999998672905e+01 -2.344532603479868374e-03
1.699999999998672351e+01 -2.747970854266359661e-03
1.700999999998671441e+01 -3.108369643187998237e-03
1.701999999998670532e+01 -3.421255868625299509e-03
1.702999999998669622e+01 -3.683163005207701172e-03
1.703999999998668713e+01 -3.891692342825851456e-03
1.704999999998667803e+01 -4.045549348555070070e-03
1.705999999998667249e+01 -4.144554854464890283e-03
1.706999999998666695e+01 -4.189631727050109437e-03
1.707999999998665785e+01 -4.182766527360332574e-03
1.708999999998664876e+01 -4.126947277732730644e-03
1.709999999998663966e+01 -4.026079783119454816e-03
1.710999999998663057e+01 -3.884884841668986583e-03
1.711999999998662503e+01 -3.708778500270404344e-03
1.712999999998661593e+01 -3.503737593473037031e-03
1.713999999998660684e+01 -3.276154994833544408e-03
1.714999999998659774e+01 -3.032687433389721736e-03
1.715999999998658865e+01 -2.780099659978926396e-03
1.716999999998658311e+01 -2.525108167855390044e-03
1.717999999998657401e+01 -2.274228088974232596e-03
1.718999999998656847e+01 -2.033626304249804787e-03
1.719999999998655937e+01 -1.808984849559397683e-03
1.720999999998655028e+01 -1.605376934223392811e-03
1.721999999998654118e+01 -1.427157920516196115e-03
1.722999999998653209e+01 -1.277874110428817156e-03
1.723999999998652299e+01 -1.160189952827863323e-03
1.724999999998651745e+01 -1.075837644628464384e-03
1.725999999998650836e+01 -1.025587910095128929e-03
1.726999999998650281e+01 -1.009241526828190145e-03
1.727999999998649372e+01 -1.025643750788717348e-03
1.728999999998648462e+01 -1.072721586685909710e-03
1.729999999998647553e+01 -1.147540332914567503e-03
1.730999999998646643e+01 -1.246379601466639665e-03
1.731999999998646089e+01 -1.364826896690431949e-03
1.732999999998645180e+01 -1.497886987504440338e-03
1.733999999998644270e+01 -1.640103812704731597e-03
1.734999999998643361e+01 -1.785692027140399268e-03
1.735999999998642451e+01 -1.928675928681703941e-03
1.736999999998641897e+01 -2.063032811098034890e-03
1.737999999998641343e+01 -2.182836785060656738e-03
1.738999999998640433e+01 -2.282399816635487591e-03
1.739999999998639524e+01 -2.356407136489556235e-03
1.740999999998638614e+01 -2.400045201312822705e-03
1.741999999998637705e+01 -2.409116828013076715e-03
1.742999999998636795e+01 -2.380142802457022293e-03
1.743999999998636241e+01 -2.310447673220224121e-03
1.744999999998635332e+01 -2.198227039323873231e-03
1.745999999998634422e+01 -2.042594851427406884e-03
1.746999999998633868e+01 -1.843610294802401324e-03
1.747999999998632958e+01 -1.602283763571645068e-03
1.748999999998632049e+01 -1.320560988683439074e-03
1.749999999998631139e+01 -1.001286171925746746e-03
1.750999999998630585e+01 -6.481448435628057829e-04
1.751999999998629676e+01 -2.655883594120707759e-04
1.752999999998628766e+01 1.412592389315745552e-04
1.753999999998627857e+01 5.667094583895609938e-04
1.754999999998626947e+01 1.004630085119585054e-03
1.755999999998626038e+01 1.448575878689812441e-03
1.756999999998625839e+01 1.891926130364952278e-03
1.757999999998624929e+01 2.328026231192255845e-03
1.758999999998624020e+01 2.750329722229502474e-03
1.759999999998623110e+01 3.152537830713722598e-03
1.760999999998622201e+01 3.528733352495496377e-03
1.761999999998621291e+01 3.873505949548522020e-03
1.762999999998620737e+01 4.182065653006019484e-03
1.763999999998619828e+01 4.450342464933391626e-03
1.764999999998618918e+01 4.675068827367714376e-03
1.765999999998618364e+01 4.853844970485023461e-03
1.766999999998617099e+01 4.985184023872369502e-03
1.767999999998616545e+01 5.068536561345032311e-03
1.768999999998615635e+01 5.104293339006437703e-03
1.769999999998615081e+01 5.093768098634670130e-03
1.770999999998614172e+01 5.039158470683303276e-03
1.771999999998613262e+01 4.943487687900128234e-03
1.772999999998612353e+01 4.810527683556433017e-03
1.773999999998611798e+01 4.644705607372261701e-03
1.774999999998610534e+01 4.450996753326391317e-03
1.775999999998610335e+01 4.234804721317330517e-03
1.776999999998609070e+01 4.001833456953336927e-03
1.777999999998608516e+01 3.757952480009869260e-03
1.778999999998607606e+01 3.509060364642547971e-03
1.779999999998606697e+01 3.260947899903773612e-03
1.780999999998605787e+01 3.019165266772619056e-03
1.781999999998604878e+01 2.788895361704705252e-03
1.782999999998604324e+01 2.574837235269218129e-03
1.783999999998603769e+01 2.381101010507566656e-03
1.784999999998602505e+01 2.211118544485455185e-03
1.785999999998601950e+01 2.067569841041538934e-03
1.786999999998600686e+01 1.952327192668169191e-03
1.787999999998600131e+01 1.866420284119039638e-03
1.788999999998599577e+01 1.810020650885703266e-03
1.789999999998598668e+01 1.782446864824404611e-03
1.790999999998597758e+01 1.782189170325462497e-03
1.791999999998596849e+01 1.806954893926592844e-03
1.792999999998595939e+01 1.853731906331283633e-03
1.793999999998595385e+01 1.918869249681581313e-03
1.794999999998594475e+01 1.998171875479830533e-03
1.795999999998593921e+01 2.087008753143165894e-03
1.796999999998592656e+01 2.180430889023260519e-03
1.797999999998592102e+01 2.273296925236801842e-03
1.798999999998591193e+01 2.360401950793847119e-03
1.799999999998590283e+01 2.436607577644658591e-03
1.800999999998589374e+01 2.496970756120534072e-03
1.801999999998588819e+01 2.536867050425250722e-03
1.802999999998587910e+01 2.552105971043158034e-03
1.803999999998587356e+01 2.539034557610639429e-03
1.804999999998586091e+01 2.494629558193158306e-03
1.805999999998585537e+01 2.416573633296349374e-03
1.806999999998584272e+01 2.303314343434108291e-03
1.807999999998584073e+01 2.154104865849314123e-03
1.808999999998583164e+01 1.969026071514462777e-03
1.809999999998582254e+01 1.748989543306872204e-03
1.810999999998581345e+01 1.495720574474715923e-03
1.811999999998580435e+01 1.211721945456389199e-03
1.812999999998579526e+01 9.002210487158609749e-04
1.813999999998578971e+01 5.651002375376286933e-04
1.814999999998578062e+01 2.108123520975402787e-04
1.815999999998577508e+01 -1.577167273647869371e-04
1.816999999998576243e+01 -5.351952850459352345e-04
1.817999999998575689e+01 -9.160803159240716231e-04
1.818999999998574779e+01 -1.294697762387444443e-03
1.819999999998573870e+01 -1.665365110142008826e-03
1.820999999998573315e+01 -2.022512820425633427e-03
1.821999999998572406e+01 -2.360802528384991963e-03
1.822999999998571496e+01 -2.675239410460237242e-03
1.823999999998570942e+01 -2.961276392180541180e-03
1.824999999998569677e+01 -3.214907568776268626e-03
1.825999999998569123e+01 -3.432748033609395004e-03
1.826999999998568214e+01 -3.612100725206372417e-03
1.827999999998567660e+01 -3.751006886794521801e-03
1.828999999998566750e+01 -3.848279394503423441e-03
1.829999999998565841e+01 -3.903518990193968839e-03
1.830999999998564931e+01 -3.917113644748327489e-03
1.831999999998564022e+01 -3.890220304727059781e-03
1.832999999998563112e+01 -3.824729672497357083e-03
1.833999999998562913e+01 -3.723215076567710710e-03
1.834999999998561648e+01 -3.588867579384809586e-03
1.835999999998561094e+01 -3.425418068863293058e-03
1.836999999998559829e+01 -3.237048138276941295e-03
1.837999999998559275e+01 -3.028292078392918162e-03
1.838999999998558366e+01 -2.803932072715501021e-03
1.839999999998557811e+01 -2.568889927246038180e-03
1.840999999998556902e+01 -2.328116798940624895e-03
1.841999999998555992e+01 -2.086483057115457417e-03
1.842999999998555083e+01 -1.848671280947991082e-03
1.843999999998554529e+01 -1.619075334398121808e-03
1.844999999998553264e+01 -1.401706959232085648e-03
1.845999999998552710e+01 -1.200111724929391272e-03
1.846999999998551800e+01 -1.017295643915080636e-03
1.847999999998551246e+01 -8.556660294712847229e-04
1.848999999998550336e+01 -7.169864806109636475e-04
1.849999999998549427e+01 -6.023458256625415994e-04
1.850999999998548518e+01 -5.121425823043034530e-04
1.851999999998547608e+01 -4.460862605968623920e-04
1.852999999998547054e+01 -4.032148474589104933e-04
1.853999999998546500e+01 -3.819262226040629382e-04
1.854999999998545235e+01 -3.800240548037002257e-04
1.855999999998544681e+01 -3.947776613827394467e-04
1.856999999998543416e+01 -4.229947829307349424e-04
1.857999999998542862e+01 -4.611033319206022025e-04
1.858999999998542307e+01 -5.052411559843709510e-04
1.859999999998541398e+01 -5.513533972641556855e-04
1.860999999998540488e+01 -5.952943176845582485e-04
1.861999999998539579e+01 -6.329301895464973940e-04
1.862999999998538669e+01 -6.602409360166783172e-04
1.863999999998538115e+01 -6.734200236504756616e-04
1.864999999998537206e+01 -6.689696101706626378e-04
1.865999999998536651e+01 -6.437886613655755420e-04
1.866999999998535387e+01 -5.952497465265256613e-04
1.867999999998534832e+01 -5.212662180839707426e-04
1.868999999998533923e+01 -4.203480523305932223e-04
1.869999999998533013e+01 -2.916430901124489826e-04
1.870999999998532104e+01 -1.349620925156793890e-04
1.871999999998531550e+01 4.921043560633165705e-05
1.872999999998530640e+01 2.597195995694232960e-04
1.873999999998530086e+01 4.947595129448067444e-04
1.874999999998528821e+01 7.519090189039255578e-04
1.875999999998528267e+01 1.028181301960472875e-03
1.876999999998527002e+01 1.320084640948702764e-03
1.877999999998526803e+01 1.623695309520345638e-03
1.878999999998525894e+01 1.934741482350209058e-03
1.879999999998524984e+01 2.248695435859616835e-03
1.880999999998524075e+01 2.560870098182268986e-03
1.881999999998523165e+01 2.866519113758722592e-03
1.882999999998522256e+01 3.160939712694435348e-03
1.883999999998521702e+01 3.439574834461029285e-03
1.884999999998520792e+01 3.698110944110908922e-03
1.885999999998520238e+01 3.932569884223671187e-03
1.886999999998518973e+01 4.139393991670906742e-03
1.887999999998518419e+01 4.315522770404568720e-03
1.888999999998517509e+01 4.458457357768821384e-03
1.889999999998516600e+01 4.566311274666926337e-03
1.890999999998516046e+01 4.637847951480520738e-03
1.891999999998515136e+01 4.672505234055616442e-03
1.892999999998514227e+01 4.670403720978344789e-03
1.893999999998513672e+01 4.632338953486162154e-03
1.894999999998512408e+01 4.559757922109996219e-03
1.895999999998511854e+01 4.454723347457103730e-03
1.896999999998510944e+01 4.319864295746974302e-03
1.897999999998510390e+01 4.158312111549994881e-03
1.898999999998509480e+01 3.973625808937497443e-03
1.899999999998508571e+01 3.769709537446018673e-03
1.900999999998507661e+01 3.550723575094892268e-03
1.901999999998506752e+01 3.320988291909639668e-03
1.902999999998505842e+01 3.084885083039135348e-03
1.903999999998505643e+01 2.846757864832066311e-03
1.904999999998504379e+01 2.610817200019592121e-03
1.905999999998503824e+01 2.381047184985386235e-03
1.906999999998502560e+01 2.161117215496456776e-03
1.907999999998502005e+01 1.954303617689754496e-03
1.908999999998501096e+01 1.763421722747931207e-03
1.909999999998500542e+01 1.590768562764965704e-03
1.910999999998499632e+01 1.438077491529161835e-03
1.911999999998498723e+01 1.306486779407427853e-03
1.912999999998497813e+01 1.196524237900162052e-03
1.913999999998497259e+01 1.108105822326685332e-03
1.914999999998495994e+01 1.040547366458904627e-03
1.915999999998495440e+01 9.925912616813425265e-04
1.916999999998494530e+01 9.624476564447785902e-04
1.917999999998493976e+01 9.478482588659354648e-04
1.918999999998493067e+01 9.461094500049340231e-04
1.919999999998492157e+01 9.542053655633931037e-04
1.920999999998491248e+01 9.688495299263683372e-04
1.921999999998490338e+01 9.865827813936951449e-04
1.922999999998489784e+01 1.003863248071407404e-03
1.923999999998489230e+01 1.017157627186445878e-03
1.924999999998487965e+01 1.023032424077927396e-03
1.925999999998487411e+01 1.018242884231057013e-03
1.926999999998486146e+01 9.998159918016521260e-04
1.927999999998485592e+01 9.651257371770371324e-04
1.928999999998485038e+01 9.119604403279146093e-04
1.929999999998484128e+01 8.385805592616448183e-04
1.930999999998483219e+01 7.437643992266791161e-04
1.931999999998482309e+01 6.268402891033803773e-04
1.932999999998481400e+01 4.877063429058466439e-04
1.933999999998480845e+01 3.268372967179054693e-04
1.934999999998479936e+01 1.452778212679585045e-04
1.935999999998479382e+01 -5.537902969737339159e-05
1.936999999998478117e+01 -2.730250777619501273e-04
1.937999999998477563e+01 -5.050816707999560527e-04
1.938999999998476653e+01 -7.485548781036933984e-04
1.939999999998475744e+01 -1.000101244756733529e-03
1.940999999998474834e+01 -1.256101141623554166e-03
1.941999999998474280e+01 -1.512736677794503885e-03
1.942999999998473371e+01 -1.766074616591666903e-03
1.943999999998472816e+01 -2.012152074208830611e-03
1.944999999998471552e+01 -2.247062592689698726e-03
1.945999999998470997e+01 -2.467039841446698207e-03
1.946999999998469733e+01 -2.668537587553350930e-03
1.947999999998469534e+01 -2.848305488176082218e-03
1.948999999998468624e+01 -3.003457843643106504e-03
1.949999999998467715e+01 -3.131533065993185889e-03
1.950999999998466805e+01 -3.230544188927257209e-03
1.951999999998465896e+01 -3.299018901810216696e-03
1.952999999998464986e+01 -3.336027730512960109e-03
1.953999999998464432e+01 -3.341200147978794915e-03
1.954999999998463522e+01 -3.314728554572185341e-03
1.955999999998462968e+01 -3.257360334298470793e-03
1.956999999998461703e+01 -3.170377665627070653e-03
1.957999999998461149e+01 -3.055565808851759980e-03
1.958999999998460240e+01 -2.915170988173312622e-03
1.959999999998459330e+01 -2.751848832716698862e-03
1.960999999998458776e+01 -2.568604363326882842e-03
1.961999999998457866e+01 -2.368724644691696298e-03
1.962999999998456957e+01 -2.155706028735668214e-03
1.963999999998456403e+01 -1.933178337544475900e-03
1.964999999998455138e+01 -1.704826685307706631e-03
1.965999999998454584e+01 -1.474311447982823431e-03
1.966999999998453674e+01 -1.245192180002717593e-03
1.967999999998453120e+01 -1.020852648621642768e-03
1.968999999998452211e+01 -8.044303008583389685e-04
1.969999999998451301e+01 -5.987535994637152581e-04
1.970999999998450392e+01 -4.062863458063557245e-04
1.971999999998449482e+01 -2.290797750009184548e-04
1.972999999998448573e+01 -6.873459215473913888e-05
1.973999999998448374e+01 7.362594859316936051e-05
1.974999999998447109e+01 1.973713906357555455e-04
1.975999999998446555e+01 3.023692030415305065e-04
1.976999999998445290e+01 3.889787398074254460e-04
1.977999999998444736e+01 4.580329184140704700e-04
1.978999999998443826e+01 5.108095574771996921e-04
1.979999999998443272e+01 5.489925266922704092e-04
1.980999999998442362e+01 5.746244353357722384e-04
1.981999999998441453e+01 5.900509463052537248e-04
1.982999999998440543e+01 5.978580606155315226e-04
1.983999999998439989e+01 6.008038840623171816e-04
1.984999999998438724e+01 6.017475615740149617e-04
1.985999999998438170e+01 6.035759588845705619e-04
1.986999999998437261e+01 6.091295355525380012e-04
1.987999999998436707e+01 6.211292686544669407e-04
1.988999999998435797e+01 6.421072850308374167e-04
1.989999999998434888e+01 6.743423936008529490e-04
1.990999999998433978e+01 7.198008461550364865e-04
1.991999999998433069e+01 7.800843866335273932e-04
1.992999999998432514e+01 8.563873047571209183e-04
1.993999999998431960e+01 9.494641470502296473e-04
1.994999999998430695e+01 1.059606328200217917e-03
1.995999999998430141e+01 1.186629754558324919e-03
1.996999999998428876e+01 1.329873741566988884e-03
1.997999999998428322e+01 1.488212182789357260e-03
1.998999999998427768e+01 1.660074524205006107e-03
1.999999999998426858e+01 1.843476925978457682e-03
2.000999999998425949e+01 2.036063428140140810e-03
2.001999999998425039e+01 2.235156782027816064e-03
2.002999999998424130e+01 2.437816262440886499e-03
2.003999999998423576e+01 2.640901063557020943e-03
2.004999999998422311e+01 2.841138874481276885e-03
2.005999999998422112e+01 3.035198299483381039e-03
2.006999999998420847e+01 3.219762875243635525e-03
2.007999999998420293e+01 3.391603945061317810e-03
2.008999999998419383e+01 3.547652017337643137e-03
2.009999999998418474e+01 3.685065264302002982e-03
2.010999999998417564e+01 3.801293156656196121e-03
2.011999999998417010e+01 3.894132388164229294e-03
2.012999999998416101e+01 3.961775347176296237e-03
2.013999999998415547e+01 4.002850688091119311e-03
2.014999999998414282e+01 4.016453398551379089e-03


==> plots/sp4/avg-oommf.dat <==
t                             mx                                my                                mz
0                             0.96658440156522207               0.12599483782127918               -8.2693013609969048e-17       
9.9999999999999994e-3        0.96377005237608193               0.13546292761948625               -0.012521614961949479         
1.9999999999999999e-2        0.95497543851558853               0.1625305791788392                -0.024411278089438149         
3e-2                         0.93881884260973891               0.20522512663518219               -0.035397436266270149         
4.000000000000003e-2         0.91356755895422592               0.26068321363970554               -0.045188050548650362         
5.0000000000000054e-2        0.87776409036101277               0.32536444541260412               -0.053580070776799056         
6.0000000000000077e-2        0.83056584935457523               0.39549947461265816               -0.060596797053357285         
7.0000000000000043e-2        0.77164532316199275               0.46755270396580939               -0.06655675123925292          
8.0000000000000008e-2        0.70081123521494448               0.53842416360194023               -0.072041390165447819         
8.9999999999999974e-2        0.61754398238071651               0.60529109643329171               -0.077825306040246761         
9.9999999999999939e-2        0.52065318497081448               0.66508657210453781               -0.084814541341696373         
1.099999999999999e-1         0.40832008745761184               0.71366426937754479               -0.093934007723432661         
1.1999999999999987e-1        0.27891570882449651               0.74492782861317086               -0.10577304296800551          
1.2999999999999984e-1        0.13288492920449105               0.75105149996211695               -0.11991986349564066          
1.399999999999998e-1         -0.025602964533605475             0.72514520014981221               -0.13469707062680988          
1.4999999999999977e-1        -0.18968375047341318              0.66441889797590536               -0.14809206568136263          
1.5999999999999973e-1        -0.35191835237880603              0.56988673558380987               -0.15878353948786436          
1.699999999999997e-1         -0.50376013431159139              0.4442312382988946                -0.16594496460109026          
1.7999999999999966e-1        -0.63553299457767165              0.29234782349663663               -0.1683511580842863           
1.8999999999999963e-1        -0.74099754371306015              0.12124914223302725               -0.16443882988577244          
1.9999999999999959e-1        -0.81587803871062869              -0.062130450408148713             -0.15246208378227299          
2.0999999999999956e-1        -0.85188750916210421              -0.24504445517488335              -0.13011144112238043          
2.1999999999999952e-1        -0.8395216013021487               -0.40000524475462285              -0.09547952287320062          
2.2999999999999949e-1        -0.78649773855851335              -0.48541788818960618              -0.05235190245799614          
2.3999999999999948e-1        -0.72708324261918                 -0.48336999456815405              -0.011950106788485355         
2.4999999999999945e-1        -0.68463002882884139              -0.41401159276724508              0.019676785150277376          
2.5999999999999941e-1        -0.66234564643551408              -0.30794480268066876              0.04204584769997316           
2.6999999999999938e-1        -0.65623494154425444              -0.19697013269103641              0.055347987306333273          
2.7999999999999934e-1        -0.66291821112646621              -0.10716254655955489              0.062005399858785983          
2.8999999999999931e-1        -0.68628522835849182              -0.046200353922370013             0.065925145422613185          
2.9999999999999927e-1        -0.74228493821219876              -0.0089793045114430325            0.069228643290321884          
3.0999999999999924e-1        -0.82879639102684                 0.023864714349482778              0.07292297589257396           
3.1999999999999921e-1        -0.91275292810271158              0.086654983338915442              0.076464511746341945          
3.2999999999999917e-1        -0.9333397258778896               0.18324478708778796               0.073984546633703685          
3.3999999999999914e-1        -0.8662572811755076               0.25927123637504734               0.063483140928246584          
3.499999999999991e-1         -0.77200869294416885              0.2889287707046293                0.049755772520896739          
3.5999999999999907e-1        -0.70379353018800572              0.29925205967360363               0.03607434211697657           
3.6999999999999903e-1        -0.676849828374948                0.31485291774401081               0.022495776702012416          
3.79999999999999e-1          -0.68483510915165169              0.34599500695786711               0.0075316141906305988         
3.8999999999999896e-1        -0.72031088846369273              0.38624281553511902               -0.0096475028062947103        
3.9999999999999893e-1        -0.77537565436947986              0.4098335456372787                -0.029191120991574903         
4.0999999999999889e-1        -0.83672422582837602              0.39020414179962054               -0.049866042643449023         
4.1999999999999886e-1        -0.88884178862436702              0.32116816208376281               -0.068478708356024195         
4.2999999999999883e-1        -0.91640802720748182              0.21365643769076548               -0.081218525769514424         
4.3999999999999879e-1        -0.91517560431083689              0.088976927096081446              -0.084702532837962641         
4.4999999999999876e-1        -0.89464024467218639              -0.026751067409738205             -0.077478305841829589         
4.5999999999999872e-1        -0.87035771260845829              -0.12239798525056841              -0.061506482243849712         
4.6999999999999869e-1        -0.85352825963837842              -0.19826888866306497              -0.039042725890526923         
4.7999999999999865e-1        -0.85457294962581432              -0.24973700833122486              -0.012132333354744541         
4.8999999999999862e-1        -0.87917099929701603              -0.26493258584384277              0.017884821709445557          
4.9999999999999858e-1        -0.91762728989788811              -0.22657099724291296              0.047109215431528136          
5.0999999999999855e-1        -0.94330966009119888              -0.13477605267977683              0.069174755440146035          
5.1999999999999851e-1        -0.94153348781097446              -0.014616883244552223             0.080975431211674664          
5.2999999999999848e-1        -0.91937722164763425              0.11092607432131874               0.082796786494256577          
5.3999999999999845e-1        -0.88530932390789341              0.23022241093296272               0.075717418087332275          
5.4999999999999841e-1        -0.85083713300639929              0.33415919594804977               0.060128222811363624          
5.5999999999999838e-1        -0.82906737721433643              0.41294057859798233               0.037097876882919809          
5.6999999999999834e-1        -0.82856600938681102              0.45689737446342443               0.0089747700180726284         
5.7999999999999831e-1        -0.85024935161241977              0.45755977683186966               -0.020633876516405896         
5.8999999999999827e-1        -0.88398035540061959              0.40927187506354112               -0.047707338409945343         
5.9999999999999824e-1        -0.91219878103516017              0.31497023055187268               -0.067816138072383944         
6.099999999999982e-1         -0.92258669374431168              0.19229735507769632               -0.07670570614557376          
6.1999999999999817e-1        -0.91571334357812373              0.066143268595679941              -0.072902294503775611         
6.2999999999999813e-1        -0.90168105566092704              -0.040398477180062432             -0.057863495201637305         
6.399999999999981e-1         -0.89366493964888871              -0.11326144955887031              -0.034877536117242501         
6.4999999999999807e-1        -0.90070635983037051              -0.14731989756668915              -0.0080747020073411845        
6.5999999999999803e-1        -0.92416908709726064              -0.14041729174525563              0.018920643135767641          
6.69999999999998e-1          -0.95338913511340362              -0.090670705037756955             0.042302314105124958          
6.7999999999999796e-1        -0.97073107363535704              -0.0045288941339986424            0.057416456816405982          
6.8999999999999793e-1        -0.96686567829989378              0.098427782969835481              0.061477140219273335          
6.9999999999999789e-1        -0.94666006324408158              0.19662326561152013               0.055159741514436825          
7.0999999999999786e-1        -0.92266380877572785              0.27654452125137502               0.0409638038481559            
7.1999999999999782e-1        -0.90730860316682405              0.32982202900384117               0.021554989823610878          
7.2999999999999779e-1        -0.90703176058106671              0.34987078964345658               -0.0010141660296646732        
7.3999999999999775e-1        -0.9211949975989282               0.33231276105247232               -0.024512694266522233         
7.4999999999999772e-1        -0.94150990429297687              0.27518547787952768               -0.045414999702168793         
7.5999999999999769e-1        -0.96001714803026184              0.18474716514563291               -0.059817926109025671         
7.6999999999999765e-1        -0.97213008008348523              0.07661961101677664               -0.064610755182204493         
7.7999999999999762e-1        -0.97501034882861282              -0.029881840483509337             -0.057965831028547105         
7.8999999999999758e-1        -0.96933764090376728              -0.11514582714643398              -0.040246741102994671         
7.9999999999999755e-1        -0.96129102622468054              -0.16299754331563279              -0.014705906064634264         
8.0999999999999751e-1        -0.95897397804622553              -0.16510949864489646              0.013559322652075236          
8.1999999999999748e-1        -0.96509338468055128              -0.12107802325590517              0.039277486627815585          
8.2999999999999744e-1        -0.97420008016267168              -0.037863821542846225             0.058018340223031512          
8.3999999999999741e-1        -0.97639238845252074              0.07000260307639708               0.066660229041206262          
8.4999999999999737e-1        -0.96635616878654051              0.18298245300726421               0.064105762134934768          
8.5999999999999734e-1        -0.94715338459310505              0.28182792767955817               0.05158744421035473           
8.6999999999999731e-1        -0.9270038346744095               0.35217609915961495               0.032035242518090035          
8.7999999999999727e-1        -0.91429629506249221              0.38581500622709453               0.0088598232069333014         
8.8999999999999724e-1        -0.91479191077344113              0.38042820562702162               -0.014556979015591706         
8.999999999999972e-1         -0.92823032615095147              0.33843635911129211               -0.034783446278333595         
9.0999999999999717e-1        -0.94728646579180598              0.266383125760418                 -0.048854129980178948         
9.1999999999999713e-1        -0.9628625631646105               0.17601521112156357               -0.054775612286367618         
9.299999999999971e-1         -0.97017724076622558              0.082691866971220565              -0.05193607612366289          
9.3999999999999799e-1        -0.9706176361208968               0.0019360357007162559             -0.041060735881633094         
9.4999999999999899e-1        -0.96862959474723442              -0.053413676978428734             -0.024114086453208748         
9.5999999999999999e-1        -0.96921334293589145              -0.075712103811850062             -0.0040436189440384122        
9.7000000000000099e-1        -0.97493397738107235              -0.06316386573446825              0.015819939639543486          
9.8000000000000199e-1        -0.98321787730600962              -0.019264537368342684             0.032151367575923052          
9.9000000000000299e-1        -0.9879925310390224               0.047470602665203608              0.041976340602101314          
1.000000000000004e0         -0.98485031247411448              0.12369280877087142               0.043415017644572479          
1.010000000000005e0         -0.97477792718442069              0.19393943816206874               0.036504566063760499          
1.020000000000006e0         -0.96289990509404555              0.24528506339578168               0.023207839020769297          
1.030000000000007e0         -0.95533076276833861              0.27006703052859371               0.0065098298055145292         
1.040000000000008e0         -0.95591857921937307              0.26610975518566393               -0.010315559762114563         
1.050000000000009e0         -0.9641947658759854               0.23589645228167175               -0.024316131915044288         
1.06000000000001e0          -0.97567830646730158              0.1854969439144365                -0.033365341418034364         
1.070000000000011e0         -0.98471714903706864              0.12402005050310584               -0.036244153561790275         
1.080000000000012e0         -0.98786709400114947              0.0625290432099848                -0.032743251008549384         
1.090000000000013e0         -0.98565388435085488              0.011956351591489896              -0.023570279503766809         
1.100000000000014e0         -0.98136028162238154              -0.018783567269354422             -0.010265335973980109         
1.110000000000015e0         -0.97791501310719064              -0.024313813987546763             0.0048989144650203554         
1.120000000000016e0         -0.97661182435809424              -0.0037269650707240204            0.019341112509561446          
1.130000000000017e0         -0.97694254594897023              0.039570163170152335              0.030598739136175827          
1.140000000000018e0         -0.97688955873047678              0.098464062664261456              0.036624614758495315          
1.150000000000019e0         -0.9737043289797418               0.16265344997591302               0.036218662762010696          
1.16000000000002e0          -0.96655714154131034              0.22038635093430928               0.029477516918240246          
1.170000000000021e0         -0.95817197488166095              0.26158218739933259               0.017880746372921613          
1.180000000000022e0         -0.95302530453267942              0.2802331433172463                0.0038098121554667607         
1.190000000000023e0         -0.95426862827932057              0.27480931763727112               -0.010188217010406416         
1.200000000000024e0         -0.96178568880887461              0.24746340449831841               -0.021968700984790802         
1.210000000000025e0         -0.9724154298043054               0.2029532577328125                -0.02996330135869564          
1.220000000000026e0         -0.98185062494823094              0.14813200621904521               -0.033173068292524636         
1.230000000000027e0         -0.98724383192495779              0.091746720303397464              -0.031229446662905978         
1.240000000000028e0         -0.98851035923721631              0.043037962850874585              -0.024529413442987053         
1.250000000000029e0         -0.98776193630642617              0.0096927369852444541             -0.014212755321911553         
1.26000000000003e0          -0.98730352551300005              -0.0035848558196185445            -0.0019665902485765815        
1.270000000000031e0         -0.98798357730466224              0.004505650635196503              0.010274105556777454          
1.280000000000032e0         -0.98895898933326698              0.03200563222562619               0.020533320900137198          
1.290000000000033e0         -0.98857970221469826              0.07383776474191657               0.027013997901529002          
1.300000000000034e0         -0.98560206957826813              0.12234862123520535               0.028580822638886751          
1.310000000000035e0         -0.98006482599004729              0.1688409337079784                0.025161939578957477          
1.320000000000036e0         -0.97361394336212259              0.20554367451754005               0.017706102811943843          
1.330000000000037e0         -0.968872673261159                0.22710539820786124               0.0078557783034990461         
1.340000000000038e0         -0.96781522355219474              0.23129184701141106               -0.0024739729028036197        
1.350000000000039e0         -0.97033585947094214              0.21878893835297161               -0.011499070502918263         
1.36000000000004e0          -0.97459865858712391              0.19276695188447066               -0.017848078330253991         
1.370000000000041e0         -0.9783815457635896               0.15836929213788611               -0.020758790910959776         
1.380000000000042e0         -0.9803430033026066               0.12177853085164196               -0.020133938282699802         
1.390000000000043e0         -0.98064249985466567              0.08905935846161496               -0.016391321877892471         
1.400000000000044e0         -0.980501995412703                0.065247642540226303              -0.010269740352642337         
1.410000000000045e0         -0.98105005846052362              0.05381761944743698               -0.0027438082717257269        
1.420000000000046e0         -0.9823677894095072               0.056319839471605383              0.0050088996025914323         
1.430000000000047e0         -0.98369564121782793              0.072028796742082776              0.011686386608776144          
1.440000000000048e0         -0.98421435449828831              0.09780213549067597               0.016084453859238821          
1.450000000000049e0         -0.98345869936761532              0.12855082843598137               0.017380818310060244          
1.46000000000005e0          -0.98159898242321408              0.15829438717846891               0.015321570255043023          
1.470000000000051e0         -0.97950963015434478              0.18136786592196166               0.01029371817524659           
1.480000000000052e0         -0.97831286058581635              0.19351588265465458               0.0033080645401596274         
1.490000000000053e0         -0.9788270738451601               0.19273095406346782               -0.0042028905791552072        
1.500000000000054e0         -0.98115124157353062              0.17951702300374844               -0.010740290045687464         
1.510000000000055e0         -0.98442498015933466              0.15660943595419272               -0.015069403919470981         
1.520000000000056e0         -0.98723022277895944              0.12842837038748453               -0.016462521473811473         
1.530000000000057e0         -0.98853502911367563              0.10026267586407889               -0.014795868523021938         
1.540000000000058e0         -0.98829987629087623              0.077246854524410838              -0.010490557221191013         
1.550000000000059e0         -0.98721009207522148              0.063416328068568215              -0.0043905294128664587        
1.56000000000006e0          -0.9859837438923883               0.061095585723629539              0.0024068072114939668         
1.570000000000061e0         -0.98486694454919732              0.070602590081333905              0.0087451004291465781         
1.580000000000062e0         -0.98362019498698439              0.090209353811762386              0.013587035103392261          
1.590000000000063e0         -0.98190085595231424              0.1164576134050168                0.016147348559622066          
1.600000000000064e0         -0.97965894771845885              0.14480568167049312               0.015992683730470261          
1.610000000000065e0         -0.97723901881994801              0.17043188006036608               0.01314099116436197           
1.620000000000066e0         -0.97522537387296604              0.18908681883017212               0.0081281365971320775         
1.630000000000067e0         -0.97426486073690444              0.19788437322295735               0.001921285923944048          
1.640000000000068e0         -0.97480221180765902              0.19579197929253556               -0.0043285067951280998        
1.650000000000069e0         -0.97678908631661743              0.18367085058661625               -0.0095605733836744162        
1.66000000000007e0          -0.97964205272126581              0.16394482430103838               -0.013000251454700013         
1.670000000000071e0         -0.98252557176426381              0.14007377247610586               -0.014247915146090353         
1.680000000000072e0         -0.98479277799244014              0.11595211025627573               -0.013286871074166064         
1.690000000000073e0         -0.98629403939352001              0.095264710928564506              -0.01044236757109933          
1.700000000000074e0         -0.98726728199778724              0.080902645828882444              -0.0062746936228216662        
1.710000000000075e0         -0.98795815749366689              0.074623172910476543              -0.0014291807949735873        
1.720000000000076e0         -0.98837261662627396              0.076974771209207482              0.0034424415940093166         
1.730000000000077e0         -0.98832504613803052              0.087297730485207573              0.0076652680032726446         
1.740000000000078e0         -0.9876627836227333               0.10373551700507365               0.010565557242044908          
1.7500000000000789e0        -0.98638554866957251              0.12340681518227187               0.011614191363181797          
1.7600000000000799e0        -0.98466693406551076              0.14285098401484947               0.010619999798473764          
1.7700000000000809e0        -0.98285034181304887              0.15870775613430152               0.0078309958772239275         
1.7800000000000819e0        -0.98133504475522781              0.16842880042115599               0.0038646498528464627         
1.7900000000000829e0        -0.98042291356912448              0.17076701859881793               -0.00046555521495505352       
1.8000000000000839e0        -0.98022941186518286              0.1659233392774784                -0.004327910742256422         
1.8100000000000849e0        -0.98063782483376516              0.15538729754617081               -0.0070379430272738235        
1.8200000000000859e0        -0.98135219729582679              0.14154790957343344               -0.0082042466410180617        
1.8300000000000869e0        -0.9820720153125001               0.12716016595580396               -0.0077930369766639898        
1.8400000000000879e0        -0.9826492967698901               0.11479457596398653               -0.0060734521356746079        
1.8500000000000889e0        -0.98309818196011078              0.10640704471550619               -0.0034914799557657977        
1.8600000000000899e0        -0.98349132301994968              0.10309570973829676               -0.00055628341391555838       
1.8700000000000893e0        -0.98386342731302368              0.10501970353412664               0.0022321410091015494         
1.8800000000000882e0        -0.98415565050918863              0.11145256266654718               0.0044398985958488506         
1.8900000000000872e0        -0.98424830204933178              0.12097645117616414               0.005750904730603126          
1.9000000000000861e0        -0.98407575545242421              0.13176373650586956               0.0059969382027699305         
1.910000000000085e0         -0.9836987680617425               0.1418733395405665                0.0051692222698816771         
1.9200000000000839e0        -0.98328733312551797              0.14954174871211015               0.0034211906612119929         
1.9300000000000829e0        -0.983055900812563                0.15345771416701778               0.0010578574586279556         
1.9400000000000818e0        -0.98317096184105357              0.15297953099983613               -0.0014990096696473405        
1.9500000000000807e0        -0.98366139553036691              0.14824372280343165               -0.0037767310078004111        
1.9600000000000797e0        -0.98440299909780027              0.14014113872746442               -0.005345115041980807         
1.9700000000000786e0        -0.9851789874677368               0.13015763843385439               -0.0059141765882576138        
1.9800000000000775e0        -0.9857662440173417               0.12010005042807279               -0.0053973377919120146        
1.9900000000000765e0        -0.9860201487166349               0.11176098799294448               -0.0039168792715703381        
2.0000000000000754e0        -0.98592456007443008              0.1065942464944388                -0.001762072246732165         
2.0100000000000743e0        -0.9855614257062939               0.10546696199577403               0.00067674262059230653        
2.0200000000000733e0        -0.98502448765123474              0.10853053377869563               0.0029839858140091563         
2.0300000000000722e0        -0.98436013904348407              0.11523249371418762               0.0047921288362151428         
2.0400000000000711e0        -0.98357718173789299              0.12445399334915928               0.0058297736878984881         
2.0500000000000701e0        -0.98270547767219252              0.1347093275900681                0.0059430092353294425         
2.060000000000069e0         -0.98184058813960162              0.14436545416696323               0.0051113075939820353         
2.0700000000000679e0        -0.98113587479312703              0.15188026845381761               0.0034597071449246025         
2.0800000000000668e0        -0.980756762621948                0.15604727737246779               0.0012521144889192733         
2.0900000000000658e0        -0.98082792313442657              0.15620759419894695               -0.0011453618590017045        
2.1000000000000647e0        -0.98138271251279108              0.15237590146298227               -0.0033284493959285458        
2.1100000000000636e0        -0.98233184476697155              0.14524163504557033               -0.004929999028156897         
2.1200000000000626e0        -0.98348409515624768              0.13604052354622084               -0.0056913900220845514        
2.1300000000000615e0        -0.98461399815664141              0.12631929147644824               -0.0055162990872607651        
2.1400000000000604e0        -0.98553697761353387              0.11764443132991706               -0.0044873428916339282        
2.1500000000000594e0        -0.98615642110083002              0.11132442850922902               -0.0028328117771924404        
2.1600000000000583e0        -0.98646818216881893              0.10820881663414635               -0.00085794814273071926       
2.1700000000000572e0        -0.98652103608798658              0.10859532260355528               0.0011243763308233889         
2.1800000000000562e0        -0.98635579400583961              0.1122362043998358                0.0028351653212382029         
2.1900000000000551e0        -0.98597615630191626              0.11841068703813033               0.004044451371278038          
2.200000000000054e0         -0.98538166438643493              0.1260418592371865                0.004587310050194613          
2.210000000000053e0         -0.98461901010064512              0.13386130207074418               0.0043936012786718629         
2.2200000000000519e0        -0.9837986147298331               0.14061581093840259               0.0035120539120991009         
2.2300000000000508e0        -0.98307107473114308              0.14527848394403264               0.0021077635104880519         
2.2400000000000498e0        -0.98257568296131426              0.14721548137353632               0.00043500540640013937        
2.2500000000000487e0        -0.98238514595787207              0.14628028616198549               -0.001203447932005343         
2.2600000000000476e0        -0.98248082262965364              0.14282896559723601               -0.0025093698001233265        
2.2700000000000465e0        -0.98277494131220655              0.13764978648772075               -0.0032550276422651414        
2.2800000000000455e0        -0.98315863025738459              0.13179991538839458               -0.003342554840662018         
2.2900000000000444e0        -0.98354218173100727              0.12637624621682439               -0.0028238013252101135        
2.3000000000000433e0        -0.98387380412668146              0.12229089084793812               -0.001868073327876205         
2.3100000000000423e0        -0.98413734809456621              0.12011829257787655               -0.00070001951867908446       
2.3200000000000412e0        -0.98433312112059479              0.12003840697422838               0.00045791267386845457        
2.3300000000000401e0        -0.98445696404928607              0.12186354520991605               0.0014209777139454014         
2.3400000000000391e0        -0.98449343500855546              0.12511838412577228               0.0020587839307082776         
2.350000000000038e0         -0.98442854720026896              0.12914347427474299               0.0023012383758500544         
2.3600000000000369e0        -0.98427854914909108              0.13320500436195679               0.0021364018595473747         
2.3700000000000359e0        -0.98410581376828787              0.13659971722018571               0.0016033439401574243         
2.3800000000000348e0        -0.98399548519720714              0.13874774229246117               0.00078744309871369637        
2.3900000000000337e0        -0.98401067258718644              0.13927378762787784               -0.00018009077953143871       
2.4000000000000327e0        -0.98416288525180762              0.13807608542598779               -0.0011288504427737153        
2.4100000000000316e0        -0.984412215818815                0.13536629957730481               -0.0018747027637249802        
2.4200000000000305e0        -0.9846873581942559               0.1316515840564029                -0.0022625914401447874        
2.4300000000000295e0        -0.98491145532529334              0.12764412767984959               -0.0022087918055228774        
2.4400000000000284e0        -0.98502517910119092              0.12411477226473029               -0.0017238432062051941        
2.4500000000000273e0        -0.98500131334360796              0.12173111560266825               -0.0009088412263523123        
2.4600000000000262e0        -0.98484649596597529              0.12092472902812644               7.1489195133599782e-05        
2.4700000000000252e0        -0.98459030377091017              0.12181940558016535               0.0010295731751781127         
2.4800000000000241e0        -0.98426714632175982              0.12423054374473512               0.0017968842419905499         
2.490000000000023e0         -0.98390411632697583              0.1277237866399733                0.0022542864213477396         
2.500000000000022e0         -0.98352652994654211              0.13170891743259511               0.0023442527133846064         
2.5100000000000209e0        -0.98317402095362039              0.13554503288696471               0.002068039820456659          
2.5200000000000198e0        -0.98290639629257681              0.13863828624595803               0.0014765271141075876         
2.5300000000000188e0        -0.98278790115256343              0.14052174049557012               0.00066083681933651881        
2.5400000000000177e0        -0.98285985519717178              0.14091482102950642               -0.00025722772323066043       
2.5500000000000166e0        -0.98312136273414219              0.1397619981234412                -0.0011378640379214303        
2.5600000000000156e0        -0.98352907661636491              0.13724616441869023               -0.0018415246994665617        
2.5700000000000145e0        -0.98401193243810747              0.1337670480194422                -0.002252574355251509         
2.5800000000000134e0        -0.98449163633406545              0.12987919305311554               -0.0023043309053207128        
2.5900000000000124e0        -0.98490146940990742              0.12619619388563538               -0.0019969795329857465        
2.6000000000000113e0        -0.98519752491274526              0.1232796951746213                -0.0013980403021706302        
2.6100000000000102e0        -0.98535949654146682              0.12154066933894005               -0.00062230315772200402       
2.6200000000000092e0        -0.98538375521451593              0.12117944707003034               0.00019919073173136828        
2.6300000000000081e0        -0.98527669099672177              0.12217496513598869               0.00094590481356382559        
2.640000000000007e0         -0.98505369041199209              0.12431321272062341               0.0015217564494657346         
2.6500000000000059e0        -0.98474200704771131              0.1272357606930595                0.0018591709857332674         
2.6600000000000049e0        -0.98438293421651324              0.13049469180126178               0.0019210519866548501         
2.6700000000000038e0        -0.98402897404480949              0.13360964015390919               0.001704082083364063          
2.6800000000000027e0        -0.98373313641829507              0.13612719979881074               0.0012414068047430283         
2.6900000000000017e0        -0.98353400340918595              0.13768258519623552               0.00060265534787650062        
2.7000000000000006e0        -0.98344558171266916              0.1380594683617502                -0.00011014736172993171       
2.7099999999999995e0        -0.9834576035877608               0.13723663592024996               -0.00077432542600581555       
2.7199999999999985e0        -0.983544646629258                0.13540410545755305               -0.0012692453288239405        
2.7299999999999974e0        -0.98367755273237423              0.13293394015870716               -0.0015065750690478536        
2.7399999999999963e0        -0.9838310456608359               0.13030455472650329               -0.0014556809159157508        
2.7499999999999953e0        -0.98398564833636226              0.12799656551636787               -0.0011503858329688578        
2.7599999999999942e0        -0.98412653367349767              0.12639214572014276               -0.00067399514772561336       
2.7699999999999931e0        -0.98424258392915254              0.12570768794049136               -0.00013232066100036507       
2.7799999999999921e0        -0.98432606980747028              0.12597279979695902               0.00037248834414431854        
2.789999999999991e0         -0.98437266027681936              0.12705039675270327               0.00076008371890095205        
2.7999999999999899e0        -0.98438285608791742              0.12868245806221859               0.00098056456348312297        
2.8099999999999888e0        -0.98436456268243133              0.13054470018553288               0.0010148923255572731         
2.8199999999999878e0        -0.98433362033377125              0.13229877902359921               0.00087029228293331116        
2.8299999999999867e0        -0.98430963494148271              0.13363852596794795               0.00057549503764243158        
2.8399999999999856e0        -0.9843082285659851               0.1343317724490066                0.00017898629850134209        
2.8499999999999846e0        -0.98433426788036671              0.13425774508711127               -0.00025210785026690447       
2.8599999999999835e0        -0.98438040076836808              0.13343319887792165               -0.00063853765629860552       
2.8699999999999824e0        -0.9844313705362383               0.13201625770308323               -0.00090356514408143054       
2.8799999999999814e0        -0.98447049270767717              0.13028097996334423               -0.00099135768948284625       
2.8899999999999803e0        -0.98448431060529862              0.12856518984183604               -0.00088140902741827359       
2.8999999999999792e0        -0.98446446885651095              0.12720324968133137               -0.00059385143004421395       
2.9099999999999782e0        -0.9844079394642854               0.12646000692783396               -0.00018490580840769202       
2.9199999999999771e0        -0.98431663523276336              0.12648073642692684               0.00026571348361887189        
2.929999999999976e0         -0.9841969541693989               0.12726657199463792               0.00067227155439802348        
2.939999999999975e0         -0.98405957675528155              0.12867885125038286               0.00096087282177639637        
2.9499999999999739e0        -0.98391936298474181              0.13046982708255703               0.0010829362898571275         
2.9599999999999728e0        -0.9837947045187927               0.1323315548050773                0.0010215512671395467         
2.9699999999999718e0        -0.98370538287042208              0.13395142057369372               0.00079110710661540443        
2.9799999999999707e0        -0.98366853531982479              0.13506348401738097               0.00043227243717177619        
2.9899999999999696e0        -0.9836940486352943               0.13548849641832153               4.1758611543621324e-06        
2.9999999999999685e0        -0.9837817732054166               0.13515906008689285               -0.00042494651309777785       


==> plots/sp4/avg-structured_3nm_tps2ab.dat <==
t                         mx                        my                        mz                     
0.000000000000000000e+00 9.666223693757947100e-01 1.263034440656687074e-01 2.265112592144265621e-05
1.000000000048727189e-02 9.638252457770913884e-01 1.357229601419256138e-01 -1.248009553738204172e-02
2.000000000048733975e-02 9.550626423084662697e-01 1.627223294215399130e-01 -2.436079915932286288e-02
3.000000000048723414e-02 9.389477988295484856e-01 2.053485480139910502e-01 -3.535528997526896089e-02
4.000000000048706261e-02 9.137317255063163168e-01 2.607622260716807583e-01 -4.517503881229799345e-02
5.000000000048690496e-02 8.779298051212928167e-01 3.254402086719259679e-01 -5.361540506130947625e-02
6.000000000048674037e-02 8.306687480378024402e-01 3.956157882729464115e-01 -6.069443084374562952e-02
7.000000000048656190e-02 7.715938764927352533e-01 4.677408121714130007e-01 -6.672581917820519237e-02
8.000000000048640425e-02 7.004929422410062223e-01 5.386905149378538038e-01 -7.228978868842339534e-02
9.000000000048623272e-02 6.168303782626770593e-01 6.056061519461805043e-01 -7.816248846186356347e-02
1.000000000004860751e-01 5.194083065437349322e-01 6.653693301633295532e-01 -8.524990960922328165e-02
1.100000000004859174e-01 4.064252902957344871e-01 7.137653621130080062e-01 -9.446746962707963657e-02
1.200000000004857598e-01 2.763246463989289525e-01 7.446360504200960628e-01 -1.063796454650056261e-01
1.300000000004855605e-01 1.296752956892029407e-01 7.501608507752511867e-01 -1.205476246984719113e-01
1.400000000004854028e-01 -2.925856879298175534e-02 7.235421731315138105e-01 -1.352959573614006539e-01
1.500000000004852452e-01 -1.936046532674284282e-01 6.620673171860621542e-01 -1.486431854010324127e-01
1.600000000004850875e-01 -3.559235443220261641e-01 5.667335269571472933e-01 -1.592889508389959963e-01
1.700000000004849021e-01 -5.076280241798637460e-01 4.401922157888008558e-01 -1.663911682589277463e-01
1.800000000004847167e-01 -6.390581750183085274e-01 2.873451489169177031e-01 -1.686980727708757288e-01
1.900000000004845591e-01 -7.439142139263984488e-01 1.151703816601925695e-01 -1.646268018762281349e-01
2.000000000004844292e-01 -8.176343036246146445e-01 -6.925875233314340851e-02 -1.523975556553144317e-01
2.100000000004842715e-01 -8.516902277184745795e-01 -2.527383578419222232e-01 -1.296785233668698856e-01
2.200000000004840583e-01 -8.367697813177797928e-01 -4.069220431272654315e-01 -9.460386921134741889e-02
2.300000000004839007e-01 -7.820432938923245203e-01 -4.899551997459379304e-01 -5.133151147107802015e-02
2.400000000004837430e-01 -7.223915088657121286e-01 -4.856155763930991576e-01 -1.108985692419710116e-02
2.500000000004835576e-01 -6.803186769855141813e-01 -4.148196533156465193e-01 2.037991228961587645e-02
2.600000000004834000e-01 -6.586577540162974476e-01 -3.079502898086611817e-01 4.269664056538088198e-02
2.700000000004832423e-01 -6.533649608281936194e-01 -1.963121819489959397e-01 5.606734655815151513e-02
2.800000000004830847e-01 -6.610906046195170749e-01 -1.058502846626167698e-01 6.276733205347315159e-02
2.900000000004828715e-01 -6.853057154932521433e-01 -4.446830843096769709e-02 6.661835920586854642e-02
3.000000000004827694e-01 -7.412801453919862782e-01 -6.897956690555470671e-03 6.988988539640605957e-02
3.100000000004825562e-01 -8.274418895372258609e-01 2.648318219850107763e-02 7.357931304969472786e-02
3.200000000004824541e-01 -9.109600843131524517e-01 8.982619739996577923e-02 7.699748045928703211e-02
3.300000000004821854e-01 -9.318167686416846118e-01 1.868936540444983418e-01 7.427745277870823060e-02
3.400000000004820278e-01 -8.654199212725592893e-01 2.634007118121768354e-01 6.343495983071034683e-02
3.500000000004818701e-01 -7.715071401220505720e-01 2.924517445117891246e-01 4.953003580139558881e-02
3.600000000004817124e-01 -7.033636018969912085e-01 3.016580685363138281e-01 3.591191149401269656e-02
3.700000000004848300e-01 -6.760750119783713874e-01 3.161685603207862738e-01 2.249940575735282638e-02
3.800000000004886691e-01 -6.832864263603550814e-01 3.459499303887311195e-01 7.636078840750535300e-03
3.900000000004925083e-01 -7.171392643663583311e-01 3.850965227328533858e-01 -9.502064526753893278e-03
4.000000000004963474e-01 -7.705837392615508818e-01 4.092762400525714050e-01 -2.894962035549712709e-02
4.100000000005002421e-01 -8.316887547910903900e-01 3.918027409009268713e-01 -4.951709208889604197e-02
4.200000000005041367e-01 -8.853395688977714340e-01 3.251056061367804673e-01 -6.824448943860039751e-02
4.300000000005079759e-01 -9.158563067152287740e-01 2.189656678381868005e-01 -8.142221910720234823e-02
4.400000000005118150e-01 -9.179693615947518426e-01 9.369045830242929418e-02 -8.561571092676831252e-02
4.500000000005156542e-01 -8.989545217774866925e-01 -2.472498899539355907e-02 -7.903690366918753041e-02
4.600000000005194933e-01 -8.734864906387648231e-01 -1.227966044136142992e-01 -6.349054868982736965e-02
4.700000000005233325e-01 -8.538912759854369039e-01 -2.002356011242793499e-01 -4.125294795672209552e-02
4.800000000005272272e-01 -8.516526823355395903e-01 -2.535439140277122583e-01 -1.448516818166812291e-02
4.900000000005310108e-01 -8.738753938725193349e-01 -2.723160582629504112e-01 1.547490043296637433e-02
5.000000000005349055e-01 -9.128713580054345078e-01 -2.392373306909348907e-01 4.524429412808539386e-02
5.100000000005386891e-01 -9.425272912115068014e-01 -1.509715566272975817e-01 6.855580452443206518e-02
5.200000000005425838e-01 -9.445305794938060329e-01 -3.051013597619106621e-02 8.161393923905485570e-02
5.300000000005464784e-01 -9.241865203635388770e-01 9.757462360740104534e-02 8.443277797794375428e-02
5.400000000005502621e-01 -8.896906502225565561e-01 2.199937681170661130e-01 7.812777271439552695e-02
5.500000000005541567e-01 -8.530527249377308774e-01 3.273332763769203346e-01 6.315240576929302685e-02
5.600000000005579404e-01 -8.281134248086756688e-01 4.099905462618423369e-01 4.046767362357518716e-02
5.700000000005617240e-01 -8.244205180049088977e-01 4.586295218110493788e-01 1.233011756486237544e-02
5.800000000005656187e-01 -8.441171248304667474e-01 4.645854786175561690e-01 -1.773977693923282917e-02
5.900000000005696243e-01 -8.782816584891565137e-01 4.214861125258586583e-01 -4.561708069328642562e-02
6.000000000005734080e-01 -9.094073766972405881e-01 3.307859390872334160e-01 -6.689689955947931976e-02
6.100000000005773027e-01 -9.229848515229970296e-01 2.086904273103781515e-01 -7.725426580118122111e-02
6.200000000005810863e-01 -9.178951119603302455e-01 8.019958967978255138e-02 -7.489015547731329991e-02
6.300000000005849810e-01 -9.036763437581251113e-01 -3.079397057121691442e-02 -6.096149743921285696e-02
6.400000000005887646e-01 -8.939083770720274158e-01 -1.089945223420812348e-01 -3.856982854597206661e-02
6.500000000005926593e-01 -8.985830848249958258e-01 -1.485557733963770444e-01 -1.184145971716964868e-02
6.600000000005964429e-01 -9.204287176682410809e-01 -1.473916642341729644e-01 1.547454252285840499e-02
6.700000000006003376e-01 -9.505152471687957627e-01 -1.032782163101460260e-01 3.972515993208412116e-02
6.800000000006042322e-01 -9.709290093930263987e-01 -2.072288059049213343e-02 5.634661482391343373e-02
6.900000000006081269e-01 -9.699664005496260177e-01 8.213935162881028096e-02 6.213830967154120033e-02
7.000000000006119105e-01 -9.506023702898538374e-01 1.828739498566577804e-01 5.722810262882607746e-02
7.100000000006158052e-01 -9.252653633476960460e-01 2.665959604221259105e-01 4.390369668965399957e-02
7.200000000006195888e-01 -9.074267125358081998e-01 3.245485313169675923e-01 2.489947071614606253e-02
7.300000000006182654e-01 -9.047176555142751875e-01 3.499747879783023374e-01 2.463070735823462420e-03
7.400000000006141665e-01 -9.177641215199764391e-01 3.382800676637577331e-01 -2.118867442621939767e-02
7.500000000006099565e-01 -9.385813101911689715e-01 2.869765841130227368e-01 -4.266865845021510645e-02
7.600000000006057466e-01 -9.580244945151239477e-01 2.007297010713814389e-01 -5.815635033152133371e-02
7.700000000006016476e-01 -9.711534758496274122e-01 9.416398061518352347e-02 -6.444326681458259487e-02
7.800000000005974377e-01 -9.750412350907273762e-01 -1.355196979565657760e-02 -5.951229194264411743e-02
7.900000000005931167e-01 -9.699173993575364028e-01 -1.028555831913921942e-01 -4.337643993934604120e-02
8.000000000005891287e-01 -9.613568746226915929e-01 -1.570206056035804709e-01 -1.886882422380852312e-02
8.100000000005848078e-01 -9.577827035766904862e-01 -1.665312454251513807e-01 9.138624414317498418e-03
8.200000000005805978e-01 -9.629938995342327557e-01 -1.297702077343263483e-01 3.540384826958131725e-02
8.300000000005764988e-01 -9.726395362275842560e-01 -5.226975999307652276e-02 5.543068816322093556e-02
8.400000000005722889e-01 -9.767970867007078617e-01 5.270569038648977023e-02 6.584662164294127762e-02
8.500000000005680789e-01 -9.687501948388543838e-01 1.660864224102167053e-01 6.509342655746117035e-02
8.600000000005639800e-01 -9.503295637898042658e-01 2.680544826545093184e-01 5.397947499157777773e-02
8.700000000005596590e-01 -9.297040596375582000e-01 3.433146020076512372e-01 3.523668152733804709e-02
8.800000000005556711e-01 -9.157476490358092969e-01 3.827887810998075180e-01 1.229815414708797065e-02
8.900000000005513501e-01 -9.144919005817949698e-01 3.830955236400538366e-01 -1.143575386158771599e-02
9.000000000005471401e-01 -9.266869021132395634e-01 3.459096432589654491e-01 -3.247003248875834913e-02
9.100000000005430412e-01 -9.459255948777317569e-01 2.772212846455046620e-01 -4.764547728151547618e-02
9.200000000005388312e-01 -9.627673481092624552e-01 1.881005647094797228e-01 -5.476093237683503367e-02
9.300000000005345102e-01 -9.712834444297739900e-01 9.375323649567877948e-02 -5.302548330288547190e-02
9.400000000005305223e-01 -9.720304869518290314e-01 9.990185541513482009e-03 -4.309578502960058344e-02
9.500000000005263123e-01 -9.695393927078929108e-01 -4.986524265040694764e-02 -2.681418679133339492e-02
9.600000000005221024e-01 -9.690030158592785048e-01 -7.734050658938654288e-02 -6.964452617308658500e-03
9.700000000005177814e-01 -9.735936880129568705e-01 -6.975258972287153025e-02 1.321351808366558016e-02
9.800000000005137935e-01 -9.816401595277702841e-01 -2.974639159430654892e-02 3.042118756228675766e-02
9.900000000005094725e-01 -9.874041152696677592e-01 3.504778710890509713e-02 4.159965955070177995e-02
1.000000000000505374e+00 -9.856026801777080237e-01 1.120050252761708581e-01 4.460368789989753446e-02
1.010000000000501164e+00 -9.761809050136418531e-01 1.856275739825292148e-01 3.907578732676093847e-02
1.020000000000496954e+00 -9.639140217052079018e-01 2.422076397213480947e-01 2.664180496502481163e-02
1.030000000000492744e+00 -9.550211127496321950e-01 2.729910778267684579e-01 1.013038203193528629e-02
1.040000000000488534e+00 -9.539589118676731205e-01 2.747235685370620906e-01 -7.204498792303563187e-03
1.050000000000484324e+00 -9.610634891691012260e-01 2.489952761820551086e-01 -2.222929484649583884e-02
1.060000000000480336e+00 -9.725014728503275085e-01 2.013063658874504891e-01 -3.254952318205256434e-02
1.070000000000476126e+00 -9.824842778182995007e-01 1.403462282164467112e-01 -3.673499096976261258e-02
1.080000000000471916e+00 -9.868727159691367268e-01 7.709582422192297335e-02 -3.443624717243171096e-02
1.090000000000467706e+00 -9.854525119540317180e-01 2.274972073805844180e-02 -2.627577498519893459e-02
1.100000000000463496e+00 -9.813529080556196993e-01 -1.328141969085912429e-02 -1.367472950323704237e-02
1.110000000000459286e+00 -9.778759488632943198e-01 -2.491709644380601246e-02 1.231423038315470307e-03
1.120000000000455298e+00 -9.766293347760136578e-01 -1.039088059601063485e-02 1.592675266843588539e-02
1.130000000000451088e+00 -9.772793241292301314e-01 2.773873129260235465e-02 2.796042898974834129e-02
1.140000000000446656e+00 -9.779415004193527938e-01 8.320855083955051856e-02 3.524832418591672401e-02
1.150000000000442446e+00 -9.758923464490720789e-01 1.464889082862755043e-01 3.640738203867780604e-02
1.160000000000438236e+00 -9.696570399777154625e-01 2.060716935319385767e-01 3.118556735838987418e-02
1.170000000000434470e+00 -9.612377730459209513e-01 2.513240810745533960e-01 2.068580202541538474e-02
1.180000000000430038e+00 -9.550152783743465212e-01 2.752176755964176325e-01 7.072948705092994316e-03
1.190000000000425828e+00 -9.546652626285728749e-01 2.751645021837129668e-01 -7.097056818563496523e-03
1.200000000000421618e+00 -9.608383075716262489e-01 2.524820387032030156e-01 -1.951505595858785136e-02
1.210000000000417408e+00 -9.709522030536227311e-01 2.114073025790231264e-01 -2.842719339974530274e-02
1.220000000000413198e+00 -9.807661132236329404e-01 1.584027390409502578e-01 -3.268606385378940160e-02
1.230000000000409210e+00 -9.869145778804720992e-01 1.019333599031543441e-01 -3.177373672837576629e-02
1.240000000000405000e+00 -9.886887820816598893e-01 5.135941041566874365e-02 -2.592821762015387957e-02
1.250000000000400791e+00 -9.879081792242383475e-01 1.486064030437521388e-02 -1.618475161929859227e-02
1.260000000000396359e+00 -9.870913403928590624e-01 -2.237540580251875730e-03 -4.203709081006447128e-03
1.270000000000392149e+00 -9.874838986912263250e-01 1.940544736501218729e-03 8.087197945369125826e-03
1.280000000000388161e+00 -9.885031800216107500e-01 2.600800903344304207e-02 1.876745699216208693e-02
1.290000000000384173e+00 -9.884943552382198240e-01 6.551981317992039422e-02 2.605762707065523848e-02
1.300000000000379741e+00 -9.860389466497903044e-01 1.133507667664531565e-01 2.867274000968494593e-02
1.310000000000375531e+00 -9.809376240536763492e-01 1.609534905799535065e-01 2.626257057548855162e-02
1.320000000000371321e+00 -9.745450586112660574e-01 2.002564734292056059e-01 1.952517764562284805e-02
1.330000000000367333e+00 -9.693255566823858471e-01 2.252678042980975071e-01 9.959095187608058702e-03
1.340000000000362901e+00 -9.675261907208190237e-01 2.329867824910476504e-01 -5.468190344342492180e-04
1.350000000000358913e+00 -9.695676067430789580e-01 2.234427472185226415e-01 -1.013225894451053044e-02
1.360000000000354703e+00 -9.738962984082256691e-01 1.992994470709157362e-01 -1.727953830844751806e-02
1.370000000000350493e+00 -9.782413008507919727e-01 1.653897396946727993e-01 -2.102613548939761060e-02
1.380000000000346061e+00 -9.809263592882191407e-01 1.278894099136776707e-01 -2.108731944524999680e-02
1.390000000000342073e+00 -9.816956785277034525e-01 9.314642651507178128e-02 -1.779865684087467148e-02
1.400000000000338085e+00 -9.815554090727587333e-01 6.659279434749330873e-02 -1.191141870210552824e-02
1.410000000000333875e+00 -9.817906896304875453e-01 5.209243892477814775e-02 -4.419350617519457285e-03
1.420000000000329443e+00 -9.828495833417553174e-01 5.160231571486378899e-02 3.522683769459378569e-03
1.430000000000325233e+00 -9.841135818324016071e-01 6.487834046881112149e-02 1.064531977671074985e-02
1.440000000000321245e+00 -9.846774816225078997e-01 8.927322023824259267e-02 1.572187710166701724e-02
1.450000000000321254e+00 -9.839990164366037018e-01 1.200531730410501208e-01 1.783656242367392258e-02
1.460000000000333253e+00 -9.821355374101495839e-01 1.513385420781969692e-01 1.659680934583451783e-02
1.470000000000345253e+00 -9.798256383698417116e-01 1.772722190394803998e-01 1.222660069356579053e-02
1.480000000000357030e+00 -9.781736601869069903e-01 1.931168233257326006e-01 5.563164187037978638e-03
1.490000000000369029e+00 -9.781097239859147807e-01 1.961574442075608438e-01 -2.077591546072775266e-03
1.500000000000380806e+00 -9.799646491734538278e-01 1.861586022381577499e-01 -9.186296606703021200e-03
1.510000000000392584e+00 -9.831434623879460322e-01 1.652595848172674076e-01 -1.439113285796546522e-02
1.520000000000404361e+00 -9.862970205497177956e-01 1.375245645804761274e-01 -1.675157380126805762e-02
1.530000000000416582e+00 -9.881676230014646567e-01 1.081988491545928799e-01 -1.594465118538690093e-02
1.540000000000428360e+00 -9.884001299250495531e-01 8.268873235616698569e-02 -1.226008777168184280e-02
1.550000000000440137e+00 -9.875540819418858751e-01 6.551414066963216765e-02 -6.473242454364054772e-03
1.560000000000452358e+00 -9.864402702780448173e-01 5.955370784372489290e-02 3.354652371082660870e-04
1.570000000000463913e+00 -9.854678065183034574e-01 6.567908579546961889e-02 6.976273610016354987e-03
1.580000000000475691e+00 -9.844799047234271683e-01 8.265270853090084247e-02 1.234486052623237975e-02
1.590000000000487690e+00 -9.830760828411845287e-01 1.073719990760698129e-01 1.558862201707905334e-02
1.600000000000499689e+00 -9.810585708920486203e-01 1.354952397114154439e-01 1.620636546632909028e-02
1.610000000000511466e+00 -9.786708857930326300e-01 1.622305386520902226e-01 1.411362977804525576e-02
1.620000000000523466e+00 -9.764779215112724398e-01 1.831450721454591368e-01 9.696218511889368938e-03
1.630000000000535243e+00 -9.751383696359710029e-01 1.949305276128265596e-01 3.779517561146286155e-03
1.640000000000547020e+00 -9.751790266625148806e-01 1.959810137150881093e-01 -2.540127089441679420e-03
1.650000000000559019e+00 -9.767175912575384311e-01 1.866016702207071998e-01 -8.149788493927100433e-03
1.660000000000570797e+00 -9.793186587083440031e-01 1.688029104994804297e-01 -1.215667964997481192e-02
1.670000000000582796e+00 -9.821810060444230439e-01 1.458225311016616565e-01 -1.403060900329360094e-02
1.680000000000594795e+00 -9.845601201735509900e-01 1.215324456001006942e-01 -1.363874739853330846e-02
1.690000000000606573e+00 -9.861500235538185333e-01 9.978272581594085922e-02 -1.121928572602320928e-02
1.700000000000618572e+00 -9.871176162597969928e-01 8.374979240315562345e-02 -7.301149771747239732e-03
1.710000000000630349e+00 -9.877622162914830861e-01 7.549128707733893107e-02 -2.557485865252341097e-03
1.720000000000642126e+00 -9.881895075700108944e-01 7.581076562535768448e-02 2.326526130947187323e-03
1.730000000000653904e+00 -9.882577978543457542e-01 8.428556506760198630e-02 6.689553551901089058e-03
1.740000000000666125e+00 -9.877729986329838452e-01 9.932598558899430330e-02 9.897194600816509175e-03
1.750000000000677902e+00 -9.866797254167530840e-01 1.183226181982997838e-01 1.141199490217142606e-02
1.760000000000689679e+00 -9.851015821198025879e-01 1.379855074160153128e-01 1.094633942473208568e-02
1.770000000000701679e+00 -9.833393141812503124e-01 1.549199775700528525e-01 8.605836012596778176e-03
1.780000000000713456e+00 -9.817972716595787519e-01 1.663235680542199668e-01 4.893625504344136304e-03
1.790000000000725455e+00 -9.808190745966329782e-01 1.705496087713459785e-01 5.701644593758450463e-04
1.800000000000737232e+00 -9.805677668120097445e-01 1.673667267940904535e-01 -3.528248858130793308e-03
1.810000000000749232e+00 -9.809775519156277435e-01 1.579029410547127532e-01 -6.654864141201570320e-03
1.820000000000761231e+00 -9.817695904356589232e-01 1.443410351819127690e-01 -8.299795367866721896e-03
1.830000000000772786e+00 -9.825963075532915258e-01 1.294402398927654851e-01 -8.292340877372411309e-03
1.840000000000784786e+00 -9.832352965454767002e-01 1.159659242719404820e-01 -6.809009901996059856e-03
1.850000000000796785e+00 -9.836658061517039586e-01 1.061695081678230845e-01 -4.279669280423610382e-03
1.860000000000808562e+00 -9.839796994511812445e-01 1.014476250869681961e-01 -1.250471742167164491e-03
1.870000000000820561e+00 -9.842518653340044388e-01 1.022045420216349115e-01 1.730305536424781021e-03
1.880000000000832339e+00 -9.844656940296723224e-01 1.078864792617909296e-01 4.189183514543448617e-03
1.890000000000844338e+00 -9.845173875624003701e-01 1.171676998675039161e-01 5.777839584174674671e-03
1.900000000000856115e+00 -9.843149041233322238e-01 1.282391190744732457e-01 6.299686641611476276e-03
1.910000000000867892e+00 -9.838822529791843019e-01 1.391202959560812191e-01 5.719203373691902903e-03
1.920000000000880114e+00 -9.833761507667768687e-01 1.479563316811852158e-01 4.160942119667994203e-03
1.930000000000891891e+00 -9.830228681266972579e-01 1.532860026435997614e-01 1.893787791698429979e-03
1.940000000000903668e+00 -9.830203431206304687e-01 1.542568131763258077e-01 -7.006220670973752106e-04
1.950000000000915890e+00 -9.834398499950368633e-01 1.507541894902619528e-01 -3.174309706602585195e-03
1.960000000000927445e+00 -9.841861860152951724e-01 1.434220848203101029e-01 -5.080187412143077376e-03
1.970000000000939222e+00 -9.850458879003995971e-01 1.335692672648909340e-01 -6.061343357457352199e-03
1.980000000000951443e+00 -9.857796388055938275e-01 1.229533502031410624e-01 -5.938184983744755792e-03
1.990000000000963221e+00 -9.862124760134896029e-01 1.134594166837272072e-01 -4.751407739522928164e-03
2.000000000000974776e+00 -9.862900810444474864e-01 1.067466718136098891e-01 -2.741022666782201578e-03
2.010000000000986997e+00 -9.860708764377420499e-01 1.039514238636565641e-01 -2.824848360423380081e-04
2.020000000000998774e+00 -9.856511239734784269e-01 1.054992930394572231e-01 2.190713299673159933e-03
2.030000000001010552e+00 -9.850894916520795963e-01 1.110597064509575432e-01 4.267623248037733484e-03
2.040000000001022329e+00 -9.843935247794206589e-01 1.196528702180746501e-01 5.628120188366762637e-03
2.050000000001034550e+00 -9.835699496095989813e-01 1.298537900039028470e-01 6.079093042827722095e-03
2.060000000001046327e+00 -9.826848484347361357e-01 1.400250143121794244e-01 5.566726594060912581e-03
2.070000000001058105e+00 -9.818769944639844649e-01 1.485569980455619943e-01 4.179423259200835961e-03
2.080000000001070326e+00 -9.813208306353011778e-01 1.541081167397379825e-01 2.139416865585663796e-03
2.090000000001082103e+00 -9.811679968385481621e-01 1.558196080374210368e-01 -2.231807179316364911e-04
2.100000000001093881e+00 -9.814922598577088264e-01 1.534648082922960288e-01 -2.518585949146769695e-03
2.110000000001105658e+00 -9.822503303789660301e-01 1.474932381246010227e-01 -4.364629568029320707e-03
2.120000000001117435e+00 -9.832843247025929712e-01 1.389530040619113005e-01 -5.458578252189035668e-03
2.130000000001129212e+00 -9.843769220763456396e-01 1.292999832818884642e-01 -5.636515706785009787e-03
2.140000000001140990e+00 -9.853299121975497288e-01 1.201302852733141524e-01 -4.906410163775583311e-03
2.150000000001153211e+00 -9.860224964355954747e-01 1.128913596064857056e-01 -3.441853928041253147e-03
2.160000000001164988e+00 -9.864248839008866732e-01 1.086334936883088242e-01 -1.533317164311058653e-03
2.170000000001176765e+00 -9.865708839926565776e-01 1.078569769723443511e-01 4.850243817227891979e-04
2.180000000001188987e+00 -9.865058763949412501e-01 1.104778627288321158e-01 2.301984219020072886e-03
2.190000000001200764e+00 -9.862442760333484104e-01 1.158922635997027412e-01 3.666760480139454482e-03
2.200000000001212541e+00 -9.857779348726346536e-01 1.231009460245604814e-01 4.403075068764267935e-03
2.210000000001224763e+00 -9.851281373933400420e-01 1.308735559606265531e-01 4.422804100424533938e-03
2.220000000001236540e+00 -9.843804679848485728e-01 1.379442228434941409e-01 3.743824270758770202e-03
2.230000000001248317e+00 -9.836723351211341670e-01 1.432157254642639765e-01 2.495708650023750665e-03
2.240000000001260538e+00 -9.831477272469972828e-01 1.459336094382168159e-01 9.020887830290012311e-04
2.250000000001271871e+00 -9.829012634962185357e-01 1.457980557575502267e-01 -7.549014079730796776e-04
2.260000000001283649e+00 -9.829401415752081483e-01 1.430029890775124657e-01 -2.179924513068142843e-03
2.270000000001295870e+00 -9.831902840548363276e-01 1.382002195596707395e-01 -3.118717060965167393e-03
2.280000000001307647e+00 -9.835421906740690057e-01 1.323784639893832438e-01 -3.416709664450229625e-03
2.290000000001319425e+00 -9.839000702226979866e-01 1.266617322513114430e-01 -3.060668956971398288e-03
2.300000000001331202e+00 -9.842062181385135000e-01 1.220741030357891804e-01 -2.178318340129881125e-03
2.310000000001343423e+00 -9.844396539291210280e-01 1.193407550777147025e-01 -9.920625802950049088e-04
2.320000000001355644e+00 -9.845997777984584198e-01 1.187787322485325814e-01 2.489742876484248870e-04
2.330000000001367422e+00 -9.846869735505686672e-01 1.202912766407759348e-01 1.325880768370187989e-03
2.340000000001379199e+00 -9.846935176386998334e-01 1.234416424523434863e-01 2.080294216104790206e-03
2.350000000001390976e+00 -9.846095264576782968e-01 1.275675343883218571e-01 2.423685020525825039e-03
2.360000000001402753e+00 -9.844426157741547057e-01 1.319058934770973857e-01 2.335805142623099354e-03
2.370000000001414531e+00 -9.842401193372385393e-01 1.357116143631322547e-01 1.855999064743762538e-03
2.380000000001426752e+00 -9.840845838625393860e-01 1.383577036313550779e-01 1.070221740337143476e-03
2.390000000001438529e+00 -9.840549099573963066e-01 1.394108922890577029e-01 1.007654002433101760e-04
2.400000000001450307e+00 -9.841845270705354976e-01 1.386895238414229958e-01 -8.995424925971216498e-04
2.410000000001462084e+00 -9.844480075416485176e-01 1.363052828221189838e-01 -1.758353469834606593e-03
2.420000000001473861e+00 -9.847773457077714232e-01 1.326692847263035990e-01 -2.310823732587279512e-03
2.430000000001485638e+00 -9.850899582686095668e-01 1.284375846643815988e-01 -2.439641402181602896e-03
2.440000000001497416e+00 -9.853140439028773567e-01 1.243920194508543464e-01 -2.110444069910943302e-03
2.450000000001510081e+00 -9.854055912214063628e-01 1.212818986941728155e-01 -1.384854631226571696e-03
2.460000000001521858e+00 -9.853539230111425518e-01 1.196707353800313539e-01 -4.057425462091831408e-04
2.470000000001533635e+00 -9.851750969002809333e-01 1.198299290074297668e-01 6.380826595222991804e-04
2.480000000001545413e+00 -9.848980099041279024e-01 1.217015949132419644e-01 1.555253478729231318e-03
2.490000000001557190e+00 -9.845511905582831069e-01 1.249303052839951106e-01 2.191332268668225950e-03
2.500000000001569411e+00 -9.841604487915931454e-01 1.289478971235135107e-01 2.454720773342816947e-03
2.510000000001581189e+00 -9.837603642887915445e-01 1.330870502486568296e-01 2.324010876480925216e-03
2.520000000001592966e+00 -9.834061520383090560e-01 1.366970669300102692e-01 1.839455177392905309e-03
2.530000000001604743e+00 -9.831677630732273965e-01 1.392398991301207478e-01 1.087195922052080739e-03
2.540000000001616520e+00 -9.831047159176373729e-01 1.403564308663916294e-01 1.839937453013513406e-04
2.550000000001628297e+00 -9.832395735407604143e-01 1.399052013865176580e-01 -7.358120456082263647e-04
2.560000000001640519e+00 -9.835485445093860024e-01 1.379779508115104303e-01 -1.534251825536317622e-03
2.570000000001652296e+00 -9.839722059525352060e-01 1.348890188433861381e-01 -2.087700335683643701e-03
2.580000000001664073e+00 -9.844357678927186939e-01 1.311320953307996695e-01 -2.308203129533594779e-03
2.590000000001676295e+00 -9.848684219069360202e-01 1.273037874644478429e-01 -2.163531350500460474e-03
2.600000000001688072e+00 -9.852167560488611642e-01 1.240021796739349674e-01 -1.688005251682672984e-03
2.610000000001699849e+00 -9.854496454984075227e-01 1.217194082027753949e-01 -9.761126107054160419e-04
2.620000000001712070e+00 -9.855546538203522333e-01 1.207565633461523680e-01 -1.584253467140439109e-04
2.630000000001723848e+00 -9.855311315133511441e-01 1.211847007996731951e-01 6.302055919520811039e-04
2.640000000001735625e+00 -9.853874268631849231e-01 1.228563095045388243e-01 1.276262378349333646e-03
2.650000000001746958e+00 -9.851435912035908515e-01 1.254521552237232440e-01 1.699717116517532713e-03
2.660000000001759179e+00 -9.848342817368039848e-01 1.285433223390403668e-01 1.856113732048958942e-03
2.670000000001771401e+00 -9.845071179234462511e-01 1.316552165425273202e-01 1.735868161746462364e-03
2.680000000001783178e+00 -9.842147492247489415e-01 1.343285539808043716e-01 1.363989985999217516e-03
2.690000000001794955e+00 -9.840013747364859675e-01 1.361770073729128838e-01 7.989021459099764728e-04
2.700000000001806733e+00 -9.838898521920235174e-01 1.369409808890553193e-01 1.283493394249600223e-04
2.710000000001818510e+00 -9.838772755359893596e-01 1.365322864042794182e-01 -5.388788492411937655e-04
2.720000000001830287e+00 -9.839409598490819198e-01 1.350591086155006892e-01 -1.087236913851798810e-03
2.730000000001842952e+00 -9.840502147536395183e-01 1.328184805526084755e-01 -1.416377493017573295e-03
2.740000000001854730e+00 -9.841769557799945334e-01 1.302471957526177559e-01 -1.467349116864417186e-03
2.750000000001866507e+00 -9.843006233191152754e-01 1.278342810253706441e-01 -1.241812447385267195e-03
2.760000000001878284e+00 -9.844076434223395511e-01 1.260159740991200761e-01 -8.023727632400426543e-04
2.770000000001890061e+00 -9.844891546921255010e-01 1.250853759247911590e-01 -2.525937705244863502e-04
2.780000000001901395e+00 -9.845399265821371815e-01 1.251433114526761259e-01 2.928835149461309507e-04
2.790000000001913616e+00 -9.845584060209795485e-01 1.260986785792186371e-01 7.350399548668212941e-04
2.800000000001925837e+00 -9.845473347949069698e-01 1.277084279804492906e-01 1.006775669522251993e-03
2.810000000001937615e+00 -9.845151109140510837e-01 1.296383822340922143e-01 1.078396460863351300e-03
2.820000000001949392e+00 -9.844766586947135689e-01 1.315273213425425525e-01 9.549173481563361229e-04
2.830000000001961169e+00 -9.844512700549060691e-01 1.330434676256338489e-01 6.685743853386188823e-04
2.840000000001972946e+00 -9.844565722519003081e-01 1.339297627967200310e-01 2.706806082011660019e-04
2.850000000001985168e+00 -9.845010525348271146e-01 1.340381450629082871e-01 -1.742072558181076989e-04
2.860000000001997389e+00 -9.845796687679477799e-01 1.333518482516905523e-01 -5.929789273312894215e-04
2.870000000002009166e+00 -9.846756867931936164e-01 1.319915344768397003e-01 -9.117261777818216721e-04
2.880000000002020943e+00 -9.847674261605650070e-01 1.301999102213575732e-01 -1.068685876687822372e-03
2.890000000002032721e+00 -9.848351921303061252e-01 1.283024436299274318e-01 -1.029035499037143399e-03
2.900000000002044498e+00 -9.848649258078827629e-01 1.266486961381938781e-01 -7.950967388517200590e-04
2.910000000002056275e+00 -9.848488386902208847e-01 1.255462438253209800e-01 -4.075777807839487841e-04
2.920000000002068052e+00 -9.847850046786769118e-01 1.252022437522980758e-01 6.227820725063164362e-05
2.930000000002080274e+00 -9.846770851673982694e-01 1.256849896023697344e-01 5.272250793280011802e-04
2.940000000002092051e+00 -9.845343279068774489e-01 1.269125985861920547e-01 9.019437207799678230e-04
2.950000000002103828e+00 -9.843715791264452397e-01 1.286708974476972744e-01 1.120324012033961517e-03
2.960000000002116050e+00 -9.842087003395650902e-01 1.306566488547201699e-01 1.147695683555901560e-03
2.970000000002127827e+00 -9.840686142210801624e-01 1.325356678674643462e-01 9.850660011518532887e-04
2.980000000002139604e+00 -9.839735343265080258e-01 1.340020063889306168e-01 6.655366455850034169e-04
2.990000000002151381e+00 -9.839399675093782882e-01 1.348266957070211047e-01 2.456230932908931206e-04
3.000000000002163603e+00 -9.839744716367103683e-01 1.348899300597725393e-01 -2.054799137662330106e-04


==> plots/sp4/avg-unstructured_netgen3nm_mps.dat <==
t                         mx                        my                        mz                     
0.000000000000000000e+00 9.679038454700585881e-01 1.244314964401819351e-01 1.648057840996069306e-05
1.000000000048727189e-02 9.651856647991148286e-01 1.338297187466802041e-01 -1.241642688872009875e-02
2.000000000048733975e-02 9.566337817761042528e-01 1.608184523607948391e-01 -2.427579121996209510e-02
3.000000000048723414e-02 9.407999008012826181e-01 2.035392503398558151e-01 -3.533485340516042544e-02
4.000000000048706261e-02 9.158115896615358631e-01 2.592580102690286159e-01 -4.532257978605609694e-02
5.000000000048690496e-02 8.800118774782275111e-01 3.245089184077689093e-01 -5.402451892868476852e-02
6.000000000048674037e-02 8.323518176401427660e-01 3.955025992261675949e-01 -6.143042506729960717e-02
7.000000000048656190e-02 7.723413303218601422e-01 4.685962925562275894e-01 -6.782668171910498367e-02
8.000000000048640425e-02 6.996677182933765948e-01 5.405241280587544939e-01 -7.378478456413074815e-02
9.000000000048623272e-02 6.137264030443200236e-01 6.082422651466097285e-01 -8.008747546513013404e-02
1.000000000004860751e-01 5.132855812257159922e-01 6.683845020700398543e-01 -8.764754860240654699e-02
1.100000000004859174e-01 3.966069893440648531e-01 7.164118189786798929e-01 -9.735344890999751699e-02
1.200000000004857598e-01 2.624032734670302403e-01 7.458504637351550670e-01 -1.096861101366530949e-01
1.300000000004855605e-01 1.117283823226708356e-01 7.487909999109214620e-01 -1.241152665902932328e-01
1.400000000004854028e-01 -5.073780790798334411e-02 7.186228166877977053e-01 -1.389840599366251039e-01
1.500000000004852452e-01 -2.179200492334123773e-01 6.527103028457981182e-01 -1.524163993297728281e-01
1.600000000004850875e-01 -3.820620310793833019e-01 5.518188071982754739e-01 -1.631296582197131750e-01
1.700000000004849021e-01 -5.340361889314233501e-01 4.184580219326078376e-01 -1.701259080289666270e-01
1.800000000004847167e-01 -6.638717124043637119e-01 2.576743216087019062e-01 -1.719465245781533758e-01
1.900000000004845591e-01 -7.645741386742260781e-01 7.657258811625870798e-02 -1.668351918199892370e-01
2.000000000004844292e-01 -8.297611897018342120e-01 -1.164948572391016485e-01 -1.527740607412222118e-01
2.100000000004842715e-01 -8.493446718545610841e-01 -3.046585906455867021e-01 -1.272082644001250318e-01
2.200000000004840583e-01 -8.165437799439677624e-01 -4.526671465973622910e-01 -8.888417820835994854e-02
2.300000000004839007e-01 -7.517437543732419236e-01 -5.188783457038691482e-01 -4.475968988861391690e-02
2.400000000004837430e-01 -6.919513062992378449e-01 -4.990421800291179877e-01 -5.491313208060242916e-03
2.500000000004835576e-01 -6.535594472209438344e-01 -4.182432452392866873e-01 2.514098805976434925e-02
2.600000000004834000e-01 -6.366530633527853755e-01 -3.062743741006179188e-01 4.715101118196799584e-02
2.700000000004832423e-01 -6.364703979717013516e-01 -1.924331805070544354e-01 6.062515778242195952e-02
2.800000000004830847e-01 -6.498241066105987507e-01 -1.009146528462734060e-01 6.732879748818236532e-02
2.900000000004828715e-01 -6.797113580251756826e-01 -3.912806876458477245e-02 7.093873711290042683e-02
3.000000000004827694e-01 -7.384157426172613947e-01 1.174284026428755446e-04 7.416348945878659116e-02
3.100000000004825562e-01 -8.245610431046391797e-01 3.791720794069376038e-02 7.780883262220228413e-02
3.200000000004824541e-01 -9.052140314339583993e-01 1.067213628273456366e-01 8.053114766945647374e-02
3.300000000004821854e-01 -9.225127274883480055e-01 2.078736662088721543e-01 7.631727858748092730e-02
3.400000000004820278e-01 -8.556132101290243597e-01 2.854171355798681420e-01 6.375432473004045975e-02
3.500000000004818701e-01 -7.632695685614814263e-01 3.112591389934390440e-01 4.894107747928191920e-02
3.600000000004817124e-01 -6.970232428199957253e-01 3.149904328665601438e-01 3.534891117612686678e-02
3.700000000004848300e-01 -6.693146533840157453e-01 3.237386133321255577e-01 2.230264837229040120e-02
3.800000000004886691e-01 -6.732502568250057218e-01 3.471822135147923372e-01 7.723560243788934326e-03
3.900000000004925083e-01 -6.997065369681713110e-01 3.813077258881882869e-01 -9.284538743395326366e-03
4.000000000004963474e-01 -7.453888080867351329e-01 4.070091172994689255e-01 -2.847240471502778675e-02
4.100000000005002421e-01 -8.042848333623737744e-01 3.976785842471250443e-01 -4.880184625241790891e-02
4.200000000005041367e-01 -8.637642777599834343e-01 3.404818284877764722e-01 -6.801203532876394509e-02
4.300000000005079759e-01 -9.069572989550975795e-01 2.407017096164809078e-01 -8.275538747652405602e-02
4.400000000005118150e-01 -9.242095555079805624e-01 1.140557488043381085e-01 -8.997780183122490449e-02
4.500000000005156542e-01 -9.143360060409165824e-01 -1.641826210462648747e-02 -8.641163207036250959e-02
4.600000000005194933e-01 -8.861499895729989529e-01 -1.274122133707737692e-01 -7.250576190989733993e-02
4.700000000005233325e-01 -8.556290158115467115e-01 -2.129066388451673064e-01 -5.103654632563241200e-02
4.800000000005272272e-01 -8.395276008063312645e-01 -2.732674251703009483e-01 -2.470956374890123652e-02
4.900000000005310108e-01 -8.497349103145268590e-01 -3.047267821089612028e-01 4.864070495160547833e-03
5.000000000005349055e-01 -8.855576305516621449e-01 -2.928934254871559117e-01 3.626254802334586552e-02
5.100000000005386891e-01 -9.282547446298233806e-01 -2.236994613464469706e-01 6.463865817958190652e-02
5.200000000005425838e-01 -9.499247939081364445e-01 -1.061454075262765195e-01 8.413613235723067796e-02
5.300000000005464784e-01 -9.427122646860265354e-01 3.333001116902077621e-02 9.235125084596843004e-02
5.400000000005502621e-01 -9.107705746061069974e-01 1.725748184146948805e-01 8.984323687708936634e-02
5.500000000005541567e-01 -8.656628239466525043e-01 2.975601590260037455e-01 7.778931897251484262e-02
5.600000000005579404e-01 -8.255357785939572146e-01 3.985778794261362612e-01 5.675697341839940069e-02
5.700000000005617240e-01 -8.051886587459310407e-01 4.677274688499090671e-01 2.857867723719266159e-02
5.800000000005656187e-01 -8.122389647055699990e-01 4.972565509733808953e-01 -3.603985711496338930e-03
5.900000000005696243e-01 -8.438109591994212844e-01 4.784131626914998048e-01 -3.526985898486469095e-02
6.000000000005734080e-01 -8.856915688907612827e-01 4.068414288020835157e-01 -6.194801262899543581e-02
6.100000000005773027e-01 -9.170654913254736584e-01 2.907166600934359968e-01 -7.923147477890715717e-02
6.200000000005810863e-01 -9.255173131871088366e-01 1.528992758222608994e-01 -8.382594757400993468e-02
6.300000000005849810e-01 -9.151848765426308097e-01 2.098040163931375740e-02 -7.546247569079726769e-02
6.400000000005887646e-01 -8.996073288507955290e-01 -8.365114393828065875e-02 -5.639181192341373439e-02
6.500000000005926593e-01 -8.929529861702607541e-01 -1.508051488435159238e-01 -3.033122696947147465e-02
6.600000000005964429e-01 -9.038313366908821145e-01 -1.771452388374617770e-01 -1.642781748840144466e-03
6.700000000006003376e-01 -9.315362402640506856e-01 -1.603300553193701405e-01 2.595900283090782357e-02
6.800000000006042322e-01 -9.623529894638528370e-01 -9.906020519747187059e-02 4.886223637458900204e-02
6.900000000006081269e-01 -9.775301396150694044e-01 -2.011179848712575137e-03 6.301415663681980694e-02
7.000000000006119105e-01 -9.684048182999350773e-01 1.090760662806928571e-01 6.585554810686317095e-02
7.100000000006158052e-01 -9.419185240853644725e-01 2.119937066139697956e-01 5.802662797518589460e-02
7.200000000006195888e-01 -9.134955315655555186e-01 2.933123869559474683e-01 4.200085681463655574e-02
7.300000000006182654e-01 -8.972294974992703898e-01 3.452752364180428635e-01 2.037827210944439735e-02
7.400000000006141665e-01 -8.997469355095859544e-01 3.617075289465674359e-01 -4.251176670118802202e-03
7.500000000006099565e-01 -9.190034838435401365e-01 3.384775998723244528e-01 -2.873737339579703759e-02
7.600000000006057466e-01 -9.437008470683523331e-01 2.746975820967795801e-01 -4.942877923238117588e-02
7.700000000006016476e-01 -9.639578458308015740e-01 1.784119035590443769e-01 -6.267051023686938394e-02
7.800000000005974377e-01 -9.750415294722888371e-01 6.682577287536826949e-02 -6.554491841097208338e-02
7.900000000005931167e-01 -9.743054082970233898e-01 -3.949563332273666599e-02 -5.670401592313746575e-02
8.000000000005891287e-01 -9.644318921093656405e-01 -1.210953867880302931e-01 -3.726649140848540404e-02
8.100000000005848078e-01 -9.541793687206521213e-01 -1.636753864869873731e-01 -1.105466057817435302e-02
8.200000000005805978e-01 -9.527875247639411294e-01 -1.608229451049496828e-01 1.669692788547268505e-02
8.300000000005764988e-01 -9.616747104422133097e-01 -1.127357637774609178e-01 4.128718385085769493e-02
8.400000000005722889e-01 -9.731896740472900653e-01 -2.635075528690824717e-02 5.893613483291047783e-02
8.500000000005680789e-01 -9.761501726331409667e-01 8.342604680495971370e-02 6.663175350752727211e-02
8.600000000005639800e-01 -9.649311531913095097e-01 1.962795840349657872e-01 6.314906445444665173e-02
8.700000000005596590e-01 -9.438945778190429570e-01 2.925131730372564909e-01 4.964240183173821569e-02
8.800000000005556711e-01 -9.235491023555024714e-01 3.585064059200300801e-01 2.912658745244405684e-02
8.900000000005513501e-01 -9.134164085576339520e-01 3.872345484249414826e-01 5.243890827705633383e-03
9.000000000005471401e-01 -9.178397079007545312e-01 3.764691576041423460e-01 -1.855783212221337117e-02
9.100000000005430412e-01 -9.349211027038873967e-01 3.285093893180613955e-01 -3.882431382212638699e-02
9.200000000005388312e-01 -9.564792546858142952e-01 2.505059392262483087e-01 -5.232234790873258740e-02
9.300000000005345102e-01 -9.724710971954511063e-01 1.552203710817756099e-01 -5.691065875951784730e-02
9.400000000005305223e-01 -9.780149426726048034e-01 5.940041337128642435e-02 -5.226111901881205779e-02
9.500000000005263123e-01 -9.754419327707718468e-01 -2.087779424769597644e-02 -3.974925544377076042e-02
9.600000000005221024e-01 -9.707641768419509321e-01 -7.362578881725440061e-02 -2.173517685862697002e-02
9.700000000005177814e-01 -9.696383638519702197e-01 -9.204437763338396694e-02 -1.063746823128575245e-03
9.800000000005137935e-01 -9.742875605740602962e-01 -7.480883276927449699e-02 1.919482481844003371e-02
9.900000000005094725e-01 -9.819754121289703264e-01 -2.547638666486243611e-02 3.586311824567393197e-02
1.000000000000505374e+00 -9.865606452749660082e-01 4.733484117893320409e-02 4.592771344895027474e-02
1.010000000000501164e+00 -9.829430831072666352e-01 1.299805325336643724e-01 4.751369996108573829e-02
1.020000000000496954e+00 -9.716480215426792633e-01 2.067376813791099444e-01 4.065127784992198651e-02
1.030000000000492744e+00 -9.583733183026494906e-01 2.643101841755868819e-01 2.706127299197717481e-02
1.040000000000488534e+00 -9.496673050262147697e-01 2.944625314116119386e-01 9.517411487020413507e-03
1.050000000000484324e+00 -9.496279826359866894e-01 2.942583812709247959e-01 -8.788510626572374959e-03
1.060000000000480336e+00 -9.579302435258728599e-01 2.653711150413176068e-01 -2.464871503196757602e-02
1.070000000000476126e+00 -9.702158444419081151e-01 2.135486889462566706e-01 -3.536926639590042692e-02
1.080000000000471916e+00 -9.804922184793087858e-01 1.481289092055573242e-01 -3.938759838574820010e-02
1.090000000000467706e+00 -9.847329236933085594e-01 8.089747997773089061e-02 -3.655980136239622702e-02
1.100000000000463496e+00 -9.831565584269784663e-01 2.354871025915786925e-02 -2.789933874839036973e-02
1.110000000000459286e+00 -9.792143474033020434e-01 -1.468554217447741103e-02 -1.504444140583829741e-02
1.120000000000455298e+00 -9.765482180954103697e-01 -2.822467497059595945e-02 -9.538574276582495644e-05
1.130000000000451088e+00 -9.767869902041526053e-01 -1.564727603210409185e-02 1.453441013598234105e-02
1.140000000000446656e+00 -9.792487430332592613e-01 2.044929423610995084e-02 2.648303071039239190e-02
1.150000000000442446e+00 -9.813386838377967658e-01 7.390996033603987325e-02 3.384409643622384584e-02
1.160000000000438236e+00 -9.800174809869848236e-01 1.355881965056844329e-01 3.545572312887059624e-02
1.170000000000434470e+00 -9.739664448099830674e-01 1.945600310976461356e-01 3.109293743066366550e-02
1.180000000000430038e+00 -9.653682397151054362e-01 2.405213219387089263e-01 2.156389277037038324e-02
1.190000000000425828e+00 -9.588342355829210240e-01 2.662889668006283572e-01 8.608346124093240251e-03
1.200000000000421618e+00 -9.580659721504810600e-01 2.687241998601464510e-01 -5.452009761199309162e-03
1.210000000000417408e+00 -9.636883697479909916e-01 2.483352501011596714e-01 -1.819432053995478568e-02
1.220000000000413198e+00 -9.731651866856180222e-01 2.088150753012905370e-01 -2.756566819249118075e-02
1.230000000000409210e+00 -9.823751819507154925e-01 1.566638289871247758e-01 -3.220072213912263115e-02
1.240000000000405000e+00 -9.879172479675264462e-01 1.005767505095205849e-01 -3.151185669304267661e-02
1.250000000000400791e+00 -9.889646980891531047e-01 5.016003988528628527e-02 -2.568024763836980473e-02
1.260000000000396359e+00 -9.873918497110162340e-01 1.392505693630983164e-02 -1.573041418952556697e-02
1.270000000000392149e+00 -9.859304882216415322e-01 -2.540729257706295791e-03 -3.492064439856806812e-03
1.280000000000388161e+00 -9.860377254253887003e-01 2.592349597600526658e-03 8.829033169464282904e-03
1.290000000000384173e+00 -9.871087377469089930e-01 2.752253476310026134e-02 1.921568170258061356e-02
1.300000000000379741e+00 -9.873313708284381374e-01 6.742720837032077641e-02 2.612191612527133347e-02
1.310000000000375531e+00 -9.851051251807428910e-01 1.152873323113906973e-01 2.857216212498604052e-02
1.320000000000371321e+00 -9.802294948644978412e-01 1.629846296122482441e-01 2.628338038955380096e-02
1.330000000000367333e+00 -9.741472104301204249e-01 2.027122784719001258e-01 1.974462385694277303e-02
1.340000000000362901e+00 -9.692146933951872878e-01 2.283853149741441602e-01 1.020938123248183935e-02
1.350000000000358913e+00 -9.675453544679059048e-01 2.366064405182447816e-01 -5.200673915888629319e-04
1.360000000000354703e+00 -9.697743790111035267e-01 2.269838550541187772e-01 -1.054466172592634712e-02
1.370000000000350493e+00 -9.746166836783898280e-01 2.018880089180146442e-01 -1.827777175924680600e-02
1.380000000000346061e+00 -9.798174885316440763e-01 1.660022664972235773e-01 -2.262124456109376389e-02
1.390000000000342073e+00 -9.834846993918293645e-01 1.256404084457675152e-01 -2.306107381092714625e-02
1.400000000000338085e+00 -9.849279872956294701e-01 8.761656104964495040e-02 -1.975032494879767203e-02
1.410000000000333875e+00 -9.848567619410935059e-01 5.799857294292838639e-02 -1.344115890792015044e-02
1.420000000000329443e+00 -9.846604557107886402e-01 4.119496665644065830e-02 -5.306057223192287009e-03
1.430000000000325233e+00 -9.852176383623307832e-01 3.945951641755753025e-02 3.298265822519800411e-03
1.440000000000321245e+00 -9.862345578257275536e-01 5.261192758250175794e-02 1.104449025715381789e-02
1.450000000000321254e+00 -9.866535437285104404e-01 7.799713996391147153e-02 1.675026776418729949e-02
1.460000000000333253e+00 -9.856959879776195921e-01 1.108966204215111051e-01 1.949199485282347016e-02
1.470000000000345253e+00 -9.833880256090846705e-01 1.453672115836878997e-01 1.879855943502727750e-02
1.480000000000357030e+00 -9.804300432354030592e-01 1.753048193474602556e-01 1.480607536082629086e-02
1.490000000000369029e+00 -9.779217286673869136e-01 1.955715329099235733e-01 8.264144100789981573e-03
1.500000000000380806e+00 -9.769511163039624746e-01 2.029085485800496691e-01 3.841115859360377219e-04
1.510000000000392584e+00 -9.781067375931938868e-01 1.964035462768881912e-01 -7.412770269460695026e-03
1.520000000000404361e+00 -9.810473219787503307e-01 1.775211798779685879e-01 -1.372795166592292483e-02
1.530000000000416582e+00 -9.845127721945392540e-01 1.498436990511193279e-01 -1.739723909906176758e-02
1.540000000000428360e+00 -9.870473777053265785e-01 1.185295285036000318e-01 -1.774927696470158731e-02
1.550000000000440137e+00 -9.879673337682737255e-01 8.938279908141549823e-02 -1.481843053804419823e-02
1.560000000000452358e+00 -9.876529805205990220e-01 6.765360053200952795e-02 -9.320978463610993942e-03
1.570000000000463913e+00 -9.869944333354132571e-01 5.698740172176373908e-02 -2.406881906331562355e-03
1.580000000000475691e+00 -9.865708038335829766e-01 5.884663193456058511e-02 4.640423567249975581e-03
1.590000000000487690e+00 -9.862850284153947822e-01 7.242521646204234942e-02 1.062693025358578576e-02
1.600000000000499689e+00 -9.856412361310855630e-01 9.493054967962093194e-02 1.459904312771613880e-02
1.610000000000511466e+00 -9.842397817383674585e-01 1.221779799840651271e-01 1.598400574910763955e-02
1.620000000000523466e+00 -9.821102584707910310e-01 1.494063779597768482e-01 1.468589283387757710e-02
1.630000000000535243e+00 -9.797639914916245196e-01 1.721286663781899096e-01 1.106008545825979371e-02
1.640000000000547020e+00 -9.779553625332877420e-01 1.868500164582134193e-01 5.792195317478614561e-03
1.650000000000559019e+00 -9.773362786829424831e-01 1.915425313691659914e-01 -2.295981305922955424e-04
1.660000000000570797e+00 -9.781891572843652849e-01 1.858491052717714254e-01 -6.018551106333872719e-03
1.670000000000582796e+00 -9.802692965571226935e-01 1.710585005200309372e-01 -1.062422369883382449e-02
1.680000000000594795e+00 -9.828805246438121479e-01 1.498815032235164824e-01 -1.331021562832988663e-02
1.690000000000606573e+00 -9.852179393733266899e-01 1.260039328392929259e-01 -1.371480589569401901e-02
1.700000000000618572e+00 -9.867982120654369416e-01 1.034302494739267331e-01 -1.190848571748061649e-02
1.710000000000630349e+00 -9.876343394935568343e-01 8.574172201962214357e-02 -8.323518191035477604e-03
1.720000000000642126e+00 -9.880364641240536594e-01 7.549119193401217232e-02 -3.628398647456925006e-03
1.730000000000653904e+00 -9.882547585450874861e-01 7.388506106426188935e-02 1.395612241312223526e-03
1.740000000000666125e+00 -9.882895766232439039e-01 8.073294401523883890e-02 5.970606247231954357e-03
1.750000000000677902e+00 -9.879595556785779609e-01 9.458524958583786058e-02 9.422858275929667238e-03
1.760000000000689679e+00 -9.870872792270477536e-01 1.129931111722008302e-01 1.125947305100298730e-02
1.770000000000701679e+00 -9.856682807993220052e-01 1.328494395128206884e-01 1.122627552547142415e-02
1.780000000000713456e+00 -9.839448284365615027e-01 1.508438448357863337e-01 9.351584766375596255e-03
1.790000000000725455e+00 -9.823478825008488124e-01 1.640348801353507524e-01 5.973558600094453636e-03
1.800000000000737232e+00 -9.813240146677131293e-01 1.703985920720270664e-01 1.712878871611216072e-03
1.810000000000749232e+00 -9.811337460057664162e-01 1.691731441399155766e-01 -2.642583352269257165e-03
1.820000000000761231e+00 -9.817533546960304225e-01 1.609440455574508988e-01 -6.306537953658529830e-03
1.830000000000772786e+00 -9.829106989461174892e-01 1.474922725515794564e-01 -8.656212376431307934e-03
1.840000000000784786e+00 -9.841921407325100457e-01 1.314336679036002820e-01 -9.348900263195954879e-03
1.850000000000796785e+00 -9.852248578631844778e-01 1.157138641632738801e-01 -8.363882331078490578e-03
1.860000000000808562e+00 -9.858574748103522412e-01 1.030568967904807731e-01 -5.978913388556943327e-03
1.870000000000820561e+00 -9.861747473781286022e-01 9.547611704034143776e-02 -2.710883403155681451e-03
1.880000000000832339e+00 -9.863334949652163841e-01 9.395184502563960760e-02 7.911631819005008476e-04
1.890000000000844338e+00 -9.863912776041321440e-01 9.833352643668136217e-02 3.897203106910263320e-03
1.900000000000856115e+00 -9.862711732867969205e-01 1.074677264519091624e-01 6.125801969004844409e-03
1.910000000000867892e+00 -9.858602096106009460e-01 1.195012437070782779e-01 7.203887514337726020e-03
1.920000000000880114e+00 -9.851418655497826693e-01 1.322661431574028990e-01 7.061499663082250293e-03
1.930000000000891891e+00 -9.842606069355891441e-01 1.436493472509073888e-01 5.793813669187976821e-03
1.940000000000903668e+00 -9.834826376815569704e-01 1.518896733138447586e-01 3.634138740967157721e-03
1.950000000000915890e+00 -9.830847811859525498e-01 1.557887187902695647e-01 9.382811340523328301e-04
1.960000000000927445e+00 -9.832286920408223052e-01 1.548414094456838364e-01 -1.858936342888348843e-03
1.970000000000939222e+00 -9.838855805389596920e-01 1.492945784325437064e-01 -4.312673307156878431e-03
1.980000000000951443e+00 -9.848522288422000281e-01 1.401183346323651713e-01 -6.028606568466228673e-03
1.990000000000963221e+00 -9.858466351546066875e-01 1.288712832993532953e-01 -6.713540105203705602e-03
2.000000000000974776e+00 -9.866266928637337230e-01 1.174661918456733622e-01 -6.231890520093703693e-03
2.010000000000986997e+00 -9.870706286695982712e-01 1.078586202650389930e-01 -4.656602531728747975e-03
2.020000000000998774e+00 -9.871896016959018638e-01 1.016981861346022142e-01 -2.280112135566413067e-03
2.030000000001010552e+00 -9.870689863243203854e-01 1.000087089049767480e-01 4.455136180604986427e-04
2.040000000001022329e+00 -9.867807811901984083e-01 1.029884535225620290e-01 3.022792173834313971e-03
2.050000000001034550e+00 -9.863353205949507707e-01 1.100003822696585809e-01 5.015844041818010197e-03
2.060000000001046327e+00 -9.857086991947171528e-01 1.197418564613245556e-01 6.116962706779993132e-03
2.070000000001058105e+00 -9.849135881727931752e-01 1.305176408813410460e-01 6.182944261401797890e-03
2.080000000001070326e+00 -9.840442610048516503e-01 1.405427732743285696e-01 5.247782656621967183e-03
2.090000000001082103e+00 -9.832695510932242255e-01 1.482318833588125995e-01 3.507922939989808770e-03
2.100000000001093881e+00 -9.827836526560870256e-01 1.524377983466703446e-01 1.276974433462314601e-03
2.110000000001105658e+00 -9.827354269156625133e-01 1.526033132835300510e-01 -1.078722907930882661e-03
2.120000000001117435e+00 -9.831611014051893083e-01 1.488177671438822569e-01 -3.195240514549863454e-03
2.130000000001129212e+00 -9.839556873592645303e-01 1.417892114442066698e-01 -4.750123788456358555e-03
2.140000000001140990e+00 -9.849133514061497729e-01 1.327307999240032177e-01 -5.504177074616468240e-03
2.150000000001153211e+00 -9.858161966950681476e-01 1.231625107429160926e-01 -5.347021972282383490e-03
2.160000000001164988e+00 -9.865149290715373720e-01 1.146567314363862583e-01 -4.324686403050192508e-03
2.170000000001176765e+00 -9.869560429829806747e-01 1.085718031685731499e-01 -2.633709372642757066e-03
2.180000000001188987e+00 -9.871567453731709962e-01 1.058208384730180140e-01 -5.815585474097967767e-04
2.190000000001200764e+00 -9.871572614425683234e-01 1.067216803455932617e-01 1.473615074383621392e-03
2.200000000001212541e+00 -9.869830281979269371e-01 1.109587358657248696e-01 3.186883908652492822e-03
2.210000000001224763e+00 -9.866366923317474447e-01 1.176610666860249815e-01 4.286156586400438791e-03
2.220000000001236540e+00 -9.861229056379713365e-01 1.255798031232373269e-01 4.620658537100071593e-03
2.230000000001248317e+00 -9.854898968332764797e-01 1.333298727591537280e-01 4.181938519454732328e-03
2.240000000001260538e+00 -9.848498353748007528e-01 1.396415029292828458e-01 3.089862703309682705e-03
2.250000000001271871e+00 -9.843492280643629799e-01 1.435643673192867620e-01 1.557013612789535581e-03
2.260000000001283649e+00 -9.841070478353129980e-01 1.445944044792633332e-01 -1.499661143564287797e-04
2.270000000001295870e+00 -9.841637649564419776e-01 1.427224000193457465e-01 -1.746317356557790506e-03
2.280000000001307647e+00 -9.844678613955540891e-01 1.384114343779870582e-01 -2.968643680192117450e-03
2.290000000001319425e+00 -9.849040977284547749e-01 1.325084696568857856e-01 -3.619685609102085266e-03
2.300000000001331202e+00 -9.853486081874310853e-01 1.260984397176151683e-01 -3.606142210593866245e-03
2.310000000001343423e+00 -9.857153393039734812e-01 1.203157258820785336e-01 -2.956598074317325249e-03
2.320000000001355644e+00 -9.859672224710415156e-01 1.161397682015542776e-01 -1.815842793909888371e-03
2.330000000001367422e+00 -9.860996968613279234e-01 1.142168342120465363e-01 -4.156971951600150757e-04
2.340000000001379199e+00 -9.861188185729881095e-01 1.147533614252911061e-01 9.744992394221517907e-04
2.350000000001390976e+00 -9.860286851694595178e-01 1.175078317493122582e-01 2.106524659692860912e-03
2.360000000001402753e+00 -9.858323602853176215e-01 1.218732960986705083e-01 2.803502590714468910e-03
2.370000000001414531e+00 -9.855441844399924767e-01 1.270167212017881686e-01 2.985622044209619748e-03
2.380000000001426752e+00 -9.852049868050125614e-01 1.320379679890375801e-01 2.666606002902651394e-03
2.390000000001438529e+00 -9.848875988015336480e-01 1.361186042375697181e-01 1.932234365640485459e-03
2.400000000001450307e+00 -9.846819199594596395e-01 1.386378816038113249e-01 9.169951800871935146e-04
2.410000000001462084e+00 -9.846606383135786400e-01 1.392445883542561269e-01 -2.154003514264186774e-04
2.420000000001473861e+00 -9.848434801674482708e-01 1.378878589572906654e-01 -1.290932728682962771e-03
2.430000000001485638e+00 -9.851860505292047154e-01 1.348156267547497289e-01 -2.145823785573670612e-03
2.440000000001497416e+00 -9.856014269282441509e-01 1.305420517030267402e-01 -2.646912266582912392e-03
2.450000000001510081e+00 -9.859962770339566474e-01 1.257788718804602190e-01 -2.709307300913994451e-03
2.460000000001521858e+00 -9.862993171045680851e-01 1.213300621298957077e-01 -2.312169622874310493e-03
2.470000000001533635e+00 -9.864726394759372186e-01 1.179574460171810696e-01 -1.512730012639038361e-03
2.480000000001545413e+00 -9.865081253697020047e-01 1.162375128711525679e-01 -4.485481016085776196e-04
2.490000000001557190e+00 -9.864155609014872983e-01 1.164455329169615111e-01 6.848603251371226551e-04
2.500000000001569411e+00 -9.862110071958379853e-01 1.185038188558909383e-01 1.678465325828348105e-03
2.510000000001581189e+00 -9.859127766384344627e-01 1.220083075072725398e-01 2.358154114919684338e-03
2.520000000001592966e+00 -9.855465189389563951e-01 1.263203005516793098e-01 2.619454819249143144e-03
2.530000000001604743e+00 -9.851538473509638960e-01 1.306960105458497834e-01 2.441023833554791661e-03
2.540000000001616520e+00 -9.847953176860123614e-01 1.344240184226124790e-01 1.879301837448113131e-03
2.550000000001628297e+00 -9.845408593005474662e-01 1.369434155439855361e-01 1.050432956616214643e-03
2.560000000001640519e+00 -9.844473800066431135e-01 1.379222964350975411e-01 1.035800839252990369e-04
2.570000000001652296e+00 -9.845347142440210586e-01 1.372878772933864844e-01 -8.089177241543074083e-04
2.580000000001664073e+00 -9.847771551709085802e-01 1.352126070290814996e-01 -1.555448525827123236e-03
2.590000000001676295e+00 -9.851163592597754759e-01 1.320694013233435216e-01 -2.037850365786925393e-03
2.600000000001688072e+00 -9.854845869009625225e-01 1.283698348456872862e-01 -2.196473449737690233e-03
2.610000000001699849e+00 -9.858234473348683746e-01 1.246925958389447781e-01 -2.014589509022713092e-03
2.620000000001712070e+00 -9.860921505742950011e-01 1.216030766068776220e-01 -1.524378062258780224e-03
2.630000000001723848e+00 -9.862673988505529232e-01 1.195674982242855428e-01 -8.083783241855125321e-04
2.640000000001735625e+00 -9.863390559318157003e-01 1.188750049108811685e-01 1.147335760267412161e-05
2.650000000001746958e+00 -9.863057179907618321e-01 1.195875203512866136e-01 7.967174281456928988e-04
2.660000000001759179e+00 -9.861742455196607082e-01 1.215321316269454277e-01 1.418994514047831673e-03
2.670000000001771401e+00 -9.859637698792739213e-01 1.243382087745869419e-01 1.783092073456720751e-03
2.680000000001783178e+00 -9.857087402001400989e-01 1.275100869499611878e-01 1.842388478337892224e-03
2.690000000001794955e+00 -9.854550414112597245e-01 1.305183260029321723e-01 1.603853537287196641e-03
2.700000000001806733e+00 -9.852494929753627950e-01 1.328884939245503216e-01 1.121884259746960127e-03
2.710000000001818510e+00 -9.851279331014054508e-01 1.342705246987202505e-01 4.843302951652993672e-04
2.720000000001830287e+00 -9.851059687913322760e-01 1.344827096229597729e-01 -2.031837161888167030e-04
2.730000000001842952e+00 -9.851749344689642029e-01 1.335320674661349127e-01 -8.308645948862615135e-04
2.740000000001854730e+00 -9.853059769026361048e-01 1.316116588729205894e-01 -1.297900585226437892e-03
2.750000000001866507e+00 -9.854615602730941726e-01 1.290721821841905315e-01 -1.527503031863044255e-03
2.760000000001878284e+00 -9.856078736436373333e-01 1.263671132693083288e-01 -1.481672212970899880e-03
2.770000000001890061e+00 -9.857217307036810761e-01 1.239765026736723286e-01 -1.170731131830103633e-03
2.780000000001901395e+00 -9.857907718332606928e-01 1.223209203415322743e-01 -6.539171031099213788e-04
2.790000000001913616e+00 -9.858101239992872467e-01 1.216821019352457844e-01 -2.991673653104782418e-05
2.800000000001925837e+00 -9.857796954644245657e-01 1.221483028246710262e-01 5.816981443138016447e-04
2.810000000001937615e+00 -9.857041056149997704e-01 1.235986215863621868e-01 1.065459832588112757e-03
2.820000000001949392e+00 -9.855943387444657811e-01 1.257321264568972974e-01 1.335820166049587424e-03
2.830000000001961169e+00 -9.854689272443549752e-01 1.281354553352454240e-01 1.355044039733624504e-03
2.840000000001972946e+00 -9.853527070098577756e-01 1.303698640367532413e-01 1.136378622190837434e-03
2.850000000001985168e+00 -9.852723336760599304e-01 1.320533245151488677e-01 7.336385952228635090e-04
2.860000000001997389e+00 -9.852493091226985911e-01 1.329200564017282704e-01 2.248668559258789994e-04
2.870000000002009166e+00 -9.852931219738050306e-01 1.328525794475689248e-01 -3.029189937674283220e-04
2.880000000002020943e+00 -9.853977299041042359e-01 1.318892164626815910e-01 -7.659236448594779418e-04
2.890000000002032721e+00 -9.855432396273683393e-01 1.302104542241420138e-01 -1.093880743919590625e-03
2.900000000002044498e+00 -9.857021618303484223e-01 1.281064835450118899e-01 -1.238693707863100296e-03
2.910000000002056275e+00 -9.858472045637123315e-01 1.259296854896963247e-01 -1.180059120001547340e-03
2.920000000002068052e+00 -9.859568235807800729e-01 1.240386161862036540e-01 -9.276448036484891569e-04
2.930000000002080274e+00 -9.860168677646973245e-01 1.227416267966652264e-01 -5.206592825675810179e-04
2.940000000002092051e+00 -9.860198755141349469e-01 1.222479935189133837e-01 -2.447631646024142870e-05
2.950000000002103828e+00 -9.859644701737411143e-01 1.226334092400624132e-01 4.776487159536322680e-04
2.960000000002116050e+00 -9.858557820522880766e-01 1.238258527315222041e-01 8.986966461556010737e-04
2.970000000002127827e+00 -9.857062106608555085e-01 1.256164184560352726e-01 1.165273098167820751e-03
2.980000000002139604e+00 -9.855354184649498528e-01 1.276958309478888609e-01 1.232862194517847509e-03
2.990000000002151381e+00 -9.853686542408028881e-01 1.297108936647089206e-01 1.094247126884745130e-03
3.000000000002163603e+00 -9.852327157193015994e-01 1.313289704063382302e-01 7.796727818491840534e-04


==> plots/sp5/avg_commics.dat <==
t	mx	my
0.000000000000000000e+00 -2.927915776037658582e-05 -7.686004078599863174e-06
2.000000000001798256e-02 -8.389415731776243444e-04 2.379655021044510196e-02
4.000000000001771583e-02 -3.512977529176336891e-03 4.258459557142010160e-02
6.000000000001738665e-02 -8.942277373585371184e-03 5.942963489365916951e-02
8.000000000001704359e-02 -1.694534217493075257e-02 7.666085445094282524e-02
1.000000000000167144e-01 -2.674346192748225035e-02 9.466021190724663303e-02
1.200000000000163852e-01 -3.775113724104418172e-02 1.127193718364350589e-01
1.400000000000160560e-01 -4.943916436594676667e-02 1.290775241204253354e-01
1.600000000000157407e-01 -6.170464389775046077e-02 1.424375934782765862e-01
1.800000000000153699e-01 -7.516563095660602767e-02 1.534938113164476259e-01
2.000000000000150546e-01 -9.020619145451141963e-02 1.636530133162889533e-01
2.200000000000147116e-01 -1.063322709302517710e-01 1.732538034536433846e-01
2.400000000000143685e-01 -1.227977346778227896e-01 1.816034691202337292e-01
2.600000000000140532e-01 -1.391981675548759068e-01 1.880310678740405861e-01
2.800000000000136824e-01 -1.554902852893319809e-01 1.923012453888028050e-01
3.000000000000133116e-01 -1.718449553505434768e-01 1.946102659316868433e-01
3.200000000000130518e-01 -1.883802599046500714e-01 1.953725159029303382e-01
3.400000000000127365e-01 -2.049452737140463054e-01 1.948467820268227901e-01
3.600000000000124212e-01 -2.211532893961289936e-01 1.930306540126804637e-01
3.800000000000193778e-01 -2.366012154042878846e-01 1.897926528199405105e-01
4.000000000000270561e-01 -2.511222742893464144e-01 1.849938733385051715e-01
4.200000000000347344e-01 -2.648200260414039220e-01 1.786409245211626751e-01
4.400000000000424683e-01 -2.778296262004444905e-01 1.709493050358514565e-01
4.600000000000501466e-01 -2.900958982502380157e-01 1.622127112280748185e-01
4.800000000000578804e-01 -3.013941891361296421e-01 1.526359254406717547e-01
5.000000000000656142e-01 -3.115092760893736212e-01 1.422793712649242648e-01
5.200000000000732925e-01 -3.203651752316877266e-01 1.311303252413635878e-01
5.400000000000809708e-01 -3.280037080241108849e-01 1.192245282910317644e-01
5.600000000000886491e-01 -3.344940261618730704e-01 1.067006414016606203e-01
5.800000000000963274e-01 -3.398658729913674459e-01 9.376108226519712374e-02
6.000000000001040057e-01 -3.440823162947859171e-01 8.059758232239794262e-02
6.200000000001116840e-01 -3.470680319908539535e-01 6.734008150979718665e-02
6.400000000001193623e-01 -3.487827927069354073e-01 5.405619285617074832e-02
6.600000000001270406e-01 -3.492660500281462577e-01 4.079049989699919804e-02
6.800000000001348299e-01 -3.486070609357198036e-01 2.761239125516050386e-02
7.000000000001425082e-01 -3.468811267021180700e-01 1.463928274860426364e-02
7.200000000001501865e-01 -3.441164186747052156e-01 2.015754040031744222e-03
7.400000000001447642e-01 -3.403165020503851612e-01 -1.013374190671851444e-02
7.600000000001363443e-01 -3.355082383041665950e-01 -2.172942873968120372e-02
7.800000000001280354e-01 -3.297644987560441887e-01 -3.271815564009190186e-02
8.000000000001196154e-01 -3.231840522597107523e-01 -4.304121484986932200e-02
8.200000000001113065e-01 -3.158553715753711355e-01 -5.262056265975682823e-02
8.400000000001028866e-01 -3.078429583927810853e-01 -6.136879784735074783e-02
8.600000000000945777e-01 -2.992064715798969932e-01 -6.920750027068099663e-02
8.800000000000861577e-01 -2.900248826515221534e-01 -7.607835698487531995e-02
9.000000000000778488e-01 -2.803966790166374512e-01 -8.194447829138580552e-02
9.200000000000694289e-01 -2.704216201812864040e-01 -8.678549350000794305e-02
9.400000000000611200e-01 -2.601900379615648684e-01 -9.058836791210685135e-02
9.600000000000527001e-01 -2.497891190913774095e-01 -9.333933172912919907e-02
9.800000000000443912e-01 -2.393115951918699247e-01 -9.502538375762235867e-02
1.000000000000035971e+00 -2.288535548827401456e-01 -9.564584591455031759e-02
1.020000000000027551e+00 -2.185066942532820355e-01 -9.522247497842205310e-02
1.040000000000019131e+00 -2.083566719776511755e-01 -9.379639625339766806e-02
1.060000000000010711e+00 -1.984878980924446312e-01 -9.141440774320268303e-02
1.080000000000002514e+00 -1.889856596361596808e-01 -8.811956143997054514e-02
1.099999999999994094e+00 -1.799311816197595448e-01 -8.395542917929141313e-02
1.119999999999985896e+00 -1.713955659560796319e-01 -7.897688073631070615e-02
1.139999999999977476e+00 -1.634399377108832485e-01 -7.325368419134319076e-02
1.159999999999969056e+00 -1.561205074879446764e-01 -6.686355291600609707e-02
1.179999999999960636e+00 -1.494911326981550881e-01 -5.988342660873893081e-02
1.199999999999952438e+00 -1.435999512427602320e-01 -5.238758539758219673e-02
1.219999999999943796e+00 -1.384842787901777450e-01 -4.445194469119861935e-02
1.239999999999935598e+00 -1.341694731971395382e-01 -3.615781627892600963e-02
1.259999999999927178e+00 -1.306722750636056252e-01 -2.759090064077538568e-02
1.279999999999918758e+00 -1.280042542891425550e-01 -1.883716594546231207e-02
1.299999999999910338e+00 -1.261716318086736066e-01 -9.979657084786050861e-03
1.319999999999902141e+00 -1.251722840002123527e-01 -1.098162726814418295e-03
1.339999999999893721e+00 -1.249937449615369650e-01 7.729412437415088266e-03
1.359999999999885523e+00 -1.256144847960104782e-01 1.642621839082666207e-02
1.379999999999876881e+00 -1.270069384905680165e-01 2.491729760700640839e-02
1.399999999999868683e+00 -1.291391682322486356e-01 3.313145803986846522e-02
1.419999999999860263e+00 -1.319740847941608675e-01 4.100280132148322043e-02
1.439999999999851843e+00 -1.354679985291399602e-01 4.847113214472630743e-02
1.459999999999863851e+00 -1.395706927648542317e-01 5.548153755602641679e-02
1.479999999999887406e+00 -1.442272394435454852e-01 6.198397647124091053e-02
1.499999999999911182e+00 -1.493799731081829896e-01 6.793350649393102569e-02
1.519999999999934959e+00 -1.549692287369754395e-01 7.329111484326736314e-02
1.539999999999958735e+00 -1.609330090645638700e-01 7.802455228678638333e-02
1.559999999999982512e+00 -1.672068070994132405e-01 8.210856285609920147e-02
1.580000000000006288e+00 -1.737244064485673756e-01 8.552446235429506105e-02
1.600000000000030287e+00 -1.804193257498295788e-01 8.825959110348793879e-02
1.620000000000053841e+00 -1.872259887527547850e-01 9.030717953855736668e-02
1.640000000000077618e+00 -1.940801615452317219e-01 9.166664680310911140e-02
1.660000000000101394e+00 -2.009190083798119142e-01 9.234387867164949026e-02
1.680000000000125171e+00 -2.076813773415877862e-01 9.235107167396459926e-02
1.700000000000148948e+00 -2.143085079906623391e-01 9.170616710355715406e-02
1.720000000000172724e+00 -2.207448469465537466e-01 9.043223336346747909e-02
1.740000000000196501e+00 -2.269385900170027559e-01 8.855708555101225732e-02
1.760000000000220055e+00 -2.328418873260050814e-01 8.611311225644710521e-02
1.780000000000244054e+00 -2.384109330187682285e-01 8.313706491520991837e-02
1.800000000000268052e+00 -2.436061493669914313e-01 7.966962358537015010e-02
1.820000000000291607e+00 -2.483924695092397383e-01 7.575476455962933120e-02
1.840000000000315383e+00 -2.527395810102898155e-01 7.143909853534137488e-02
1.860000000000338938e+00 -2.566220279188846654e-01 6.677132104390838541e-02
1.880000000000362936e+00 -2.600191896276748404e-01 6.180178675486220491e-02
1.900000000000386269e+00 -2.629152187734651869e-01 5.658211726251715507e-02
1.920000000000410267e+00 -2.652989886142845255e-01 5.116475126676253010e-02
1.940000000000434266e+00 -2.671640380409578408e-01 4.560242284256834505e-02
1.960000000000457598e+00 -2.685084798631262593e-01 3.994762984314018106e-02
1.980000000000481597e+00 -2.693348611322013419e-01 3.425216885815645512e-02
2.000000000000505374e+00 -2.696499916117410245e-01 2.856676395265303134e-02
2.020000000000529372e+00 -2.694647572555434190e-01 2.294075304176407606e-02
2.040000000000552927e+00 -2.687939183953110267e-01 1.742177178287537126e-02
2.060000000000576925e+00 -2.676558843889766948e-01 1.205540439342243052e-02
2.080000000000600924e+00 -2.660724668086869027e-01 6.884821180515565339e-03
2.100000000000624478e+00 -2.640686245848206659e-01 1.950448190167684576e-03
2.120000000000648033e+00 -2.616722085864868763e-01 -2.710302990329294635e-03
2.140000000000671587e+00 -2.589136957020828356e-01 -7.063256040273835010e-03
2.160000000000695586e+00 -2.558258963256355156e-01 -1.107767383624935417e-02
2.180000000000719140e+00 -2.524436340871711315e-01 -1.472646539150321114e-02
2.200000000000743139e+00 -2.488034156873031311e-01 -1.798638387128975377e-02
2.220000000000767137e+00 -2.449431087300473209e-01 -2.083818466527394622e-02
2.240000000000790692e+00 -2.409016259043904873e-01 -2.326672202253069616e-02
2.260000000000814246e+00 -2.367185980094199671e-01 -2.526098811008586908e-02
2.280000000000838245e+00 -2.324340250024269083e-01 -2.681411386919463347e-02
2.300000000000861800e+00 -2.280879153621126199e-01 -2.792334458389117424e-02
2.320000000000885798e+00 -2.237199350736215619e-01 -2.858998577106055053e-02
2.340000000000909797e+00 -2.193690771902762904e-01 -2.881930634767896834e-02
2.360000000000933351e+00 -2.150733450580530337e-01 -2.862039286065910446e-02
2.380000000000956906e+00 -2.108694376179092445e-01 -2.800596142449972639e-02
2.400000000000980460e+00 -2.067924371981261777e-01 -2.699214014237038758e-02
2.420000000001004903e+00 -2.028755134477826516e-01 -2.559823114928695686e-02
2.440000000001028457e+00 -1.991496570404088784e-01 -2.384645415739156116e-02
2.460000000001052012e+00 -1.956434456325927829e-01 -2.176166984899937512e-02
2.480000000001076454e+00 -1.923828358038256192e-01 -1.937108291347672609e-02
2.500000000001100009e+00 -1.893909767320333948e-01 -1.670392871334294704e-02
2.520000000001123119e+00 -1.866880494915621747e-01 -1.379115014362223765e-02
2.540000000001146674e+00 -1.842911398656597588e-01 -1.066507119437013276e-02
2.560000000001171117e+00 -1.822141487956157324e-01 -7.359071015713768843e-03
2.580000000001194671e+00 -1.804677382487865078e-01 -3.907259254385490703e-03
2.600000000001218670e+00 -1.790593080278836680e-01 -3.441525680854020373e-04
2.620000000001242668e+00 -1.779930017298018696e-01 3.295645996659251915e-03
2.640000000001265779e+00 -1.772697433050627047e-01 6.977760523097321921e-03
2.660000000001289777e+00 -1.768873056522654585e-01 1.066834362234490678e-02
2.680000000001313332e+00 -1.768404099754488645e-01 1.433436254207575561e-02
2.700000000001337330e+00 -1.771208524565218989e-01 1.794386938167166767e-02
2.720000000001361329e+00 -1.777176549356015156e-01 2.146625564920648724e-02
2.740000000001384883e+00 -1.786172376957888552e-01 2.487248999651890322e-02
2.760000000001408882e+00 -1.798036130756952844e-01 2.813533625507928446e-02
2.780000000001432436e+00 -1.812585979383831147e-01 3.122954874061545372e-02
2.800000000001455991e+00 -1.829620420064900499e-01 3.413204333450280820e-02
2.820000000001479545e+00 -1.848920688040136817e-01 3.682204452566579383e-02
2.840000000001503988e+00 -1.870253263686511569e-01 3.928120897874547157e-02
2.860000000001527543e+00 -1.893372452088769309e-01 4.149372533840268995e-02
2.880000000001551097e+00 -1.918023008182272449e-01 4.344638918961683804e-02
2.900000000001574652e+00 -1.943942777693330182e-01 4.512865229111871768e-02
2.920000000001598206e+00 -1.970865324373449468e-01 4.653264618890263354e-02
2.940000000001622205e+00 -1.998522517353555072e-01 4.765318121686461239e-02
2.960000000001646203e+00 -2.026647055114310370e-01 4.848772208332323419e-02
2.980000000001669758e+00 -2.054974902484243415e-01 4.903634080990156019e-02
3.000000000001693312e+00 -2.083247616498626609e-01 4.930164765368401369e-02
3.020000000001717755e+00 -2.111214539680295321e-01 4.928870069832557571e-02
3.040000000001740865e+00 -2.138634843560785481e-01 4.900489544497166339e-02
3.060000000001764420e+00 -2.165279410186886355e-01 4.845983618453633679e-02
3.080000000001788862e+00 -2.190932540742507872e-01 4.766519106069093403e-02
3.100000000001812417e+00 -2.215393480664442638e-01 4.663453280765789133e-02
3.120000000001835971e+00 -2.238477752871853299e-01 4.538316680431048883e-02
3.140000000001859970e+00 -2.260018293765224118e-01 4.392794826297560795e-02
3.160000000001883524e+00 -2.279866391969766759e-01 4.228709058551266553e-02
3.180000000001907079e+00 -2.297892432381088701e-01 4.047996709171899216e-02
3.200000000001931078e+00 -2.313986448305520027e-01 3.852690835510439588e-02
3.220000000001955076e+00 -2.328058484690579133e-01 3.644899721358307171e-02
3.240000000001979075e+00 -2.340038776805885290e-01 3.426786328757616684e-02
3.260000000002002629e+00 -2.349877751307448970e-01 3.200547873644435382e-02
3.280000000002026184e+00 -2.357545858912445391e-01 2.968395687910643094e-02
3.300000000002050182e+00 -2.363033248203163239e-01 2.732535536627957173e-02
3.320000000002073737e+00 -2.366349289639251563e-01 2.495148536699803854e-02
3.340000000002097291e+00 -2.367521958447436348e-01 2.258372816676335743e-02
3.360000000002121734e+00 -2.366597085134583278e-01 2.024286030528541988e-02
3.380000000002145288e+00 -2.363637483831080854e-01 1.794888832818459026e-02
3.400000000002168843e+00 -2.358721969669293206e-01 1.572089412628094665e-02
3.420000000002192841e+00 -2.351944275511450022e-01 1.357689181357733463e-02
3.440000000002216396e+00 -2.343411877763046103e-01 1.153369703750468933e-02
3.460000000002239950e+00 -2.333244741236149000e-01 9.606809512750523472e-03
3.480000000002263949e+00 -2.321573993346772447e-01 7.810309493216286911e-03
3.500000000002287948e+00 -2.308540538524700148e-01 6.156768786087383517e-03
3.520000000002311502e+00 -2.294293624130749054e-01 4.657176788424842624e-03
3.540000000002335501e+00 -2.278989369232528872e-01 3.320881962157036255e-03
3.560000000002358611e+00 -2.262789267399315518e-01 2.155549046671159652e-03
3.580000000002382610e+00 -2.245858674821787360e-01 1.167132153462903821e-03
3.600000000002406608e+00 -2.228365295683236713e-01 3.598637389532470966e-04
3.620000000002430163e+00 -2.210477677030630306e-01 -2.637407236442867379e-04
3.640000000002454605e+00 -2.192363725277104713e-01 -7.028627265668831083e-04
3.660000000002478160e+00 -2.174189256312026586e-01 -9.583458562739896342e-04
3.680000000002501714e+00 -2.156116591010411865e-01 -1.032646697308925790e-03
3.700000000002524825e+00 -2.138303207671604922e-01 -9.297722818084185482e-04
3.720000000002549267e+00 -2.120900462566344957e-01 -6.552049860613191282e-04
3.740000000002573266e+00 -2.104052389202778484e-01 -2.158158949998829413e-04
3.760000000002596821e+00 -2.087894586152218013e-01 3.802322447399039489e-04
3.780000000002620375e+00 -2.072553202364644798e-01 1.123591294675053628e-03
3.800000000002644818e+00 -2.058144027926654962e-01 2.003841983243610791e-03
3.820000000002667928e+00 -2.044771697161202884e-01 3.009614881179345936e-03
3.840000000002691483e+00 -2.032529009777387929e-01 4.128716790867751653e-03
3.860000000002715925e+00 -2.021496374470954094e-01 5.348261232073224340e-03
3.880000000002739480e+00 -2.011741378052344931e-01 6.654801709684387764e-03
3.900000000002763034e+00 -2.003318481862198519e-01 8.034466470193402099e-03
3.920000000002787477e+00 -1.996268845916344958e-01 9.473093486745782707e-03
3.940000000002810587e+00 -1.990620279890520650e-01 1.095636445695793298e-02
3.960000000002834142e+00 -1.986387318720043982e-01 1.246993662625438606e-02
3.980000000002857696e+00 -1.983571419344260511e-01 1.399957132605683489e-02
4.000000000002882139e+00 -1.982161273974628601e-01 1.553125815699506369e-02
4.020000000002905693e+00 -1.982133234145066203e-01 1.705133382750823046e-02
4.040000000002929248e+00 -1.983451838868188211e-01 1.854659474093730415e-02
4.060000000002953691e+00 -1.986070439262841436e-01 2.000440248947116251e-02
4.080000000002977245e+00 -1.989931911209447124e-01 2.141278152458154019e-02
4.100000000003000800e+00 -1.994969446913246180e-01 2.276050833457163303e-02
4.120000000003025242e+00 -2.001107415653345101e-01 2.403719156517324443e-02
4.140000000003047909e+00 -2.008262283632430978e-01 2.523334261187976449e-02
4.160000000003071463e+00 -2.016343582474062757e-01 2.634043630988194135e-02
4.180000000003095018e+00 -2.025254915694709446e-01 2.735096144759751810e-02
4.200000000003119460e+00 -2.034894992408667891e-01 2.825846092386002234e-02
4.220000000003143015e+00 -2.045158677548134518e-01 2.905756146433118373e-02
4.240000000003166569e+00 -2.055938048059025580e-01 2.974399290735474030e-02
4.260000000003191012e+00 -2.067123444815133215e-01 3.031459716190351011e-02
4.280000000003214566e+00 -2.078604510360417545e-01 3.076732703152309720e-02
4.300000000003238121e+00 -2.090271203067433636e-01 3.110123518445655558e-02
4.320000000003262564e+00 -2.102014778847801080e-01 3.131645363123936737e-02
4.340000000003286118e+00 -2.113728732203661864e-01 3.141416414584329020e-02
4.360000000003309673e+00 -2.125309689126581580e-01 3.139656013786649991e-02
4.380000000003334115e+00 -2.136658245114040622e-01 3.126680054716594187e-02
4.400000000003356782e+00 -2.147679742370875167e-01 3.102895639012461307e-02
4.420000000003380336e+00 -2.158284981087575938e-01 3.068795063674373616e-02
4.440000000003404779e+00 -2.168390860528362496e-01 3.024949213896892600e-02
4.460000000003428333e+00 -2.177920946505628730e-01 2.972000436386037711e-02
4.480000000003452776e+00 -2.186805962652827451e-01 2.910654970957280221e-02
4.500000000003476330e+00 -2.194984203717180171e-01 2.841675019870807881e-02
4.520000000003499885e+00 -2.202401869873520102e-01 2.765870535224599497e-02
4.540000000003523439e+00 -2.209013321800065988e-01 2.684090804719326331e-02
4.560000000003546994e+00 -2.214781256955346278e-01 2.597215915393935939e-02
4.580000000003571436e+00 -2.219676808153274727e-01 2.506148173445750527e-02
4.600000000003595879e+00 -2.223679566133594243e-01 2.411803556171302626e-02
4.620000000003619434e+00 -2.226777528382613003e-01 2.315103269439453340e-02
4.640000000003642988e+00 -2.228966976958629831e-01 2.216965480984380010e-02
4.660000000003666543e+00 -2.230252288531028304e-01 2.118297296318861003e-02
4.680000000003689209e+00 -2.230645680252303920e-01 2.019987039652879762e-02
4.700000000003712763e+00 -2.230166895440261199e-01 1.922896899318641759e-02
4.720000000003738094e+00 -2.228842833390313749e-01 1.827855990532039482e-02
4.740000000003761649e+00 -2.226707127864953062e-01 1.735653885100091331e-02
4.760000000003785203e+00 -2.223799679133029450e-01 1.647034652281280376e-02
4.780000000003808758e+00 -2.220166144588275881e-01 1.562691449640006211e-02
4.800000000003832312e+00 -2.215857393150310328e-01 1.483261697520300675e-02
4.820000000003855867e+00 -2.210928928822804562e-01 1.409322864582512359e-02
4.840000000003880309e+00 -2.205440288870300636e-01 1.341388887068890173e-02
4.860000000003904752e+00 -2.199454422194930814e-01 1.279907237973100520e-02
4.880000000003928307e+00 -2.193037053462747188e-01 1.225256656072886211e-02
4.900000000003951861e+00 -2.186256038614242114e-01 1.177745539920108456e-02
4.920000000003975416e+00 -2.179180717348411234e-01 1.137611005198758962e-02
4.940000000003998082e+00 -2.171881268066102599e-01 1.105018598172468822e-02
4.960000000004022525e+00 -2.164428070694043582e-01 1.080062652032197194e-02
4.980000000004046079e+00 -2.156891082660053194e-01 1.062767267631773913e-02
5.000000000004070522e+00 -2.149339233104984592e-01 1.053087894937375021e-02
5.020000000004094076e+00 -2.141839840184632249e-01 1.050913486374296761e-02
5.040000000004117631e+00 -2.134458056055068553e-01 1.056069188773166995e-02
5.060000000004141185e+00 -2.127256343835651209e-01 1.068319536453368225e-02
5.080000000004165628e+00 -2.120293990491574632e-01 1.087372104133071775e-02
5.100000000004189182e+00 -2.113626659202113012e-01 1.112881575174828018e-02
5.120000000004212737e+00 -2.107305984385358655e-01 1.144454178062060713e-02
5.140000000004237179e+00 -2.101379212106800620e-01 1.181652441773355620e-02
5.160000000004260734e+00 -2.095888888136195616e-01 1.224000218993092325e-02
5.180000000004284288e+00 -2.090872595447445803e-01 1.270987925417379691e-02
5.200000000004307843e+00 -2.086362742457115449e-01 1.322077941324758567e-02
5.220000000004331397e+00 -2.082386402812628490e-01 1.376710124033922976e-02
5.240000000004354952e+00 -2.078965207057384967e-01 1.434307378006179946e-02
5.260000000004378506e+00 -2.076115285952360445e-01 1.494281231244668461e-02
5.280000000004402949e+00 -2.073847264807104074e-01 1.556037367810396768e-02
5.300000000004427392e+00 -2.072166307680929631e-01 1.618981068027709747e-02
5.320000000004450946e+00 -2.071072209856962554e-01 1.682522510273137470e-02
5.340000000004474501e+00 -2.070559536586623339e-01 1.746081890473937318e-02
5.360000000004498055e+00 -2.070617805689413393e-01 1.809094318360028944e-02
5.380000000004521610e+00 -2.071231711243874951e-01 1.871014452613963333e-02
5.400000000004545164e+00 -2.072381385273820986e-01 1.931320840790444124e-02
5.420000000004570495e+00 -2.074042694036296042e-01 1.989519931984486123e-02
5.440000000004593161e+00 -2.076187565297044346e-01 2.045149736628307929e-02
5.460000000004616716e+00 -2.078784342777376670e-01 2.097783109254119580e-02
5.480000000004640270e+00 -2.081798163741008512e-01 2.147030635071531593e-02
5.500000000004663825e+00 -2.085191355648264022e-01 2.192543105100923720e-02
5.520000000004687379e+00 -2.088923847706750381e-01 2.234013568657408633e-02
5.540000000004711822e+00 -2.092953593113644206e-01 2.271178956295209772e-02
5.560000000004736265e+00 -2.097236997816418480e-01 2.303821270065356530e-02
5.580000000004759819e+00 -2.101729351668299994e-01 2.331768341934468622e-02
5.600000000004783374e+00 -2.106385257963106772e-01 2.354894165094526329e-02
5.620000000004806928e+00 -2.111159057462508593e-01 2.373118806456696317e-02
5.640000000004830483e+00 -2.116005243200818065e-01 2.386407912223716815e-02
5.660000000004854925e+00 -2.120878862559977263e-01 2.394771821836701522e-02
5.680000000004878480e+00 -2.125735903331039400e-01 2.398264308577349388e-02
5.700000000004902034e+00 -2.130533660721796729e-01 2.396980967897491266e-02
5.720000000004925589e+00 -2.135231082554371052e-01 2.391057277141161314e-02
5.740000000004949143e+00 -2.139789090183832065e-01 2.380666352614492845e-02
5.760000000004973586e+00 -2.144170872968922115e-01 2.366016431951130372e-02
5.780000000004997140e+00 -2.148342154434194073e-01 2.347348111393508796e-02
5.800000000004952305e+00 -2.152271428582337165e-01 2.324931369003644874e-02
5.820000000004847074e+00 -2.155930165129005815e-01 2.299062405801110751e-02
5.840000000004741842e+00 -2.159292982749781709e-01 2.270060337581281812e-02
5.860000000004637499e+00 -2.162337789742486416e-01 2.238263770581342543e-02
5.880000000004532268e+00 -2.165045891812395762e-01 2.204027294301861423e-02
5.900000000004427925e+00 -2.167402066983679099e-01 2.167717924596343840e-02
5.920000000004322693e+00 -2.169394607922301155e-01 2.129711529700872505e-02
5.940000000004218350e+00 -2.171015332228502515e-01 2.090389271118701237e-02
5.960000000004113119e+00 -2.172259561511277193e-01 2.050134090348666033e-02
5.980000000004007887e+00 -2.173126070301203139e-01 2.009327270719188374e-02
6.000000000003903544e+00 -2.173617006083756464e-01 1.968345103861457099e-02
6.020000000003798313e+00 -2.173737781929778179e-01 1.927555685764979765e-02
6.040000000003693970e+00 -2.173496943379565061e-01 1.887315868317701595e-02
6.060000000003590515e+00 -2.172906011454116271e-01 1.847968388866044753e-02
6.080000000003485283e+00 -2.171979303751455648e-01 1.809839198573730268e-02
6.100000000003380052e+00 -2.170733735747119586e-01 1.773235008000794907e-02
6.120000000003274820e+00 -2.169188604527666209e-01 1.738441065828901649e-02
6.140000000003170477e+00 -2.167365357267671544e-01 1.705719184489899384e-02
6.160000000003066134e+00 -2.165287346835648163e-01 1.675306023853661078e-02
6.180000000002960903e+00 -2.162979576953872329e-01 1.647411641582025368e-02
6.200000000002856559e+00 -2.160468439375526073e-01 1.622218316311415526e-02
6.220000000002750440e+00 -2.157781445551321675e-01 1.599879647153410953e-02
6.240000000002646097e+00 -2.154946955233119910e-01 1.580519930452834593e-02
6.260000000002541753e+00 -2.151993904447298822e-01 1.564233812338228571e-02
6.280000000002436522e+00 -2.148951535220524067e-01 1.551086213238750053e-02
6.300000000002332179e+00 -2.145849129366976249e-01 1.541112518176923976e-02
6.320000000002226948e+00 -2.142715748561026812e-01 1.534319024444860680e-02
6.340000000002123492e+00 -2.139579982820177806e-01 1.530683636146812701e-02
6.360000000002018261e+00 -2.136469709403714390e-01 1.530156793180884739e-02
6.380000000001913030e+00 -2.133411863997778657e-01 1.532662620415698243e-02
6.400000000001808687e+00 -2.130432225913370670e-01 1.538100281248299880e-02
6.420000000001703455e+00 -2.127555218859914776e-01 1.546345518284260659e-02
6.440000000001599112e+00 -2.124803728689327320e-01 1.557252362625940675e-02
6.460000000001494769e+00 -2.122198939321359168e-01 1.570654992201056879e-02
6.480000000001388649e+00 -2.119760187875619206e-01 1.586369718744252977e-02
6.500000000001284306e+00 -2.117504839842157816e-01 1.604197082384575118e-02
6.520000000001179075e+00 -2.115448184923658104e-01 1.623924032385637081e-02
6.540000000001074731e+00 -2.113603353981493016e-01 1.645326172393995340e-02
6.560000000000970388e+00 -2.111981257317743221e-01 1.668170048470171696e-02
6.580000000000865157e+00 -2.110590544328354579e-01 1.692215458409591575e-02
6.600000000000759925e+00 -2.109437584364060592e-01 1.717217761185917124e-02
6.620000000000655582e+00 -2.108526468451157043e-01 1.742930165923727709e-02
6.640000000000551239e+00 -2.107859031340048039e-01 1.769105980544135454e-02
6.660000000000446008e+00 -2.107434893175181012e-01 1.795500801070692987e-02
6.680000000000341664e+00 -2.107251519919435268e-01 1.821874623644402849e-02
6.700000000000237321e+00 -2.107304301512841482e-01 1.847993862455783037e-02
6.720000000000131202e+00 -2.107586646611236680e-01 1.873633258045609082e-02
6.740000000000026859e+00 -2.108090092625365120e-01 1.898577661887084975e-02
6.759999999999921627e+00 -2.108804429672439529e-01 1.922623684550828910e-02
6.779999999999817284e+00 -2.109717836962019810e-01 1.945581196333964411e-02
6.799999999999712941e+00 -2.110817030060166133e-01 1.967274671255164753e-02
6.819999999999607709e+00 -2.112087417414272861e-01 1.987544365464901513e-02
6.839999999999502478e+00 -2.113513264480929577e-01 2.006247325345582311e-02
6.859999999999398135e+00 -2.115077863796695767e-01 2.023258219966469346e-02
6.879999999999292903e+00 -2.116763709261319237e-01 2.038469995261134315e-02
6.899999999999189448e+00 -2.118552672975188289e-01 2.051794348755805325e-02
6.919999999999084217e+00 -2.120426182969909201e-01 2.063162025303800010e-02
6.939999999998979874e+00 -2.122365400202264607e-01 2.072522936071241606e-02
6.959999999998874642e+00 -2.124351393244719444e-01 2.079846104289772429e-02
6.979999999998769411e+00 -2.126365309161132033e-01 2.085119442777336532e-02
6.999999999998665068e+00 -2.128388539144930314e-01 2.088349369645445264e-02
7.019999999998559836e+00 -2.130402877574978926e-01 2.089560269787795257e-02
7.039999999998455493e+00 -2.132390673243834689e-01 2.088793810973418527e-02
7.059999999998350262e+00 -2.134334971627322441e-01 2.086108124513296608e-02
7.079999999998245919e+00 -2.136219647170602420e-01 2.081576861306401807e-02
7.099999999998140687e+00 -2.138029524679224969e-01 2.075288134875892185e-02
7.119999999998035456e+00 -2.139750489036030268e-01 2.067343363700528680e-02
7.139999999997931113e+00 -2.141369582589337239e-01 2.057856025750921455e-02
7.159999999997825881e+00 -2.142875089684808110e-01 2.046950338553207849e-02
7.179999999997722426e+00 -2.144256607942690296e-01 2.034759878429291680e-02
7.199999999997618083e+00 -2.145505106010164031e-01 2.021426152768401527e-02
7.219999999997512852e+00 -2.146612967646978065e-01 2.007097139034028435e-02
7.239999999997407620e+00 -2.147574022117685055e-01 1.991925804478755085e-02
7.259999999997302389e+00 -2.148383561014749199e-01 1.976068620400655770e-02
7.279999999997198046e+00 -2.149038341694456122e-01 1.959684083404300212e-02
7.299999999997093703e+00 -2.149536577678579363e-01 1.942931257329720898e-02
7.319999999996988471e+00 -2.149877916462629712e-01 1.925968347935613084e-02
7.339999999996884128e+00 -2.150063405238008263e-01 1.908951322253095786e-02
7.359999999996778008e+00 -2.150095445158904106e-01 1.892032583519627498e-02
7.379999999996673665e+00 -2.149977734858700973e-01 1.875359711919010255e-02
7.399999999996569322e+00 -2.149715203992538237e-01 1.859074280659785139e-02
7.419999999996464091e+00 -2.149313937652584661e-01 1.843310755891964040e-02
7.439999999996359747e+00 -2.148781092550147431e-01 1.828195488059512069e-02
7.459999999996254516e+00 -2.148124805920980929e-01 1.813845801337359356e-02
7.479999999996150173e+00 -2.147354098136483036e-01 1.800369186614567477e-02
7.499999999996045830e+00 -2.146478770031162442e-01 1.787862602450317889e-02
7.519999999995940598e+00 -2.145509295989583565e-01 1.776411887461646494e-02
7.539999999995836255e+00 -2.144456713840248441e-01 1.766091286515165254e-02
7.559999999995731024e+00 -2.143332512601203721e-01 1.756963091994990719e-02
7.579999999995626681e+00 -2.142148519117976491e-01 1.749077400368128157e-02
7.599999999995521449e+00 -2.140916784620149615e-01 1.742471983261677584e-02
7.619999999995417106e+00 -2.139649472194470325e-01 1.737172271208967458e-02
7.639999999995312763e+00 -2.138358746144543021e-01 1.733191447331471416e-02
7.659999999995205755e+00 -2.137056664164765363e-01 1.730530647311400230e-02
7.679999999995101412e+00 -2.135755073209030797e-01 1.729179261154696612e-02
7.699999999994997069e+00 -2.134465509880670853e-01 1.729115331449916984e-02
7.719999999994891837e+00 -2.133199106109903986e-01 1.730306042091018376e-02
7.739999999994789270e+00 -2.131966500821310673e-01 1.732708290791864364e-02
7.759999999994684039e+00 -2.130777758224302598e-01 1.736269338145895666e-02
7.779999999994579696e+00 -2.129642293285086141e-01 1.740927525485783112e-02
7.799999999994473576e+00 -2.128568804861426245e-01 1.746613053407719204e-02
7.819999999994368345e+00 -2.127565216900496048e-01 1.753248812461227421e-02
7.839999999994264002e+00 -2.126638628020820210e-01 1.760751257270419187e-02
7.859999999994158770e+00 -2.125795269716314051e-01 1.769031315188933362e-02
7.879999999994054427e+00 -2.125040473336870239e-01 1.777995320517659211e-02
7.899999999993949196e+00 -2.124378645919306197e-01 1.787545965304547860e-02
7.919999999993844852e+00 -2.123813254859037991e-01 1.797583257869219894e-02
7.939999999993740509e+00 -2.123346821337175339e-01 1.808005480300628118e-02
7.959999999993635278e+00 -2.122980922336765996e-01 1.818710136454377430e-02
7.979999999993530935e+00 -2.122716201014192283e-01 1.829594882262295871e-02
7.999999999993425703e+00 -2.122552385118599561e-01 1.840558430536442733e-02


==> plots/sp5/avg_oommf.dat <==
t	mx	my
0	-5.3644e-17	4.5076e-17
0.018985	-0.00071657	0.022586
0.037906	-0.0029747	0.040401
0.056826	-0.0075922	0.056186
0.075749	-0.014597	0.072239
0.094668	-0.023316	0.089056
0.11359	-0.03319	0.10624
0.13251	-0.043808	0.12249
0.15143	-0.054904	0.13628
0.17035	-0.066787	0.14758
0.18926	-0.080016	0.15762
0.20818	-0.094541	0.16725
0.2271	-0.10975	0.17622
0.24601	-0.12509	0.18382
0.26493	-0.14037	0.1896
0.28384	-0.15562	0.19349
0.30275	-0.17099	0.19576
0.32165	-0.18656	0.19674
0.34054	-0.20217	0.19661
0.35944	-0.21748	0.19535
0.37833	-0.23215	0.1928
0.39722	-0.24605	0.18887
0.41611	-0.25924	0.18353
0.435	-0.27187	0.17696
0.45389	-0.28392	0.16941
0.47278	-0.2952	0.16105
0.49167	-0.30552	0.15197
0.51056	-0.31477	0.14213
0.52945	-0.32295	0.13156
0.54834	-0.33012	0.12033
0.56723	-0.33631	0.10859
0.58612	-0.34153	0.096507
0.60501	-0.34573	0.08423
0.6239	-0.34883	0.071838
0.64279	-0.35081	0.059377
0.66168	-0.35172	0.046881
0.68056	-0.35163	0.034422
0.69945	-0.3506	0.022097
0.71834	-0.34863	0.01003
0.73723	-0.34574	-0.0016794
0.75611	-0.34192	-0.012965
0.775	-0.33725	-0.023781
0.79389	-0.33178	-0.034082
0.81277	-0.3256	-0.043802
0.83166	-0.31876	-0.052866
0.85054	-0.3113	-0.061199
0.86943	-0.30328	-0.068744
0.88832	-0.29476	-0.075457
0.90721	-0.28583	-0.081311
0.92609	-0.27656	-0.086282
0.94498	-0.26703	-0.090353
0.96387	-0.25731	-0.093505
0.98276	-0.24746	-0.09572
1.0016	-0.23758	-0.096994
1.0205	-0.22773	-0.09734
1.0394	-0.21799	-0.096786
1.0583	-0.20843	-0.095364
1.0772	-0.19912	-0.093101
1.0961	-0.19013	-0.090028
1.115	-0.18153	-0.086182
1.1339	-0.17337	-0.081614
1.1528	-0.1657	-0.076381
1.1717	-0.15858	-0.070545
1.1905	-0.15204	-0.064164
1.2094	-0.14614	-0.057295
1.2283	-0.14091	-0.049999
1.2472	-0.13636	-0.042347
1.2661	-0.13252	-0.034408
1.285	-0.12941	-0.02625
1.3039	-0.12703	-0.017942
1.3228	-0.12539	-0.009549
1.3417	-0.12447	-0.0011376
1.3606	-0.12428	0.0072283
1.3795	-0.1248	0.015483
1.3984	-0.126	0.023566
1.4172	-0.12786	0.031418
1.4361	-0.13035	0.038986
1.455	-0.13343	0.046218
1.4739	-0.13707	0.053067
1.4928	-0.14122	0.05949
1.5117	-0.14584	0.065447
1.5306	-0.15088	0.070902
1.5495	-0.15629	0.075827
1.5684	-0.16202	0.080197
1.5873	-0.16801	0.083991
1.6062	-0.17421	0.087194
1.625	-0.18057	0.089796
1.6439	-0.18703	0.091791
1.6628	-0.19354	0.093178
1.6817	-0.20004	0.093961
1.7006	-0.20649	0.094149
1.7195	-0.21284	0.093755
1.7384	-0.21905	0.092796
1.7573	-0.22505	0.091293
1.7762	-0.23083	0.089271
1.795	-0.23633	0.086758
1.8139	-0.24153	0.083785
1.8328	-0.24638	0.080387
1.8517	-0.25087	0.0766
1.8706	-0.25497	0.072462
1.8895	-0.25866	0.068014
1.9084	-0.26192	0.063297
1.9273	-0.26474	0.058353
1.9462	-0.26711	0.053226
1.965	-0.26901	0.047958
1.9839	-0.27046	0.042594
2.0028	-0.27145	0.037176
2.0217	-0.27198	0.031745
2.0406	-0.27207	0.026344
2.0595	-0.27171	0.021012
2.0784	-0.27093	0.015788
2.0973	-0.26974	0.01071
2.1161	-0.26816	0.0058115
2.135	-0.26621	0.0011261
2.1539	-0.26392	-0.0033158
2.1728	-0.2613	-0.0074857
2.1917	-0.25838	-0.011358
2.2106	-0.2552	-0.014909
2.2295	-0.25179	-0.01812
2.2484	-0.24816	-0.020974
2.2672	-0.24437	-0.023457
2.2861	-0.24043	-0.025558
2.305	-0.23638	-0.02727
2.3239	-0.23225	-0.028588
2.3428	-0.22809	-0.029512
2.3617	-0.22391	-0.030044
2.3806	-0.21975	-0.030187
2.3995	-0.21565	-0.029951
2.4184	-0.21163	-0.029346
2.4372	-0.20772	-0.028385
2.4561	-0.20396	-0.027084
2.475	-0.20035	-0.025461
2.4939	-0.19694	-0.023537
2.5128	-0.19374	-0.021332
2.5317	-0.19077	-0.018871
2.5506	-0.18806	-0.016179
2.5695	-0.1856	-0.013283
2.5884	-0.18343	-0.010208
2.6073	-0.18154	-0.0069844
2.6261	-0.17996	-0.0036391
2.645	-0.17867	-0.000201
2.6639	-0.17769	0.0033011
2.6828	-0.17702	0.006839
2.7017	-0.17665	0.010384
2.7206	-0.17658	0.013909
2.7395	-0.1768	0.017388
2.7584	-0.17731	0.020794
2.7773	-0.17809	0.024103
2.7962	-0.17914	0.027292
2.8151	-0.18043	0.03034
2.8339	-0.18195	0.033226
2.8528	-0.18369	0.035932
2.8717	-0.18562	0.038442
2.8906	-0.18773	0.040741
2.9095	-0.18999	0.042816
2.9284	-0.19238	0.044657
2.9473	-0.19489	0.046255
2.9662	-0.19748	0.047604
2.9851	-0.20014	0.048699
3.0039	-0.20284	0.049538
3.0228	-0.20557	0.050121
3.0417	-0.2083	0.050449
3.0606	-0.21101	0.050526
3.0795	-0.21368	0.050358
3.0984	-0.21628	0.049952
3.1173	-0.21881	0.049315
3.1362	-0.22124	0.04846
3.1551	-0.22356	0.047397
3.1739	-0.22576	0.04614
3.1928	-0.22781	0.044703
3.2117	-0.22971	0.043102
3.2306	-0.23144	0.041352
3.2495	-0.233	0.03947
3.2684	-0.23438	0.037475
3.2873	-0.23557	0.035383
3.3062	-0.23658	0.033214
3.3251	-0.23738	0.030986
3.344	-0.23799	0.028717
3.3628	-0.23841	0.026426
3.3817	-0.23863	0.02413
3.4006	-0.23866	0.021847
3.4195	-0.23851	0.019595
3.4384	-0.23817	0.01739
3.4573	-0.23766	0.015247
3.4762	-0.23698	0.013182
3.4951	-0.23615	0.011209
3.514	-0.23517	0.0093404
3.5328	-0.23405	0.0075881
3.5517	-0.23281	0.0059629
3.5706	-0.23146	0.0044743
3.5895	-0.23	0.0031304
3.6084	-0.22846	0.0019382
3.6273	-0.22685	0.0009033
3.6462	-0.22518	2.9919e-05
3.6651	-0.22347	-0.00067901
3.6839	-0.22172	-0.0012219
3.7028	-0.21996	-0.0015985
3.7217	-0.2182	-0.0018098
3.7406	-0.21645	-0.0018581
3.7595	-0.21472	-0.0017468
3.7784	-0.21303	-0.0014806
3.7973	-0.21139	-0.0010651
3.8162	-0.20981	-0.00050717
3.8351	-0.2083	0.00018563
3.8539	-0.20687	0.0010048
3.8728	-0.20554	0.001941
3.8917	-0.2043	0.0029842
3.9106	-0.20317	0.004124
3.9295	-0.20215	0.0053492
3.9484	-0.20125	0.0066484
3.9673	-0.20046	0.0080098
3.9862	-0.19981	0.0094215
4.0051	-0.19928	0.010871
4.024	-0.19888	0.012347
4.0429	-0.19861	0.013838
4.0617	-0.19846	0.01533
4.0806	-0.19845	0.016814
4.0995	-0.19855	0.018277
4.1184	-0.19877	0.019709
4.1373	-0.19911	0.021099
4.1562	-0.19955	0.022439
4.1751	-0.2001	0.023718
4.194	-0.20075	0.024929
4.2129	-0.20148	0.026063
4.2317	-0.2023	0.027115
4.2506	-0.20319	0.028077
4.2695	-0.20414	0.028945
4.2884	-0.20515	0.029714
4.3073	-0.2062	0.03038
4.3262	-0.20729	0.030941
4.3451	-0.20841	0.031396
4.364	-0.20955	0.031742
4.3829	-0.2107	0.031981
4.4017	-0.21184	0.032113
4.4206	-0.21298	0.032138
4.4395	-0.2141	0.032061
4.4584	-0.2152	0.031883
4.4773	-0.21626	0.031609
4.4962	-0.21728	0.031242
4.5151	-0.21826	0.030789
4.534	-0.21918	0.030254
4.5529	-0.22004	0.029643
4.5718	-0.22084	0.028964
4.5906	-0.22156	0.028222
4.6095	-0.22222	0.027426
4.6284	-0.2228	0.026581
4.6473	-0.2233	0.025697
4.6662	-0.22371	0.024781
4.6851	-0.22405	0.02384
4.704	-0.2243	0.022882
4.7229	-0.22447	0.021916
4.7418	-0.22456	0.020948
4.7606	-0.22457	0.019987
4.7795	-0.2245	0.019039
4.7984	-0.22435	0.018111
4.8173	-0.22413	0.01721
4.8362	-0.22384	0.016343
4.8551	-0.22348	0.015514
4.874	-0.22306	0.014731
4.8929	-0.22259	0.013996
4.9118	-0.22206	0.013316
4.9306	-0.22148	0.012694
4.9495	-0.22087	0.012132
4.9684	-0.22021	0.011636
4.9873	-0.21953	0.011205
5.0062	-0.21882	0.010843
5.0251	-0.2181	0.01055
5.044	-0.21736	0.010327
5.0629	-0.21662	0.010175
5.0818	-0.21588	0.010091
5.1006	-0.21514	0.010077
5.1195	-0.21441	0.010129
5.1384	-0.2137	0.010246
5.1573	-0.21301	0.010426
5.1762	-0.21235	0.010666
5.1951	-0.21172	0.010962
5.214	-0.21112	0.011311
5.2329	-0.21056	0.011709
5.2518	-0.21005	0.012152
5.2707	-0.20957	0.012635
5.2895	-0.20915	0.013154
5.3084	-0.20877	0.013703
5.3273	-0.20845	0.014278
5.3462	-0.20818	0.014874
5.3651	-0.20796	0.015485
5.384	-0.2078	0.016108
5.4029	-0.20769	0.016735
5.4218	-0.20763	0.017364
5.4407	-0.20763	0.017988
5.4595	-0.20768	0.018603
5.4784	-0.20778	0.019205
5.4973	-0.20792	0.019789
5.5162	-0.20811	0.020351
5.5351	-0.20835	0.020888
5.554	-0.20862	0.021395
5.5729	-0.20893	0.021871
5.5918	-0.20928	0.022311
5.6107	-0.20965	0.022713
5.6295	-0.21006	0.023075
5.6484	-0.21048	0.023396
5.6673	-0.21093	0.023673
5.6862	-0.21139	0.023906
5.7051	-0.21186	0.024094
5.724	-0.21234	0.024237
5.7429	-0.21282	0.024334
5.7618	-0.2133	0.024386
5.7807	-0.21378	0.024393
5.7995	-0.21425	0.024357
5.8184	-0.21471	0.024279
5.8373	-0.21516	0.024161
5.8562	-0.21559	0.024003
5.8751	-0.216	0.02381
5.894	-0.21638	0.023582
5.9129	-0.21674	0.023322
5.9318	-0.21708	0.023034
5.9507	-0.21738	0.022719
5.9696	-0.21766	0.022382
5.9884	-0.2179	0.022025
6.0073	-0.2181	0.021651
6.0262	-0.21828	0.021264
6.0451	-0.21842	0.020867
6.064	-0.21852	0.020463
6.0829	-0.21859	0.020056
6.1018	-0.21863	0.019648
6.1207	-0.21863	0.019244
6.1396	-0.21859	0.018845
6.1585	-0.21853	0.018455
6.1773	-0.21843	0.018076
6.1962	-0.21831	0.017712
6.2151	-0.21816	0.017365
6.234	-0.21798	0.017036
6.2529	-0.21778	0.016729
6.2718	-0.21755	0.016444
6.2907	-0.21731	0.016184
6.3096	-0.21705	0.01595
6.3285	-0.21677	0.015743
6.3473	-0.21648	0.015564
6.3662	-0.21618	0.015414
6.3851	-0.21588	0.015293
6.404	-0.21557	0.015201
6.4229	-0.21525	0.015139
6.4418	-0.21494	0.015107
6.4607	-0.21463	0.015103
6.4796	-0.21432	0.015127
6.4985	-0.21402	0.015179
6.5173	-0.21374	0.015257
6.5362	-0.21346	0.01536
6.5551	-0.21319	0.015486
6.574	-0.21294	0.015635
6.5929	-0.21271	0.015804
6.6118	-0.21249	0.015992
6.6307	-0.21229	0.016197
6.6496	-0.21212	0.016417
6.6685	-0.21196	0.016649
6.6873	-0.21183	0.016892
6.7062	-0.21172	0.017143
6.7251	-0.21163	0.017401
6.744	-0.21156	0.017664
6.7629	-0.21151	0.017928
6.7818	-0.21149	0.018193
6.8007	-0.21149	0.018455
6.8196	-0.21151	0.018714
6.8385	-0.21156	0.018967
6.8574	-0.21162	0.019212
6.8762	-0.2117	0.019448
6.8951	-0.2118	0.019673
6.914	-0.21192	0.019886
6.9329	-0.21205	0.020085
6.9518	-0.2122	0.020269
6.9707	-0.21236	0.020437
6.9896	-0.21253	0.020588
7.0085	-0.21271	0.020722
7.0274	-0.21289	0.020837
7.0462	-0.21309	0.020934
7.0651	-0.21329	0.021012
7.084	-0.21349	0.02107
7.1029	-0.21369	0.021109
7.1218	-0.2139	0.02113
7.1407	-0.2141	0.021132
7.1596	-0.2143	0.021115
7.1785	-0.21449	0.021081
7.1974	-0.21468	0.021029
7.2162	-0.21486	0.020962
7.2351	-0.21503	0.020879
7.254	-0.21519	0.020782
7.2729	-0.21534	0.020672
7.2918	-0.21548	0.020549
7.3107	-0.21561	0.020416
7.3296	-0.21572	0.020273
7.3485	-0.21582	0.020122
7.3674	-0.21591	0.019964
7.3863	-0.21598	0.019801
7.4051	-0.21604	0.019633
7.424	-0.21608	0.019463
7.4429	-0.21611	0.019291
7.4618	-0.21612	0.01912
7.4807	-0.21612	0.018949
7.4996	-0.21611	0.018782
7.5185	-0.21608	0.018618
7.5374	-0.21604	0.018459
7.5563	-0.21598	0.018306
7.5751	-0.21592	0.01816
7.594	-0.21584	0.018022
7.6129	-0.21576	0.017894
7.6318	-0.21566	0.017775
7.6507	-0.21556	0.017666
7.6696	-0.21545	0.017568
7.6885	-0.21533	0.017482
7.7074	-0.21521	0.017408
7.7263	-0.21508	0.017345
7.7451	-0.21495	0.017295
7.764	-0.21482	0.017258
7.7829	-0.21469	0.017233
7.8018	-0.21456	0.01722
7.8207	-0.21443	0.01722
7.8396	-0.2143	0.017231
7.8585	-0.21417	0.017253
7.8774	-0.21405	0.017287
7.8963	-0.21394	0.017331
7.9151	-0.21383	0.017385
7.934	-0.21372	0.017449
7.9529	-0.21362	0.017521
7.9718	-0.21353	0.017601
7.9907	-0.21345	0.017687
11.133	-0.21422	0.018925

